VpROM: A novel Variational AutoEncoder-boosted Reduced Order Model for the treatment of parametric dependencies in nonlinear systems

Reduced Order Models (ROMs) are of considerable importance in many areas of engineering in which computational time presents difficulties. Established approaches employ projection-based reduction such as Proper Orthogonal Decomposition, however, such methods can become inefficient or fail in the case of parameteric or strongly nonlinear models. Such limitations are usually tackled via a library of local reduction bases each of which being valid for a given parameter vector. The success of such methods, however, is strongly reliant upon the method used to relate the parameter vectors to the local bases, this is typically achieved using clustering or interpolation methods. We propose the replacement of these methods with a Variational Autoencoder (VAE) to be used as a generative model which can infer the local basis corresponding to a given parameter vector in a probabilistic manner. The resulting VAE-boosted parametric ROM \emph{VpROM} still retains the physical insights of a projection-based method but also allows for better treatment of problems where model dependencies or excitation traits cause the dynamic behavior to span multiple response regimes. Moreover, the probabilistic treatment of the VAE representation allows for uncertainty quantification on the reduction bases which may then be propagated to the ROM response. The performance of the proposed approach is validated on an open-source simulation benchmark featuring hysteresis and multi-parametric dependencies, and on a large-scale wind turbine tower characterised by nonlinear material behavior and model uncertainty.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.


==> figures_tikz/ResponseOverview.dat <==
one two three four five six seven eight time
0	0	0	0	0	0	0	0	0
0.0115717942671646	0.0112609747233371	0.022198739088789	-0.0517083935781982	0.0249135880671572	-0.169678553848295	-0.0159158965592991	0.0437280888565852	0.01
0.00819929225425126	0.00967367046257421	0.0147309233358604	0.0622225100364041	0.0167815845341818	0.182450085867596	-0.0139478424607078	-0.0806008655758006	0.02
0.00313413165567769	0.0036724512452764	0.00625496800296781	-0.0461060256109203	0.00897483743929852	-0.151655902760057	-0.00750074061349919	0.0710940110005456	0.03
-0.000477645399658764	-0.00143066668534166	0.00263540374363473	0.0483980741476176	0.00761590746697868	0.159518181279688	-0.000730380942389864	-0.0767534998555481	0.04
0.000254957066318091	-0.000719982331247042	0.00809868106471407	-0.0203182560394601	0.0165528064843801	-0.115632312161717	0.00117538375815489	0.0788566322281599	0.05
0.00349475295518551	0.0030098300748854	0.017212036139218	0.0554859102279913	0.0289349213401816	0.162545953635181	-0.00148950988934732	-0.0861262663550271	0.06
0.00623228184426788	0.00690524574152034	0.0236915288841993	-0.00755733346699539	0.0376785571953378	-0.0881955833817663	-0.00549374509535428	0.0731226764967327	0.07
0.00921836310992585	0.0100222382139322	0.0302453673695146	0.0534477257623005	0.0464545907073023	0.160640069353911	-0.010685615056279	-0.092533557835369	0.08
0.0130205313174034	0.0133613457745911	0.0389939353668166	0.0116460481284738	0.0582828315689926	-0.0545495224307572	-0.0168728940220265	0.0666842537521747	0.09
0.0137216793556836	0.0136957457214418	0.0424453202516522	0.0607207733438073	0.0651030720951605	0.167936354343376	-0.0189050185113607	-0.0990826471203108	0.1
0.00803920213336317	0.00804606861622855	0.0346914536215233	0.00964476884384613	0.0605079833310426	-0.0428246748477489	-0.0118571776414787	0.0733182292721578	0.11
-0.000956460012395936	-0.00114570940646665	0.0225261573463074	0.0400425971213975	0.0520774428091012	0.147773729171527	0.00159699505194913	-0.0775939253292544	0.12
-0.00902635704875364	-0.00965133760048808	0.0135281266534709	0.00145539236216781	0.0475704562185415	-0.0392307250688223	0.0158001070996095	0.0978418277681805	0.13
-0.0167655432829932	-0.0172203387794365	0.00438437170358681	0.0248314079975716	0.0420299306249225	0.131363030945974	0.0297051582937108	-0.054742686416318	0.14
-0.0248220963193713	-0.0246976968607696	-0.00755101647282502	-0.0189148711713688	0.031528079664033	-0.0500685312142785	0.0430402585349457	0.121337921720723	0.15
-0.0283815461662086	-0.0280742529229289	-0.0129129300209221	0.00316123934791968	0.0261522499338032	0.106443195680792	0.0497710639565302	-0.0335242849020582	0.16
-0.0234864033531956	-0.0235326798990613	-0.00439456530349613	-0.0115274999349541	0.0338790086182516	-0.0379701601671258	0.0442511616633601	0.122812660394081	0.17
-0.0139168432777576	-0.0138414310364882	0.00976021169595265	0.0204378004479606	0.0455341465756533	0.115834084463716	0.0299718923046835	-0.0522966014516357	0.18
-0.00489995393885524	-0.00436580262970798	0.0201949080335542	0.00411355910188647	0.0515092461578824	-0.0213998717427177	0.013944931899819	0.095425847814724	0.19
0.00439063938536028	0.00483601930466637	0.0311021368000822	0.0336511208418464	0.0579882428638481	0.119105845350863	-0.00272226181704292	-0.0784186861654518	0.2
0.014609701343771	0.014387000496327	0.0453574401287838	0.034270118942719	0.0693446553472536	0.00679972376900899	-0.0196357304726335	0.0638238220098045	0.21
0.0201734265309844	0.0198401358469941	0.0521432739938864	0.056260673178407	0.0739902996736277	0.130738337059967	-0.0298276311704133	-0.106873178385485	0.22
0.0164721482307405	0.0165277850198978	0.0430267988880927	0.0317662719702707	0.0628201605887373	0.00374144985286264	-0.0267423483930828	0.0542796696167471	0.23
0.0058594874794999	0.00592787677316388	0.0235371458136405	0.028814087451013	0.0420536857198078	0.095221494135356	-0.0119397667486056	-0.0891569988706522	0.24
-0.00573519616644823	-0.00621399736058305	0.00472984476784803	0.00556670984996757	0.0232507216423445	-0.0224393426269422	0.00711008087437257	0.0844676077691117	0.25
-0.0117738222470776	-0.0126351674959055	-0.0026915189001526	0.0150839098782409	0.0168902452173943	0.0741392804483937	0.0202958630552288	-0.0627004347610437	0.26
-0.00946183497525915	-0.0100044833487174	0.00399097861516962	0.0112467098393029	0.0245483507504343	-0.0141072594363706	0.0211460102671047	0.0918275888154257	0.27
-0.0039094692817715	-0.00335528232930709	0.0128264443411355	0.0181828520888917	0.032219495740796	0.074400985351199	0.0138414481118515	-0.0698423271424468	0.28
-0.00175041512277195	-0.000251889870497504	0.011668497532202	-0.00262627660992365	0.027019031714711	-0.0234166078419044	0.0074540427860613	0.0850713144018258	0.29
-0.00325627095709447	-0.00209090025618538	0.00300972645600322	-0.00635845176458112	0.0132229410461417	0.0441325701800245	0.00545863992317962	-0.0656423236065352	0.3
-0.00513969137722003	-0.00535324104388014	-0.00459061823360619	-0.0135062305550054	0.0013867518205765	-0.0379293402568685	0.00602562457077022	0.0908422644945151	0.31
-0.00441716637568168	-0.00571333527244536	-0.00528994183815221	0.000204525344519979	-0.00199095705185409	0.0373337172654161	0.00539857568777059	-0.0671101548728712	0.32
0.000394866333544165	-0.000887324490226824	0.00253992372074919	0.00736889179957174	0.00432571475626869	-0.0230499021295408	0.0001571159616278	0.076566813215437	0.33
0.00765740301542467	0.00730592068530898	0.0143425372076386	0.0213890132170452	0.0147980963041994	0.0491227120356605	-0.00937456691369041	-0.0898472470426153	0.34
0.0147518925210318	0.0154081299950185	0.0248789082867102	0.0229473077798268	0.0237720984945991	-0.00728010625526565	-0.0203749175743016	0.0522559446411299	0.35
0.0200518297255167	0.0210348010142692	0.0320714279082086	0.0303131145729111	0.0296878257329352	0.0544323912257425	-0.029916468921211	-0.108122549371172	0.36
0.0236020163945875	0.0241526465083533	0.0374473702061034	0.0332366077156451	0.0350993798177236	0.00686135237589625	-0.0367300924334635	0.0399250886424924	0.37
0.0288344532811051	0.0285607371094173	0.0488253493824593	0.0519987679936364	0.0493187933165655	0.0766024335464273	-0.0442561945548508	-0.119411578052861	0.38
0.0353386830838453	0.0346927776834057	0.0649526728207628	0.0669961329162813	0.0709662599768483	0.0505153273347837	-0.0526753530634359	0.0230213968149174	0.39
0.0326199506832897	0.0327656666970943	0.0640657585329398	0.0591356507811078	0.0754641816968586	0.0920010784085157	-0.0497987659072376	-0.125899304385251	0.4
0.0118472325542312	0.0130130025101238	0.0296532117963469	0.0147104590296991	0.044424670515115	0.0133393955587017	-0.0227617069819341	0.057090203455142	0.41
-0.0235870508802975	-0.0228299080103952	-0.0298538854743321	-0.0391210282505021	-0.0129834248275037	-0.000268756856935681	0.0276233486798785	-0.0412368241931594	0.42
-0.0605220638995908	-0.0615018052337772	-0.0894147762352946	-0.0829625082317911	-0.070616682346029	-0.0812277207460824	0.0857894221281496	0.165403793253733	0.43
-0.0802307749801454	-0.0827492541786079	-0.116498556358264	-0.0896587851786745	-0.0954848010040497	-0.0590799073516735	0.124784435080986	0.0443596310517642	0.44
-0.0715759499471409	-0.0738157091263645	-0.0958908109978203	-0.0646360770431279	-0.0741284913629997	-0.0680233149012452	0.123369096565161	0.184851488217801	0.45
-0.0428511870475427	-0.0425108279813669	-0.0491059835425102	-0.0374085645156093	-0.0321801393891834	-0.0152940083649824	0.0852039348614332	-0.00617913569055362	0.46
-0.0112844103565618	-0.00799833761084983	-0.00848093550377092	-0.0267522450696948	-0.0036500973045191	-0.0335607733673413	0.0318221202783801	0.102199186282013	0.47
0.0115569736988795	0.0153246814184061	0.011083736694265	-0.0237121567560077	-0.000190399656441036	-0.0144288786260695	-0.0153927838094818	-0.0806842508749077	0.48
0.0226820841188634	0.0240381839248209	0.0122839526520431	-0.0164628376149519	-0.0138511602717652	-0.0406067921168358	-0.0443407378682098	0.0506305834856053	0.49
0.029510732359183	0.0274631490270618	0.0147597219588038	0.00980644112015767	-0.020048979586362	-0.00816458667792119	-0.0593851655740726	-0.11775658747216	0.5
0.0413375893108291	0.0374268095060518	0.0360608383476405	0.0546986305346195	0.000554624012270714	0.0105993049794272	-0.0733953071035146	0.0064735695779613	0.51
0.0553585283812125	0.0527234648087226	0.0658178147515567	0.0867118533547572	0.0344073410264734	0.0559865972500575	-0.088432587011321	-0.173047178862185	0.52
0.0650655791273605	0.0655085184701038	0.0882855344777553	0.0981087780623493	0.0627161109154469	0.0606661787494055	-0.0999317547747288	-0.0379465917586523	0.53
0.0744420814755753	0.0765082349839249	0.112421566401191	0.115007570860411	0.0960029777976724	0.100692337323326	-0.112288414738849	-0.197940498584849	0.54
0.08521245399117	0.0868204946496155	0.142648767878827	0.142510303945141	0.140079679373445	0.134643121727789	-0.126970148711865	-0.0576519768754645	0.55
0.0845639251802516	0.0857179969451349	0.153718829006658	0.142144233169397	0.167240391506598	0.160737789463087	-0.127772218955312	-0.203692095120139	0.56
0.0620657033812907	0.0631455532701888	0.12719612631536	0.108039346808911	0.157542405306842	0.142299603517104	-0.0984749600875627	-0.0147478230051914	0.57
0.0246452625922004	0.0245243275500428	0.0794226446971678	0.0678581700117206	0.129262782010255	0.125859640463213	-0.0432274010825583	-0.105964499927694	0.58
-0.0136449495460435	-0.0156972233403425	0.0363436554677044	0.0442375868110481	0.109097619118481	0.117963339417393	0.0205870937175188	0.103530612391001	0.59
-0.0430187590101002	-0.0456705133641597	0.0109852099357102	0.0309354139287834	0.107319942272128	0.122215418635921	0.0758062301551345	-0.00280824593566154	0.6
-0.0592737365673408	-0.06051156038556	0.00488591800243757	0.0246688404301466	0.121503872499894	0.134643436619871	0.110978899725116	0.175741393635811	0.61
-0.0661313738742291	-0.065040723017192	0.00647266037562763	0.011097989179499	0.136390709936951	0.133173191601212	0.126676313860351	0.0397656284396419	0.62
-0.0698623161490968	-0.0672555662343946	0.00354558856521046	-0.00660282417220159	0.138456477371461	0.130185537251018	0.131004617384436	0.202389563055562	0.63
-0.0699268797601413	-0.067892914999028	0.000830514873770866	-0.0133946282664255	0.134809304109512	0.120367379108755	0.126998476074163	0.0558872882194044	0.64
-0.0651923678584657	-0.065034202477815	0.00361115559141934	-0.00463386209172967	0.133144717338413	0.13278937078621	0.116230166339262	0.200215035740654	0.65
-0.0631043286096431	-0.0639778488270583	-0.00191903543608082	-0.00929921589367879	0.1189167613245	0.109390118139579	0.108876180456697	0.0409811779506425	0.66
-0.0698290905351215	-0.0704845371828497	-0.0268419350029335	-0.0330788599162808	0.0802518192996842	0.0821922098793436	0.113967892208441	0.196790921035524	0.67
-0.0799757831289241	-0.0806042997517224	-0.0592081118711087	-0.0580351533875714	0.0306702406432003	0.0260716486045396	0.126503100441297	0.0550993681594985	0.68
-0.0856555415769418	-0.0866929268144557	-0.0846528385119684	-0.0725699255636783	-0.0146832321469071	0.00106113009555884	0.135705171969398	0.209560143160535	0.69
-0.0887328918760426	-0.0893303984935456	-0.110308635576796	-0.0989652344563936	-0.0654644296939362	-0.0677903117105018	0.140510660479892	0.056960319961513	0.7
-0.0916090098267662	-0.0910580015679062	-0.14254443984899	-0.136889167308966	-0.1297172921678	-0.120252196355523	0.14219416737338	0.210851802296526	0.71
-0.0831071804809608	-0.0825573994665999	-0.158105207850278	-0.150152376464705	-0.181049406852888	-0.185234740211277	0.127437942046235	0.0471321504054756	0.72
-0.0574018856844193	-0.0576571749362893	-0.145786085272242	-0.136656677277619	-0.206347038893377	-0.190840224782137	0.0875126741229853	0.159166784167478	0.73
-0.0362658240423282	-0.0355788120428045	-0.149988450627828	-0.161601655895163	-0.254468106098699	-0.27638475091405	0.047157271032795	-0.0304838683495898	0.74
-0.0363742537367637	-0.0341785567985966	-0.199052108711763	-0.227612008819934	-0.354438675539026	-0.364504106080867	0.0315224971072122	0.117495301143914	0.75
-0.0350226881085109	-0.0348273132216724	-0.239897536884797	-0.247628988112609	-0.443530635085417	-0.454643538999486	0.0204349697034588	-0.0399896858865114	0.76
-0.00622587841734895	-0.00991440236140363	-0.221130789819788	-0.195597450199472	-0.463828153096416	-0.427679807189434	-0.0195085582106607	0.0603162590129021	0.77
0.0401797950993451	0.0367177422858015	-0.169376505585018	-0.144208115140321	-0.446865824580359	-0.442313581181701	-0.085465189584005	-0.173582220122211	0.78
0.0824368230014369	0.08332956344514	-0.129235770189324	-0.131283639743388	-0.441805910441782	-0.433819712153869	-0.154364996348572	-0.0898072811539086	0.79
0.113170378285299	0.116895684507671	-0.108684495317828	-0.130001077832742	-0.453355286374802	-0.483694234637044	-0.211991680791656	-0.289491833579742	0.8
0.13209149301889	0.134659940793641	-0.100895445973443	-0.122165072154705	-0.469371982080337	-0.468215653290651	-0.251169347064586	-0.167465407192716	0.81
0.140394130619938	0.140078706767237	-0.0994268614218683	-0.106638763436438	-0.480195353709556	-0.49579697726831	-0.269446712421724	-0.337201694706911	0.82
0.141906470247788	0.139656420280194	-0.0963184085192788	-0.0892173552374143	-0.476787010375111	-0.451993239405808	-0.271213572014441	-0.190503214249665	0.83
0.137421434035161	0.135326784265371	-0.0927784901148949	-0.0802693324130381	-0.46207696829967	-0.466745668193836	-0.260038085543608	-0.339569749786542	0.84
0.126610884160268	0.126073853729986	-0.0926751223162549	-0.084465022758085	-0.442427502231193	-0.420078560484517	-0.23830638977833	-0.168574143728016	0.85
0.112943771910073	0.113677126395367	-0.091211150036494	-0.0861023032819169	-0.414136022357668	-0.427578970254335	-0.211806127806793	-0.295807904432859	0.86
0.0981044866295622	0.0991968253921475	-0.0868986147632561	-0.0867944318097798	-0.376955932414095	-0.360352374672208	-0.183721390737614	-0.112675513042819	0.87
0.0752090934705328	0.0764848145985687	-0.0951035802291445	-0.10269659905684	-0.349378575662531	-0.373604481063654	-0.146089304478026	-0.224947907686333	0.88
0.0392788030070238	0.0405334598953439	-0.125632340249035	-0.139968560429402	-0.343310755841301	-0.335336569527442	-0.0909742967317547	-0.00983269678410359	0.89
-0.00390411957978849	-0.00364955201783829	-0.166547285026091	-0.173633846249915	-0.346598766636519	-0.368190235690025	-0.0229697756945619	-0.0922594691555743	0.9
-0.0456180829140495	-0.0467628843098137	-0.202910059520824	-0.199659583077303	-0.345076492192455	-0.32187761106637	0.0468378878464103	0.128556190388566	0.91
-0.0825444386550375	-0.0839611847915111	-0.233132560759026	-0.222628107256027	-0.340609032180376	-0.352617978828215	0.111068545711435	0.0327309403210396	0.92
-0.114348139958348	-0.114723397685179	-0.261173811128883	-0.254509972957028	-0.340976346205003	-0.318577034577123	0.166038130060479	0.238374666393554	0.93
-0.143717659109657	-0.142751500303231	-0.295275089519053	-0.294981410809051	-0.357676518908919	-0.381123037890725	0.213449428576521	0.131783711763835	0.94
-0.169654483826154	-0.168275660687232	-0.333962846030683	-0.338828164500244	-0.390119044061048	-0.375573366088776	0.252711091111744	0.329082288943117	0.95
-0.179152350708856	-0.179007484377503	-0.350707007261321	-0.343734909710663	-0.408912390586178	-0.42498020092421	0.268864349890203	0.192446942409663	0.96
-0.161731654080869	-0.163115545679241	-0.326028879663369	-0.311170692509765	-0.392596817408165	-0.360834066055571	0.246848150055048	0.321517459540315	0.97
-0.127593301209355	-0.128370204358644	-0.282455611221511	-0.275167284052924	-0.36616586024637	-0.385404104881547	0.195356073851446	0.112540225767538	0.98
-0.0917253293692119	-0.090438519362703	-0.247158959732965	-0.260303658244379	-0.35743353733708	-0.347329251659232	0.133639723260801	0.211226661335124	0.99
-0.0550237999021312	-0.0533506050642919	-0.214665258367639	-0.229422479100378	-0.355628485890764	-0.387792585111299	0.0683361433142075	-0.00158516362062677	1
-0.0159972967141419	-0.0159577197536694	-0.176284075300518	-0.185646310310523	-0.346843630769717	-0.328404273174311	0.00174506794493256	0.0879755766481221	1.01
0.0173461180877393	0.0162624974831635	-0.145391496659802	-0.147328900000687	-0.34342545559886	-0.366186890075272	-0.0551355560971052	-0.12750222661295	1.02
0.0380046475897813	0.0371619704130231	-0.13367267112374	-0.136868641478719	-0.356619897992929	-0.334329454688213	-0.0924670255410053	-0.0118964519567448	1.03
0.0473524577967798	0.0468674410057955	-0.136437474603592	-0.132750722067678	-0.380012274826158	-0.399847530081127	-0.110451831245191	-0.187764194446879	1.04
0.0520987798149735	0.0514068079265439	-0.140322273439789	-0.131971403622643	-0.398640693447231	-0.367602811350957	-0.117535042197887	-0.0430405372745453	1.05
0.0623802231399451	0.0612950752091882	-0.127027806687324	-0.107297031373292	-0.392957186961768	-0.402317967326326	-0.128593773299045	-0.214294985460902	1.06
0.0841571364648847	0.0832747534728656	-0.0877112218883406	-0.0710735900004153	-0.354155363673056	-0.318007150198764	-0.155069606511397	-0.0883145503146106	1.07
0.110906828333191	0.111351756256124	-0.0374361545738735	-0.0319849865165025	-0.299255101722852	-0.321948001730624	-0.192316395740408	-0.279856834008392	1.08
0.132520984127243	0.134408876388877	0.00559332876007765	-0.0105567941192476	-0.246915786184169	-0.233909234882299	-0.227016540392933	-0.149907229318571	1.09
0.146859925221561	0.148556586670843	0.0421852080444113	0.0236573054973007	-0.193283507618967	-0.229415842114474	-0.252019412255872	-0.321605185727704	1.1
0.155346063112108	0.155355343722027	0.0790860287792116	0.0632133018731366	-0.128535841468186	-0.109623101380083	-0.26528464139434	-0.175344734123279	1.11
0.15730473540005	0.155941003656951	0.115939389402589	0.113140062534953	-0.0524498871050451	-0.0760462262537999	-0.26487692350679	-0.334384520499204	1.12
0.152251939934861	0.1507990531663	0.150942423256641	0.150990250148604	0.0323107092689994	0.0615476026284682	-0.250719700669903	-0.169420039125102	1.13
0.141389532848647	0.140689076117506	0.184732710347941	0.192270405010549	0.125111750757724	0.105188744990681	-0.225471943518612	-0.306476407634116	1.14
0.126676286133885	0.126807099827378	0.219002297246552	0.223464763271019	0.226157648705428	0.255759618229155	-0.1929728877688	-0.121154338193858	1.15
0.106588864378631	0.107405243645442	0.248301124617841	0.253623667870244	0.327520442582147	0.302628865700297	-0.152708429118004	-0.238828218831446	1.16
0.0811654643878108	0.0822468574454985	0.271231457228299	0.269408678454522	0.426031874416342	0.450590465668398	-0.104919602019301	-0.0316297095321669	1.17
0.0610319368039346	0.0613348250444625	0.308213243576916	0.316897498823943	0.543171259102494	0.522399290227537	-0.0623684829995565	-0.143701417966904	1.18
0.0482537949106009	0.0478655828606281	0.360298861422375	0.364232781618406	0.678207117996633	0.707950669236215	-0.0298265087073646	0.0451220588268004	1.19
0.0133768840882981	0.0147535551309386	0.364913944029006	0.346810796495799	0.758967603520502	0.713186972625863	0.0268286186496214	-0.0520855447754993	1.2
-0.0664847461707803	-0.0629515631514522	0.278843482477501	0.234257855902617	0.736280293433661	0.729643601982673	0.141781950531092	0.234252168191812	1.21
-0.168797792217566	-0.167543815765032	0.15159179314227	0.135556595085725	0.664234642954184	0.627841205151873	0.296847754890541	0.239642622025618	1.22
-0.258789833169963	-0.262583434203155	0.046515904635774	0.0708144125335906	0.607718886769378	0.656886325431913	0.447919565311571	0.534825705643884	1.23
-0.33020767995044	-0.335037014256899	-0.0397767239847878	0.00527674896701598	0.552989284540637	0.551951347003325	0.574698493535429	0.482951250651581	1.24
-0.387219127891428	-0.388097814899476	-0.128141870919349	-0.104264090051132	0.468480570405761	0.504969047522164	0.671760513606666	0.730579786813695	1.25
-0.426740223337543	-0.42380732650815	-0.216915135907446	-0.210183190960507	0.352355723179962	0.317995391467326	0.732215842727653	0.63940450237973	1.26
-0.447020547835581	-0.443463346502604	-0.302486247634413	-0.315959619518978	0.208296601300096	0.220359794389051	0.754885013909841	0.831324542999518	1.27
-0.446411015020412	-0.444697976461475	-0.378677570361622	-0.388277411388114	0.0448728136405338	0.00466929822779321	0.740493733021955	0.669392079265584	1.28
-0.425372168345484	-0.425911576707525	-0.442862036548953	-0.454372547331477	-0.13233616973068	-0.112122440378619	0.692021599256733	0.784215560347405	1.29
-0.399442478722045	-0.400471461781032	-0.523101616116868	-0.535022881367587	-0.351823200544817	-0.392386396649457	0.630084847579806	0.564894569068294	1.3
-0.37155741922455	-0.372352005064695	-0.619290126744611	-0.633043361987566	-0.609571116277689	-0.588825034037455	0.562547585467216	0.657048083191199	1.31
-0.303784218939304	-0.306829676428348	-0.64923399076103	-0.61878794301559	-0.809259543619118	-0.812524379751935	0.445879899261146	0.373848970128204	1.32
-0.165905505837326	-0.171350599344132	-0.554172609667832	-0.497807503773032	-0.88219852036134	-0.809321899800653	0.234953830829979	0.29872303559322	1.33
0.0164278753732334	0.0142256199694407	-0.388994396668252	-0.352184833598045	-0.885617412389421	-0.896290994810647	-0.0513632294842175	-0.161063219990847	1.34
0.194449703607853	0.199260256753882	-0.24106925086781	-0.271794256215077	-0.906432317930393	-0.904870459338952	-0.352260067425487	-0.289038817909219	1.35
0.334889087521863	0.342681724940087	-0.153187140407721	-0.219117341325295	-0.975941207743304	-1.05355313929196	-0.609902138858499	-0.675812521487334	1.36
0.42413413402781	0.427994834145165	-0.128376059384383	-0.195501980170116	-1.08203467329952	-1.08876680900293	-0.787024928984535	-0.673010853468487	1.37
0.4714467014508	0.468149056531233	-0.133615593215721	-0.147674992772755	-1.17889346603351	-1.20365743082558	-0.882149453951679	-0.928594661832188	1.38
0.495979323897694	0.487954769198443	-0.130551137431497	-0.100483558220014	-1.22307446306677	-1.15572287719577	-0.919587682053909	-0.830117262176778	1.39
0.501718404323613	0.495150330648543	-0.122190665333054	-0.0698839623132528	-1.22342225302386	-1.21224599397638	-0.915606487968168	-1.01382119917722	1.4
0.486312573480836	0.485492335084085	-0.124285181419708	-0.0952524085285233	-1.20394205554759	-1.15319202978289	-0.878087628904067	-0.830235475493749	1.41
0.455013647284629	0.458762728898178	-0.13234244569655	-0.11887656343489	-1.1640170169471	-1.18943185379081	-0.818219551164284	-0.92642779835064	1.42
0.413510985399816	0.418040258651924	-0.138210664359977	-0.147809685657842	-1.09751142301453	-1.07386521533045	-0.744090609349424	-0.680812799925615	1.43
0.361497714904126	0.364465490195033	-0.144749106352726	-0.157255353170518	-1.01023206707902	-1.04985415151079	-0.654891582661	-0.737281625701668	1.44
0.298826157064044	0.299816760802257	-0.153756639263443	-0.176979021340082	-0.906838553918704	-0.886771572341934	-0.548803625678703	-0.459557889428707	1.45
0.223590393592206	0.223310922625054	-0.171534536748716	-0.188233487695607	-0.797792156008794	-0.836948716722111	-0.422200865604157	-0.487356263390863	1.46
0.135944280290369	0.135274721126659	-0.201428054413327	-0.221265641219998	-0.691283248434036	-0.668300712615189	-0.274605130962785	-0.180000064084394	1.47
0.0485783067511152	0.0475168315776216	-0.222872478184302	-0.219241811324241	-0.569672536947636	-0.595776627810335	-0.1220986904167	-0.193812967722625	1.48
-0.0304496123870413	-0.0314719104108906	-0.227979252883234	-0.22036272282632	-0.430724034675445	-0.393055907665371	0.0211561887620467	0.0978215128201576	1.49
-0.123877972308791	-0.12243907952182	-0.27183888582074	-0.273990005259117	-0.343092645280931	-0.385274949392522	0.177829445726426	0.0877019552840288	1.5
-0.241046903779981	-0.237248819829642	-0.375696065016712	-0.397040456337959	-0.335429437135928	-0.324357120747129	0.362069535596856	0.440135497897341	1.51
-0.328756182126612	-0.328320016437347	-0.432427666182854	-0.403294694184655	-0.291470520251334	-0.302022504109516	0.513708006894492	0.434300115374457	1.52
-0.337502649060857	-0.342660725468071	-0.354023578129275	-0.286930830857364	-0.11909868707613	-0.0384411690563752	0.562115932314529	0.623928095204869	1.53
-0.292637376016269	-0.295807776337819	-0.207978439733886	-0.160070101373049	0.0997246178796525	0.0890207263750881	0.519332581089656	0.405508876042846	1.54
-0.241074158466036	-0.236217469725775	-0.0880687550756686	-0.117437886686616	0.261749905720733	0.260951347496666	0.439659157452023	0.504690381712951	1.55
-0.188892673938689	-0.181253183022651	0.0112002526114414	-0.040904484609058	0.383168632341291	0.309623287441616	0.345745212370868	0.28207355896517	1.56
-0.128802396024895	-0.126349217448112	0.120681534644943	0.0763768653924785	0.50883038103706	0.515726798050139	0.243028954099713	0.354574479317896	1.57
-0.0662132768911888	-0.0696584079505695	0.237217199881731	0.230730168846793	0.641394494788326	0.609999939833801	0.143452123953759	0.0888910030589987	1.58
-0.00690852582432718	-0.0120503926375838	0.352467589639077	0.358352346900983	0.774811291023792	0.817645538570082	0.0545696511115406	0.147636632903851	1.59
0.0493961274658202	0.0458434998009933	0.468186390400765	0.492291849097319	0.913019838196048	0.898164580918456	-0.0254310645255238	-0.108259349230952	1.6
0.10299998494673	0.101920528666986	0.584917867888156	0.600037063463105	1.05801267469397	1.10093043129148	-0.0994023779496441	-0.0319042833336223	1.61
0.150240046962484	0.151117960840964	0.695632283168288	0.711918428522006	1.20337936775112	1.17759302051423	-0.164693734114856	-0.261801852467203	1.62
0.188681603740843	0.190243346489343	0.797526645812818	0.796662536631857	1.34800651916395	1.37889877064242	-0.217957760349124	-0.149076023102313	1.63
0.22821591447091	0.228605262011811	0.91370231307001	0.924850385951044	1.52015506079454	1.49553744258718	-0.269641344297114	-0.355331465991161	1.64
0.268659824478123	0.26772198166849	1.0443961787786	1.04290364342132	1.72161536104251	1.75631447705108	-0.320457156267396	-0.241302345885475	1.65
0.274733568226876	0.275340577918236	1.11844506848583	1.09431863588478	1.87343044281061	1.8204548831232	-0.327893999585559	-0.403478370282491	1.66
0.218580288876269	0.221457718209041	1.08557787195679	1.02671217478243	1.9206996969359	1.91405399875021	-0.249802208762451	-0.146761715942944	1.67
0.125384877538486	0.125737183794671	1.00277775305749	0.981364636363654	1.92709395889548	1.88603211379561	-0.105718425304022	-0.156454840995979	1.68
0.0341277118977954	0.0290057139079488	0.941353432650438	0.963139323505941	1.96602638786206	2.02345671430808	0.0549016351053618	0.148538146166922	1.69
-0.0474298784133589	-0.0533907514639805	0.898338352578244	0.949513022990537	2.0225219884241	2.02279252511793	0.207932225353171	0.113317017629626	1.7
-0.124364566693747	-0.125449560943687	0.848035428915562	0.871781639356315	2.05736993567009	2.09986584501108	0.347055337020507	0.404159553078298	1.71
-0.190162366284662	-0.186715062868938	0.796794083801208	0.807278121930221	2.07186165258113	2.03522399339766	0.460344724548003	0.361312929400947	1.72
-0.240127175750112	-0.23592290212484	0.751621016791425	0.736745941985775	2.07122644891977	2.08714167378281	0.542121611017047	0.616868070929189	1.73
-0.279837407684099	-0.277100819548418	0.70117186160868	0.686865690383115	2.04184183304438	1.9914433704503	0.600985926684479	0.525639122699096	1.74
-0.309867190877477	-0.309215712471124	0.646688022301568	0.624525421192996	1.98546268022111	2.00250912411081	0.641391320901722	0.73825258426199	1.75
-0.316047503608537	-0.317828795465823	0.618828800909932	0.624809044321641	1.93714327572761	1.90796965950294	0.648609068319402	0.583272388817448	1.76
-0.286904290195586	-0.290061673827442	0.639347722125436	0.652044156466249	1.92141917917503	1.96513506087365	0.606063169621994	0.693011453768753	1.77
-0.224997433728012	-0.226923754894704	0.701202180538804	0.724519859427747	1.93131380404534	1.90945784389337	0.511876338682716	0.424869966782915	1.78
-0.148945162331043	-0.147622995878932	0.769124604732362	0.761883918491486	1.93087409162527	1.95341794313753	0.386975254429309	0.459850029792465	1.79
-0.0924270952290073	-0.0879065086830354	0.78357841841772	0.754927468623825	1.85981077564176	1.79634127765829	0.277617489682672	0.196102177430939	1.8
-0.0780486532695477	-0.073205027109903	0.712510394257003	0.66077090685005	1.68984933440055	1.68437194792554	0.223930921871501	0.320736100454914	1.81
-0.0880648185357824	-0.0876531342257886	0.603099422271785	0.595646109093178	1.47917458586139	1.44322858602316	0.216500797290483	0.155819747585817	1.82
-0.0933870942658248	-0.0986086170533525	0.512793135933	0.543195194370725	1.29143590563757	1.35273109650947	0.219469458323107	0.306066318758971	1.83
-0.0897238015003817	-0.0954985267830426	0.438872571521238	0.494685286831361	1.1181833421006	1.12057008968338	0.215828385829752	0.116929642556514	1.84
-0.0833508855558658	-0.0844824761247241	0.35961743733101	0.384502546384618	0.93052585982622	0.975849212443927	0.203009859067793	0.259753036374299	1.85
-0.0726915757264198	-0.0695578789327936	0.276397557395294	0.285800626046677	0.729178017817181	0.69356797708117	0.176237046066545	0.0769356335472313	1.86
-0.0562789275520018	-0.0524607320565758	0.194412565776258	0.175541968024072	0.521765650231465	0.539188543332341	0.135054936384591	0.212196080219513	1.87
-0.0368376636232116	-0.0348114920461398	0.112194288939636	0.0977984292742121	0.309546805503752	0.263799346824885	0.0857590129430564	0.0115917806595611	1.88
-0.01648936590628	-0.0167139490283546	0.0300883335385837	0.00667159192944382	0.0960450921225691	0.117663169177661	0.0344141947538499	0.131610195741469	1.89
0.00303228892904029	0.00136308241195479	-0.0518180108774725	-0.0585070914548453	-0.116042107688723	-0.151596994345891	-0.0143790383491218	-0.0802615803236151	1.9
0.0207222014224429	0.0187615933703364	-0.133416561318029	-0.144453853823836	-0.32482045834454	-0.293285163574296	-0.0583022718893162	0.0351393362562451	1.91
0.0358622989005096	0.0344454426482002	-0.215246701983941	-0.209451083757784	-0.529847139771661	-0.558509460239691	-0.096524133553697	-0.17425864195104	1.92
0.0483637780018279	0.0477634050481242	-0.297181811096478	-0.298489920403694	-0.730351106532998	-0.6949714125632	-0.129470884919213	-0.0497570237337577	1.93
0.0577712454739442	0.0578535839597976	-0.38003414314389	-0.368503985876339	-0.926794096672856	-0.954241756611771	-0.157169591996304	-0.245886476352968	1.94
0.0641708182242511	0.0645812620718471	-0.463317718520485	-0.463113695868071	-1.11818613975254	-1.08304513273238	-0.179943830556572	-0.105408150260953	1.95
0.0669798340864945	0.0674073913701182	-0.54784249311074	-0.538292992932185	-1.30503322687264	-1.33384972923476	-0.197057418806484	-0.285451318479662	1.96
0.064762676379292	0.0650810837690369	-0.636090232058553	-0.641366576772896	-1.48982296992617	-1.45752464449062	-0.206451489002656	-0.12731134065538	1.97
0.0619551410884614	0.0618245114493072	-0.718526669401317	-0.710902527973093	-1.66165508372403	-1.68942550057874	-0.212954725236185	-0.29519017396083	1.98
0.0607566568720364	0.0602068391753971	-0.79142917273977	-0.79534251871726	-1.8166153166511	-1.78168880939988	-0.220001911143691	-0.137290818512808	1.99
0.0434131217278194	0.0439121121823519	-0.892137452503582	-0.9002235943925	-1.99729756905952	-2.03912324129204	-0.207042460286993	-0.287662015704685	2
0.00855646307950851	0.009831214432553	-1.02111106028277	-1.04313035537598	-2.20418742483923	-2.18171429077402	-0.168844082097605	-0.0780780571553112	2.01
0.0117741562079523	0.0095039113010165	-1.06418854640051	-1.02695731249192	-2.30928349281884	-2.30812679841555	-0.17070875936849	-0.248482345919063	2.02
0.0974814132112947	0.0911664277044622	-0.941011838651763	-0.874875907847697	-2.22492970633381	-2.13590137383601	-0.27919728566776	-0.21722927953694	2.03
0.22645129215069	0.224390816426545	-0.742114674155622	-0.705674703565162	-2.05378775276717	-2.07002260220343	-0.46466065369375	-0.583668706781383	2.04
0.337751415797681	0.345066265205071	-0.581728265737737	-0.637150205158974	-1.91618620455205	-1.9273749161342	-0.65085238460977	-0.58237120893461	2.05
0.421418644277025	0.43078820308235	-0.454123560360608	-0.524302491982246	-1.79064382011353	-1.87095490818093	-0.803651947131816	-0.864449282489129	2.06
0.486992329067282	0.489213390855627	-0.319980643270878	-0.371101350722752	-1.62063665418131	-1.60713002443302	-0.916339862478286	-0.79985938379449	2.07
0.529560118893342	0.524795509250288	-0.182944483782192	-0.180661193335926	-1.40537402466948	-1.42486820714303	-0.977879866997765	-1.0386730694486	2.08
0.544796788784348	0.538872764396288	-0.053145881851404	-0.0375100858511452	-1.1567652437998	-1.09955735889716	-0.985029574267965	-0.899960593340602	2.09
0.536436973032197	0.533385565817775	0.071739374028411	0.107323603068131	-0.87557409960563	-0.881039708984048	-0.946990092911173	-1.04533292252676	2.1
0.507893000758564	0.508400047257363	0.191358901283349	0.209106458665113	-0.567017167490669	-0.518842477952742	-0.873501838824419	-0.816661257226224	2.11
0.462356172046639	0.465081169077744	0.30548728014199	0.325330521680683	-0.236410739206846	-0.259973296098377	-0.772645662834153	-0.881303258817287	2.12
0.402742002101835	0.405815346128841	0.414597190409567	0.411308810983676	0.111971782804401	0.143730846300329	-0.650167151950299	-0.585096704568873	2.13
0.331877745037779	0.334002249415319	0.519830331757842	0.520972212353933	0.474752286561844	0.440418682704572	-0.510251613186135	-0.599729114595945	2.14
0.254364260882986	0.255060481463393	0.626012015357071	0.61126490314203	0.852522148824804	0.880309467246835	-0.358771911778151	-0.272475242403306	2.15
0.167652081533893	0.167578276010595	0.722480506499106	0.714373656905794	1.22791505048416	1.18873620805683	-0.193578258532505	-0.267665060154627	2.16
0.0729134577555994	0.0726845743564763	0.806614096340202	0.785845761452005	1.59240262521584	1.61597171835333	-0.0162186903854376	0.0791781198555803	2.17
-0.00513308718071256	-0.00659494014507345	0.923263045228817	0.936410611970675	1.99067182056617	1.96868999900475	0.142558086028645	0.0685707458389224	2.18
-0.0606090639767942	-0.0625776577934857	1.07442967737818	1.08231390753238	2.4183323889732	2.45809895755313	0.269020558173698	0.348918841306975	2.19
-0.155872340457997	-0.153100853106121	1.12495380675833	1.09380066853639	2.71750430390073	2.6463724387762	0.43381362893464	0.346259861864404	2.2
-0.339998114051137	-0.332023744111045	0.98065434798264	0.892618008416682	2.77982516987975	2.74226731602197	0.709408537890474	0.814082879622553	2.21
-0.563693197674032	-0.560591837096497	0.749351131912646	0.725749423410144	2.72278103771425	2.67356425157767	1.05561411671547	1.01053154686284	2.22
-0.752193183470272	-0.760275129463291	0.567644602558261	0.627047372222273	2.68661383521579	2.76840077014176	1.37783074688462	1.47298676407259	2.23
-0.892239921175413	-0.902955283255677	0.428869158618781	0.532119679224831	2.64334243076727	2.66987032755462	1.6330796805791	1.52056869700507	2.24
-0.994126480948213	-0.996610244026305	0.286898164121813	0.33893309481652	2.52496575906144	2.5763432861222	1.81179741499805	1.85440769264517	2.25
-1.05187198292171	-1.04629588696866	0.14591996011567	0.160040991767062	2.32994674423405	2.28311101272277	1.90063615145763	1.79293372217522	2.26
-1.06061953399596	-1.05384927875819	0.0180727786286286	-0.0125123616201392	2.07315843235195	2.07150385060543	1.89631805750835	1.98074130771716	2.27
-1.02585210708475	-1.02260611764475	-0.0998526496526864	-0.127616223519351	1.75659312322922	1.69264207859098	1.81151484089335	1.75107972942618	2.28
-0.953085096417577	-0.954128452873689	-0.207755030760206	-0.242377776462109	1.38858530352802	1.39766748666624	1.6603271696464	1.77961863391491	2.29
-0.848137278302071	-0.851844426598045	-0.306009183597612	-0.31532629122583	0.978003156253029	0.936421285172855	1.45580841118886	1.40715427519438	2.3
-0.716823965336352	-0.720962274241961	-0.395780909521969	-0.405240520885997	0.533155688009577	0.562893285905761	1.2088574841447	1.31730313153939	2.31
-0.565159353765111	-0.568181761597098	-0.4791544613498	-0.465573946362719	0.0616085645806685	0.0344619129358989	0.929044372814936	0.855753245554148	2.32
-0.404400225147164	-0.405580031838767	-0.568725801468504	-0.566724507039334	-0.440457834088361	-0.40679677032324	0.631865764212018	0.713834201953524	2.33
-0.225572714168868	-0.226247210169026	-0.634083619504752	-0.604445078991949	-0.927600844427372	-0.942423101912868	0.309681540181189	0.217280014128221	2.34
-0.0301242924460977	-0.0310468719728442	-0.668605582693991	-0.650655313698962	-1.38138082956219	-1.33475475675182	-0.0358276810665243	0.0316116334168157	2.35
0.119145243613367	0.121617765379237	-0.79023922463024	-0.810137760642621	-1.92356416710397	-1.98088323048903	-0.327706319793578	-0.423376914713344	2.36
0.213863153841996	0.217985817566409	-0.994693829269098	-1.03872003865557	-2.53627210124865	-2.5261173065006	-0.540188328843677	-0.441966242752258	2.37
0.409020048113961	0.401786542686737	-0.950578047550984	-0.84928679298489	-2.83589683268425	-2.76756100352618	-0.850907443706671	-0.924667015177015	2.38
0.832364515107749	0.812459740578247	-0.415513422827558	-0.211193670132425	-2.5469923172396	-2.34103031178181	-1.44829409812511	-1.42126684967459	2.39
1.40999775352357	1.4007225015112	0.45426345674509	0.568971278094742	-1.84618913661979	-1.80176663717594	-2.29543443267853	-2.4835116504024	2.4
1.95014180192305	1.96919097040591	1.27578905371947	1.12075685223624	-1.11852501304884	-1.20832976319316	-3.16385027108393	-3.12990535053962	2.41
2.24537760095531	2.27825015793528	1.64612906618829	1.32869351772775	-0.74840137547478	-1.00836523844534	-3.72422979623916	-3.7408491897847	2.42
2.17454757408076	2.20009962221836	1.57504446623697	1.19856432113388	-0.722459814998215	-0.922383258035285	-3.73777449769212	-3.48685844942277	2.43
1.85916339872475	1.85161380409985	1.25068512639436	1.14214062205374	-0.796304143180553	-0.835173799041598	-3.28966639086489	-3.19958027655366	2.44
1.48166970557507	1.44221014944387	1.00715404473321	1.21648669447036	-0.61954054012033	-0.372093922587931	-2.61483737542211	-2.48930346466597	2.45
1.08722205076973	1.04997083792608	0.842847237933939	1.17590413319662	-0.260776320865777	-0.0547355801641004	-1.85225100312114	-2.06570249321815	2.46
0.65906023579473	0.655327202608514	0.631774222356414	0.837851869454744	0.0755448194556848	0.216877172610185	-1.05814524333142	-1.17118954441292	2.47
0.233297574838949	0.258135631938812	0.396830741283408	0.461444107251401	0.374836255159824	0.337813082008051	-0.307479332425137	-0.548412253433249	2.48
-0.158197119279194	-0.128690514453533	0.178065437408802	0.118315992734568	0.658287217598168	0.615362533458836	0.356347158635102	0.370642652950046	2.49
-0.532552598001105	-0.513532014956559	-0.0700609855226391	-0.182424621878391	0.85948066739444	0.727376803611969	0.96164402985899	0.898180566245252	2.5
-0.887392206213894	-0.88276639263438	-0.342553366747556	-0.469951565851312	0.973686398294025	0.924693546843281	1.52284164980046	1.69796097329844	2.51
-1.15285421439314	-1.16274406117126	-0.50125253456237	-0.531949083237549	1.145558118172	1.11170166987172	1.96596829065297	1.9856168703875	2.52
-1.27210396158604	-1.28959793519727	-0.452477116429853	-0.413340189718451	1.4658562142551	1.54346885271346	2.20780189988797	2.34935530545931	2.53
-1.28236320794855	-1.29231090010946	-0.3029574778283	-0.254566300163839	1.80864383782809	1.79225893529419	2.26743425206008	2.18341469590843	2.54
-1.24677654276247	-1.2418511329713	-0.175081307118145	-0.200757091894832	2.02229633412215	2.01285619244543	2.21762658127454	2.28862381462682	2.55
-1.1779072033	-1.16626161314309	-0.0610057065093116	-0.0963111728949343	2.13248467659299	2.05422677143204	2.0928588617958	2.0052612664108	2.56
-1.06651733183755	-1.060099506783	0.0701225365418919	0.049669615723684	2.20024866841382	2.20687408848553	1.89720689939386	1.98405599849297	2.57
-0.907858319822895	-0.909966663050479	0.242151719037121	0.276508647300079	2.24969531552319	2.23461799850381	1.63185803364307	1.54493593708244	2.58
-0.713420230854423	-0.719722389400609	0.420823678572756	0.468389226996919	2.27295951675254	2.33685822559295	1.31548216640412	1.38823821778993	2.59
-0.530228414837415	-0.533343987305182	0.548038541136515	0.578686910168994	2.20392723131418	2.18021063650781	1.00643903962754	0.90563480086546	2.6
-0.39597441699006	-0.393844131263929	0.563273777809228	0.535016953111926	1.98546618200438	1.99259883958023	0.758220795682493	0.844184484412146	2.61
-0.286039333163913	-0.285054159557599	0.528592352041293	0.527520677730587	1.701354263178	1.66997937880774	0.553424880513267	0.486652743324989	2.62
-0.163352204972499	-0.168558042079292	0.523564977829565	0.547814749985855	1.44723981004891	1.50711175932263	0.346985739460357	0.443089173602257	2.63
-0.0356977492557138	-0.0425649077701246	0.526968115192875	0.567413821045989	1.20062974446883	1.19659445315485	0.136243328493581	0.0461253424391295	2.64
0.0769078450572887	0.0745451882364387	0.49833843049508	0.491954079860579	0.919267389959331	0.94916520363513	-0.0610906205391031	0.0204841782836844	2.65
0.176882051468212	0.178073196655555	0.451142556651645	0.436987955411678	0.625212835685454	0.583999391457746	-0.244630480287755	-0.32061437355765	2.66
0.270401429251464	0.270974247670083	0.4067726451823	0.375117977756054	0.349988573806835	0.369416491590232	-0.417268178672742	-0.314016927598001	2.67
0.352694441369194	0.351400214590312	0.362073174703311	0.349412090399232	0.0961706084892581	0.0613342397159386	-0.570701603447688	-0.636808276720796	2.68
0.418012277032415	0.415990138575147	0.311224637597399	0.288865442669123	-0.137785009898221	-0.109423601055869	-0.695556598852894	-0.593930808761414	2.69
0.464389869519378	0.46263372767982	0.254879966908831	0.253000970280596	-0.347358891586863	-0.374030478496115	-0.787221162182292	-0.863480379531179	2.7
0.490148156338699	0.489094795032364	0.192034129186485	0.180266322327145	-0.53155776616912	-0.497550233358311	-0.842610291246346	-0.756342673762976	2.71
0.497539242926452	0.497134989024136	0.127811593482782	0.137701962551898	-0.684112837215083	-0.705060462888537	-0.864342743319499	-0.956059566375554	2.72
0.487895265097407	0.48808016374242	0.063323527303598	0.0614608068916596	-0.804795016299672	-0.767146517404717	-0.855237858039531	-0.780353261973026	2.73
0.453592846789091	0.454881163255926	-0.0197461057099348	-0.0137016914565947	-0.916394723922676	-0.944704302079936	-0.807512540614016	-0.903897232021336	2.74
0.395256590010096	0.397271205272282	-0.121996121790233	-0.133855375945927	-1.02231013516412	-0.993695409877591	-0.7211860776692	-0.640817043161817	2.75
0.344045050060768	0.344346478806991	-0.183112615118476	-0.157575585595691	-1.05833499175038	-1.06810444087259	-0.633996951770618	-0.72388308479392	2.76
0.325097757396097	0.323332666265165	-0.161416822211876	-0.13281991116753	-0.983035506303517	-0.924192214651748	-0.584193708088973	-0.513002924683647	2.77
0.320946832989254	0.321383637279137	-0.102708470058539	-0.0821928575755123	-0.852847896009349	-0.875277703800725	-0.561109694785992	-0.668377836886715	2.78
0.302641981323218	0.307963092016379	-0.0659714915770208	-0.103037155877075	-0.734721655514918	-0.730632847463721	-0.529837322155609	-0.453639543412665	2.79
0.269108434408491	0.275484676936626	-0.0451694731773147	-0.0794937085770243	-0.619036689899661	-0.675489808956877	-0.479134552631047	-0.556958748198805	2.8
0.228091545051954	0.230790469514571	-0.0196686249223044	-0.0520771805728032	-0.481161224783648	-0.46442055689472	-0.41070575795925	-0.311795778132967	2.81
0.177672667071652	0.176921049288073	0.00487619928577578	0.00889572689225133	-0.329571473061908	-0.356239218764995	-0.321183824217652	-0.401212465646237	2.82
0.116972721323052	0.115688706296921	0.0218740377857205	0.0241440159349736	-0.176045150001024	-0.138405122446488	-0.211395012382819	-0.128830078147741	2.83
0.0491804817726478	0.0491654925166131	0.0315023667847971	0.0539850248026823	-0.0257563202686848	-0.0452486633990247	-0.0881782810090322	-0.186376715556612	2.84
-0.0205902659467828	-0.0192775210893342	0.0372519005626679	0.0448522063485598	0.119532049017949	0.155280074868961	0.0388680578325339	0.108479944438079	2.85
-0.0786601822998483	-0.077234988159471	0.0605179507079336	0.0881449621825141	0.27857906849649	0.26076595684076	0.149861460081541	0.0463677133271876	2.86
-0.121921855942187	-0.120771371114577	0.100813328677306	0.107436695210151	0.4461270484704	0.479799086369894	0.23651028065316	0.30668049110993	2.87
-0.180634448351424	-0.177891738602937	0.0922574664768464	0.0804328027909264	0.544747986344354	0.494260427641166	0.333322894228513	0.240163863399813	2.88
-0.27861630127692	-0.274433787458955	-0.0102636481004034	-0.0645365320143355	0.522631523942984	0.513757744697477	0.476445229919074	0.577509903541621	2.89
-0.392196049470586	-0.391394081197545	-0.154191827565644	-0.170034769522272	0.437361726140355	0.396673250710273	0.647619241323182	0.589442338491216	2.9
-0.486248634501198	-0.491455811342337	-0.275050922494499	-0.259641176579919	0.355241079111861	0.405486841215202	0.802919911683633	0.906575810219213	2.91
-0.550739894734637	-0.5576000032647	-0.368235084231867	-0.316524124533919	0.271822790806357	0.273603960852961	0.917467174140801	0.826610822613584	2.92
-0.589518507704524	-0.592454046907243	-0.454135618373454	-0.432248917905645	0.156563527260303	0.19852349344219	0.984361448190278	1.05632401917374	2.93
-0.613801426761228	-0.611744099946176	-0.559647261891822	-0.555723948548723	-0.0234572271734531	-0.0645532696935788	1.01344005866172	0.917311739495887	2.94
-0.623322022441476	-0.619949754674386	-0.680123984249202	-0.707390750292586	-0.261177546266769	-0.25231181031404	1.00861231162224	1.10119488710164	2.95
-0.577769933773894	-0.578936318125957	-0.727139620651484	-0.706142918440526	-0.453147038033719	-0.467432785639653	0.926077330817674	0.853155355886267	2.96
-0.445223757723891	-0.451839290822172	-0.636130141462852	-0.596297299082244	-0.523062079289066	-0.455847788775145	0.721360588146514	0.80974834340936	2.97
-0.263768417210027	-0.26832121784535	-0.48548181748814	-0.461393867438102	-0.553323957101011	-0.573206864815575	0.43001751239559	0.333931019962591	2.98
-0.0868133320062663	-0.084106943402237	-0.368402591852739	-0.419628588541758	-0.635649174952214	-0.641401596423407	0.121896131164358	0.215586705760852	2.99
0.0870923571763139	0.0911717061575086	-0.253992792734565	-0.296272619711192	-0.716668524088844	-0.771527034353289	-0.185050986449614	-0.243072494439811	3
0.262809459273541	0.261647758049691	-0.112098674141624	-0.141882041542749	-0.74654625339822	-0.721420165029667	-0.48375983778596	-0.369212215908121	3.01
0.391505371790164	0.388401383278581	-0.0315672966467701	-0.0475408005939016	-0.814835432532803	-0.8529212615804	-0.711337299867713	-0.782621375330045	3.02
0.433481556146203	0.433101717467574	-0.0804369221795228	-0.121994030077911	-0.990316691147047	-0.980032984993409	-0.81027706583435	-0.707090517528535	3.03
0.416948975362069	0.416043157226081	-0.191375446782114	-0.181566310366981	-1.19349460240121	-1.20792156206481	-0.80347831735925	-0.878047713209815	3.04
0.386823812510915	0.381938687964171	-0.280241191989048	-0.232550148699084	-1.33432238147808	-1.25746694204156	-0.749723428924986	-0.674333657468068	3.05
0.349971328305491	0.345425066106941	-0.352847338665461	-0.279672327141412	-1.43008723508441	-1.41205179430279	-0.675392719844561	-0.800432394120104	3.06
0.298846445611264	0.300057454380407	-0.43991246187333	-0.415850520635087	-1.52491211003806	-1.48099766622491	-0.585320123901962	-0.537795035997745	3.07
0.241111428459233	0.246804589118215	-0.531672469323805	-0.527051924581485	-1.61292495311201	-1.64725581985524	-0.492202196726427	-0.601953524340636	3.08
0.183145561553984	0.188739299141631	-0.617240730272155	-0.650039299455915	-1.68448007734577	-1.67517918088245	-0.402850932429991	-0.317637514360134	3.09
0.111989538818424	0.115711230743974	-0.723959266593982	-0.758044916401138	-1.77235479702901	-1.82814459568938	-0.299328875025014	-0.372295504592672	3.1
0.0272390334970002	0.0287418593000172	-0.851144795687222	-0.896707855125112	-1.87755151604608	-1.87032860069867	-0.17575681704689	-0.0616747918703832	3.11
-0.0299088532530557	-0.0324208471847066	-0.916034899434065	-0.901114232279104	-1.90988754158878	-1.92069105524521	-0.0794371658061459	-0.145858139767011	3.12
-0.025933405135364	-0.0312964785452135	-0.861143075996353	-0.821850485530075	-1.81011287574842	-1.74267468736051	-0.0608553503390801	0.0208037932990519	3.13
0.0137933321480349	0.0123955485060822	-0.750188607421347	-0.715440483606628	-1.65430368372496	-1.66877330233334	-0.103961103897293	-0.220153276000521	3.14
0.0496193077549915	0.0558837177486822	-0.661289031619968	-0.692525904411343	-1.52806968680677	-1.52683393660317	-0.161278936478908	-0.0950065332880845	3.15
0.071572991708064	0.0801865763952952	-0.600006420701493	-0.636390559147492	-1.42986902165083	-1.49193073623274	-0.207138659604928	-0.295301445243052	3.16
0.0859425652671939	0.0897881718376283	-0.540871372021288	-0.573543099143409	-1.32404294344316	-1.31051517243832	-0.236239809742946	-0.137590850169913	3.17
0.106885185697513	0.104300468206551	-0.450769779620202	-0.427169465392319	-1.17060686077497	-1.17896702570307	-0.261538671821156	-0.343486482716918	3.18
0.133545807448346	0.128778821540653	-0.335187330453328	-0.310583899888033	-0.976802749716501	-0.922947504161111	-0.286788145447327	-0.207566615085914	3.19
0.113993222413371	0.114189629590803	-0.304692462377052	-0.308309559721622	-0.869193611973891	-0.91146028625045	-0.25424433518758	-0.35601249588663	3.2
0.00565941413802877	0.0120312564597378	-0.440936232885665	-0.506641896711204	-0.940135368001345	-0.959925547111868	-0.103575114767083	-0.00935644431117666	3.21
-0.145458433110812	-0.142174739121739	-0.643588463914957	-0.655250200830175	-1.07882345045718	-1.11280798607685	0.124509430504572	0.0588294580531787	3.22
-0.275706233375539	-0.281757727410136	-0.796303608200475	-0.750328853435778	-1.16486521430102	-1.09198721050471	0.348043108869126	0.439337459766287	3.23
-0.398128679121421	-0.405452050739661	-0.953811219198629	-0.890029997001691	-1.27658536998469	-1.27102926855043	0.559972246268891	0.446981116107553	3.24
-0.523523153874508	-0.523915219089071	-1.15484079421295	-1.14264189928072	-1.47030292163294	-1.43920658916047	0.760896624402152	0.82763310161081	3.25
-0.573007960402182	-0.572251897343449	-1.24390446293149	-1.1938440335636	-1.57704740237207	-1.57283285913196	0.8536617449213	0.755234797916881	3.26
-0.483442218399926	-0.487491423835061	-1.1049269542995	-1.04200959353404	-1.46998937810159	-1.39210409014948	0.747114271165645	0.813544354300931	3.27
-0.309826800077778	-0.31122693836627	-0.859451335145908	-0.841932212066897	-1.28425357629495	-1.31525639726446	0.488714629520318	0.374808885762286	3.28
-0.136281637582725	-0.128622841141262	-0.659300360543229	-0.757434621665939	-1.17564116383151	-1.22094452441692	0.188688810674089	0.29027723491995	3.29
0.0215163716757818	0.0299408965096575	-0.495793594883097	-0.601489273051004	-1.10984146510787	-1.2071456967797	-0.10095400911038	-0.130679412155067	3.3
0.175134059751498	0.173850219173013	-0.313853778721252	-0.381670176508931	-1.00394166717271	-0.998594581854479	-0.36815509674167	-0.21420408128354	3.31
0.3090093023114	0.29984016298047	-0.132349446480764	-0.125963146400574	-0.867930372727176	-0.877589372380476	-0.586987924395608	-0.638123661100265	3.32
0.411710764845694	0.402731903200689	0.0297094192170694	0.0562963150292603	-0.718369384826116	-0.65551715340016	-0.744574842087911	-0.65151991686267	3.33
0.508429925013201	0.502874627124079	0.223523999722994	0.29715165351792	-0.49593472779231	-0.46847706680777	-0.87558213405133	-0.989800976735151	3.34
0.602571267511758	0.601282157708274	0.449131842769252	0.500479637682236	-0.201310705202174	-0.13559457759934	-0.995006222608574	-0.955089208524829	3.35
0.620064288972121	0.626687221005873	0.551563557181191	0.538417695490716	-0.00923141711838551	-0.0656116354218852	-1.01974045022466	-1.15114100200581	3.36
0.502628740780786	0.515120554966584	0.424464005608585	0.323689347950221	-0.0365161225514575	-0.0836901280453844	-0.863036991380553	-0.769826530718687	3.37
0.302822402031577	0.308366219775884	0.18834776115342	0.145446820093542	-0.147754326332725	-0.196943468368897	-0.563892401036892	-0.61058914748401	3.38
0.101848777645813	0.0932680318762971	-0.00607849765479042	0.0325408317355595	-0.186669177586122	-0.10959968364549	-0.222668444287488	-0.1069518331187	3.39
-0.0792101652601677	-0.0919702041770518	-0.153726642702049	-0.0606028255642286	-0.171448767821914	-0.133941700039054	0.106299634621922	0.00301117227078151	3.4
-0.247450668070177	-0.251254727046024	-0.302040375325766	-0.262105573892779	-0.177575779672092	-0.12796267018083	0.405074422550449	0.461420610309251	3.41
-0.413858868715017	-0.406570493205968	-0.490172969041087	-0.501357658088082	-0.262694725311844	-0.319739888318645	0.67690864768671	0.565429273114839	3.42
-0.570457967197992	-0.559971924855369	-0.704925974361339	-0.762718108432	-0.41813662949471	-0.438892233478509	0.916496278669289	1.00991826922731	3.43
-0.649805659115894	-0.646908806366222	-0.80836980151198	-0.79649012186045	-0.49168863134035	-0.512341282308137	1.04823716671188	0.976404546466336	3.44
-0.5988221500345	-0.605314894348475	-0.702272775505195	-0.647184648829608	-0.37640000880627	-0.303144106346031	0.997307244238436	1.0843812408727	3.45
-0.465369088493851	-0.469694709975262	-0.494532593764359	-0.458815449475384	-0.193907432962881	-0.211699608981485	0.803614052050824	0.692498398327482	3.46
-0.323323003690477	-0.317065449694038	-0.321936414522857	-0.386095699432769	-0.0869769963853561	-0.114466446860968	0.560903479985549	0.647833682159027	3.47
-0.190734981567353	-0.180899165534201	-0.188255406412163	-0.263828753296406	-0.0397564069676359	-0.126457431425388	0.31742608676265	0.257661245169548	3.48
-0.0600591657802847	-0.0573309726008222	-0.0506651246662193	-0.102549571061286	0.0140835111889781	0.0168812944060619	0.0867101670049553	0.213282063556144	3.49
0.0801101446905059	0.0740875738975888	0.126920546643598	0.158593466907172	0.125911343423333	0.12811282220955	-0.137808460263627	-0.210487711223174	3.5
0.222853772409177	0.214908609476289	0.331754617926974	0.377591819470064	0.286268640224246	0.353775231147938	-0.35320230377881	-0.277627709024723	3.51
0.306487239098831	0.30581680532051	0.43781160012542	0.452362429455098	0.356448146040279	0.325549166355677	-0.490776900978399	-0.609531338496835	3.52
0.280209462394846	0.287934164118187	0.352153311089355	0.293205544811423	0.236550654741646	0.216640850322312	-0.478921501311504	-0.398270196080187	3.53
0.190068602281574	0.195041931165887	0.180935687744216	0.171740500273961	0.0485272113234455	0.0167531441626466	-0.355551165743885	-0.43289176978033	3.54
0.104537261945385	0.0988823345878086	0.0537691394875998	0.103313793188033	-0.0692943109190319	0.00617049774450606	-0.206901875643619	-0.118743424215593	3.55
0.0213308125997598	0.0128031993135897	-0.0615415867894696	0.0134001937661822	-0.168630440395109	-0.149572150735605	-0.0539715960753337	-0.171633560134555	3.56
-0.07188763068381	-0.0735370196123563	-0.209003867206033	-0.192712539640371	-0.311815151778077	-0.276997227649974	0.102081682022683	0.166855364747015	3.57
-0.130916265575769	-0.128414272696863	-0.304872131859152	-0.286287256215286	-0.410845067826694	-0.429683364980167	0.204601458757616	0.10572023910993	3.58
-0.119276183303962	-0.118714645545485	-0.282167630740547	-0.278443821156014	-0.393657423894298	-0.359414613934064	0.202800176589006	0.288887302507599	3.59
-0.0660530896128901	-0.0655620676546937	-0.205122141830852	-0.217440164295863	-0.332608809068112	-0.375890842308843	0.123750209410615	0.0343235958116407	3.6
-0.0139229657663235	-0.0104201172138596	-0.150529917812682	-0.223016973247712	-0.307385262573712	-0.329016605002255	0.0253045179198923	0.137854357154987	3.61
0.0272606791577145	0.0304103734412047	-0.118644368165204	-0.179059754103235	-0.30722567694902	-0.373940627567606	-0.0628157558726363	-0.111575078052373	3.62
0.0627531766124157	0.0611376995117553	-0.0843361559564144	-0.126038815746364	-0.295202156470478	-0.282869295639546	-0.133360872233483	-0.00388780373802547	3.63
0.0994583984757327	0.0936502517932496	-0.0292953072942429	-0.00698810805677681	-0.247349291602374	-0.252705259420838	-0.191605450152371	-0.264880431093277	3.64
0.135391704078588	0.129870670122646	0.0393862109707859	0.0690882783717313	-0.172143476290319	-0.118290309799534	-0.239946752600341	-0.159296196455791	3.65
0.141601621469943	0.141193684535014	0.058557722994683	0.0841393529723121	-0.142189992522638	-0.16238785140572	-0.248669442547484	-0.364302349958421	3.66
0.0938076308260446	0.0986620453065811	-0.0194190907045786	-0.0407774298134996	-0.211516369238699	-0.2051999375842	-0.185174750119007	-0.111757912112649	3.67
0.0180676449376726	0.0218488817479839	-0.137699987941067	-0.128225927835877	-0.317073804627346	-0.342131275848351	-0.0730414894907548	-0.16761247044373	3.68
-0.0495999498205171	-0.0513668105588825	-0.229763534068954	-0.203536921735252	-0.389432429414154	-0.339483784551965	0.0417468402283362	0.12602667953435	3.69
-0.11527330489044	-0.118488423410133	-0.323087663136216	-0.284712847634216	-0.46846726766408	-0.476734629062503	0.154333956532982	0.0495061797210079	3.7
-0.18515500424956	-0.185015579797458	-0.439479256679968	-0.442677771921279	-0.585703064517251	-0.563240945791063	0.265451572087872	0.349672070567063	3.71
-0.220043348959708	-0.219097771261394	-0.502092065379751	-0.482712668975529	-0.658167714589974	-0.67420672547205	0.326844288379216	0.238218750834659	3.72
-0.187990246804118	-0.189282532341893	-0.45248942771412	-0.436352308027011	-0.62253491992298	-0.580588587317868	0.292720372188477	0.380567701501217	3.73
-0.113713744927381	-0.113757808760539	-0.346375600764476	-0.339612445862866	-0.541363868328067	-0.572768760793872	0.183499692220851	0.0847681636493053	3.74
-0.0384561776975403	-0.0339777463822332	-0.259276299750509	-0.314623014910819	-0.493067530014128	-0.508136847492892	0.0526001814635655	0.150561227720484	3.75
0.0229437321792296	0.0284264599920863	-0.202385675154238	-0.255168346441246	-0.478962453097533	-0.545654616096419	-0.0661384831279004	-0.131472425709584	3.76
0.0708149911111211	0.0721217157802977	-0.159091447955498	-0.204239547165389	-0.470596870543027	-0.466432842490178	-0.158750386727252	-0.0380281926787668	3.77
0.103637265479569	0.100447158388847	-0.125770516037471	-0.117665812684629	-0.459211299108234	-0.477577236204877	-0.217808379775471	-0.293123446606775	3.78
0.124829446249334	0.120358300674318	-0.0957549074807997	-0.075116523243139	-0.436970967839863	-0.389454745138187	-0.248673643366513	-0.160883310539716	3.79
0.147543360606741	0.144397356603577	-0.0468164465937821	0.00765623420975317	-0.380899126355522	-0.373138495837429	-0.272710886795215	-0.386292151861998	3.8
0.17257045054094	0.172329142721958	0.0159985054181539	0.0447799945391012	-0.299336147424569	-0.25547468652619	-0.29874269313363	-0.240099411719633	3.81
0.167472243156581	0.171620229071261	0.0232798920715104	0.0244496906043196	-0.271716513977404	-0.312233585927834	-0.291471330596395	-0.409265057360099	3.82
0.10701707267706	0.113708733507688	-0.0709586347058822	-0.124135741053487	-0.348746900903798	-0.363559021981678	-0.212897351892707	-0.121148539191439	3.83
0.01422990062345	0.0171110226211275	-0.21320564674913	-0.233402200885246	-0.470008900461708	-0.510295070424604	-0.0791880256247408	-0.149313852806189	3.84
-0.0751434581827445	-0.0793499957098479	-0.336238778989177	-0.329296772253838	-0.565227129293522	-0.523540849695451	0.0663344439527176	0.175532351769967	3.85
-0.150852875382678	-0.157511744400295	-0.435120785927736	-0.391524996441331	-0.638844465296327	-0.636284540237534	0.199049882243743	0.106638869944113	3.86
-0.215870396375845	-0.218761988709362	-0.530037660784117	-0.517157473615032	-0.722772189451102	-0.689027553857704	0.310751550158492	0.391955996529294	3.87
-0.280975198670745	-0.278502495127648	-0.649896614737688	-0.653001824435398	-0.854877207408578	-0.895944630165832	0.40986206991965	0.309893802151461	3.88
-0.343531001937909	-0.339266264084854	-0.788921699781302	-0.821691779154241	-1.03032484154077	-1.02994470337446	0.496358319268595	0.59243457296487	3.89
-0.357782483398246	-0.357874813801048	-0.852112145413714	-0.82981200553337	-1.14241736969559	-1.15347510831944	0.518378941562506	0.434340968631372	3.9
-0.287594281880303	-0.293076526202763	-0.771761959592127	-0.727934394308466	-1.11595392601707	-1.05358452380763	0.42406403312241	0.508304015025633	3.91
-0.16703202363782	-0.170325471252406	-0.623435101907128	-0.592096535622591	-1.03477206723286	-1.04989764954585	0.241784685730901	0.12917778873345	3.92
-0.048811573537812	-0.0446068316881463	-0.503780841508508	-0.55202835600935	-0.998674589365472	-1.01220943157809	0.0385841032675883	0.127049420106642	3.93
0.0574834455895298	0.06376601230868	-0.408114671904221	-0.458944559168151	-0.98745206854589	-1.05152385093834	-0.154925715902947	-0.22484392919444	3.94
0.159278346043022	0.160118516974915	-0.302038000318291	-0.34171722303613	-0.949370593522591	-0.939839563649025	-0.33219975914576	-0.210930552384907	3.95
0.247420804248562	0.243068669056941	-0.195904961693056	-0.186866295028938	-0.888794585014478	-0.903828735070533	-0.477683874279597	-0.553639455439766	3.96
0.314920149595081	0.310033177192913	-0.100769285184594	-0.0894763777367189	-0.81476940302263	-0.772267688356442	-0.583153375475006	-0.489519093022533	3.97
0.37391776881286	0.370773128310087	0.00848862429316278	0.05083769413867	-0.697670165211641	-0.693495533148416	-0.665461915563222	-0.771310748698782	3.98
0.425426908640989	0.424737041153588	0.130457382500397	0.150447383439894	-0.539337261737853	-0.498020116871476	-0.731506269499557	-0.663453047198052	3.99
0.4355576271287	0.438910781458864	0.193880149302186	0.191628064441397	-0.420285062070164	-0.45847897884214	-0.743694451628102	-0.857752622014839	4
0.377006651218497	0.383206260717849	0.148352484224255	0.0942081134021805	-0.396307639275498	-0.410203341752685	-0.661741793870892	-0.568070145118085	4.01
0.267379348541673	0.270645523155406	0.0353159027565225	0.0114907674598953	-0.42156545940522	-0.463028825756646	-0.495492546453822	-0.568489020921437	4.02
0.146891871860356	0.1434285624466	-0.0699023476930365	-0.0628347198414872	-0.418313354189539	-0.376263129624817	-0.293010675859241	-0.184580660119444	4.03
0.049842544864041	0.0426224093308463	-0.116327960098461	-0.0530155391960079	-0.34181859418034	-0.321504619529946	-0.109208079533625	-0.208102411081917	4.04
-0.0059483441829213	-0.0107281452605315	-0.0889985671326317	-0.0414459768547658	-0.188107378368868	-0.129310497299866	0.0156810700419865	0.0833497537916017	4.05
-0.0357809355375141	-0.0337220216215445	-0.0330729521744202	-0.0144734022447665	-0.015925315930163	-0.0436499959846742	0.0868693041480764	-0.034054291207557	4.06
-0.0636705085892274	-0.0559254828040167	0.00317483750573406	-0.0471135802433992	0.119891652976325	0.101618834995725	0.134618393863738	0.22085458828478	4.07
-0.0849638686271422	-0.0783050879341687	0.0398906628198968	-0.000873676544654245	0.246448037331288	0.18664956779362	0.165354452302412	0.0902427920622468	4.08
-0.0933304887700059	-0.0925261421837007	0.097370123548027	0.0614988745503979	0.390355790788243	0.39600965821096	0.180113458238059	0.298743770455527	4.09
-0.118181889688599	-0.120259131387153	0.117267735304802	0.102083328930667	0.486863557337117	0.446257853408952	0.21696907354896	0.143897488813801	4.1
-0.18278586559766	-0.183663502658584	0.055364276324632	0.0226865538332731	0.48596827462986	0.4892430666471	0.309576032919844	0.421821802249742	4.11
-0.265345075958288	-0.26651215787643	-0.0423655315626984	-0.028657313556414	0.437252702129298	0.418425959051206	0.43753182368891	0.355942946163708	4.12
-0.333311537806146	-0.336813388433582	-0.118556254628683	-0.0815880893999974	0.398717728369939	0.450347960572662	0.556757849895657	0.64123350904039	4.13
-0.38093684265102	-0.383927703822207	-0.177171384675995	-0.114860127414704	0.356820054686125	0.361559603943851	0.646820572197208	0.52369886102356	4.14
-0.412393022389556	-0.411524993493733	-0.237323549034256	-0.213952189964164	0.283565548642126	0.313806571400869	0.702868871731346	0.765451919569368	4.15
-0.426002194228942	-0.422264990955649	-0.29792505133317	-0.285122334740424	0.178406134248254	0.146120116862539	0.720798297444806	0.609495373069445	4.16
-0.420143498636787	-0.416811621937389	-0.353133777987707	-0.374915290411627	0.0495274879944301	0.0540170571555791	0.700883677219176	0.795036882861547	4.17
-0.398084783292314	-0.397030367924766	-0.404880777065472	-0.416924496944614	-0.101926326015565	-0.142605418821677	0.650648470930372	0.571390884770359	4.18
-0.363462328576503	-0.364607690679595	-0.454876718588026	-0.482538748780325	-0.273796333996372	-0.265510404039856	0.578334525703998	0.694534967593676	4.19
-0.315602132864227	-0.318113333755189	-0.496418261708252	-0.498215016315248	-0.454345668798366	-0.482375401535478	0.48604520238075	0.413233158108162	4.2
-0.255404734589508	-0.258119177177985	-0.527503506890295	-0.537503901872606	-0.637443561525017	-0.616049571080816	0.375670825118629	0.482898365444871	4.21
-0.19822000621047	-0.199418257704765	-0.576090586323607	-0.573517604528729	-0.850776141169334	-0.880424438201771	0.265793968818413	0.175996818308402	4.22
-0.147688883510934	-0.147487976487869	-0.643534464025154	-0.655333431784129	-1.09137717217355	-1.07405296237757	0.164009717263719	0.259897370550883	4.23
-0.0662939610600719	-0.0681194137471061	-0.64789283992162	-0.607064552115014	-1.26257351966156	-1.25861285825231	0.0272616117076635	-0.0718415370880603	4.24
0.0751753784444834	0.0705652610555399	-0.531739846769193	-0.479930035347661	-1.29672813443191	-1.23098688552548	-0.187750779182812	-0.116273705660431	4.25
0.245186177132806	0.243517481256063	-0.361603516968018	-0.326206182060105	-1.26424992905684	-1.2739528942727	-0.454143085798554	-0.580210295850085	4.26
0.396599990741477	0.401466805045307	-0.221135824847867	-0.264692988020477	-1.24856979913967	-1.257530269631	-0.71131742486047	-0.62822762043673	4.27
0.51962798199142	0.525756113518919	-0.104981290552729	-0.156094065485195	-1.23057916435902	-1.28862239281063	-0.929844384087844	-1.00632954226625	4.28
0.619105495530469	0.619954089038411	0.0105550495043418	-0.0365854049214931	-1.1663553610906	-1.15902219457901	-1.10107658440743	-0.977575436001358	4.29
0.689726279918199	0.685738637201904	0.124701655796407	0.12471314007704	-1.05188367222176	-1.0679150410723	-1.21422562568425	-1.28846066805741	4.3
0.727824172502088	0.722954244612619	0.229241444663783	0.232861006785288	-0.899063509740903	-0.859649910545704	-1.26557939717038	-1.16533770636461	4.31
0.735079152562428	0.732428995569653	0.327557658916988	0.355907008754241	-0.70324010042641	-0.705945036744333	-1.25995111346133	-1.36464489193973	4.32
0.714119689458849	0.714459410400941	0.421264939794276	0.427717235605826	-0.467842141187741	-0.434930032021748	-1.20518445489645	-1.13009268463782	4.33
0.668184670298607	0.670478617202757	0.505577087572044	0.522345528242852	-0.200433503744962	-0.21723752430953	-1.10891270021306	-1.22512997247378	4.34
0.601711920971028	0.60438443951499	0.58554133198392	0.579213525542536	0.0986950966597235	0.120276587279204	-0.978488575903421	-0.899906003583023	4.35
0.513855965778759	0.516120573146208	0.653869182661754	0.65588342371608	0.415364059950981	0.388001826210211	-0.814331316086988	-0.918285309914989	4.36
0.406923386929369	0.408488292644649	0.709533947093386	0.690140746606949	0.742163604221774	0.755886023631456	-0.619446765145309	-0.523985936308215	4.37
0.300105520699731	0.300043592483141	0.784948729397063	0.794346452327068	1.10855058357425	1.09049235578377	-0.417782433443043	-0.508527645370449	4.38
0.199905207520146	0.198946128701455	0.882668448958792	0.878460247542739	1.50903443261097	1.53232724857107	-0.222435640325834	-0.127066324355695	4.39
0.0642321171961475	0.0664588267153818	0.906642208144043	0.882267484632553	1.82709650435639	1.77280849774086	0.0129809197763051	-0.081859833145856	4.4
-0.140409938879585	-0.134319977281732	0.787637392756223	0.714854226290515	1.97835734051041	1.94473931852626	0.336824901985238	0.450331020869079	4.41
-0.371513986979797	-0.368904718484016	0.612406757366985	0.599416109758749	2.05282071197085	2.01690635296266	0.710054023803154	0.642458569876929	4.42
-0.571181154123633	-0.576591985344291	0.481762173872853	0.52373959271514	2.14937013927051	2.20500028943268	1.05705554513564	1.15777327337579	4.43
-0.743094325614252	-0.749322797295924	0.358676702387795	0.428784762372834	2.2071280114232	2.21436981846923	1.36074532813331	1.23992340339953	4.44
-0.894229756267229	-0.893976514464055	0.209443824378573	0.233857923889866	2.1733571684851	2.19687925213077	1.61592830679219	1.68379790682531	4.45
-0.968375184640337	-0.965837286845544	0.141097959374183	0.189346734113076	2.16110889566917	2.15500518342919	1.75133304820168	1.6377155700959	4.46
-0.921602106400775	-0.922194064990348	0.233804916953856	0.277216197084545	2.25724684921663	2.30217499612704	1.70366781293235	1.77922226819666	4.47
-0.792058664518553	-0.791707520953555	0.405138805252274	0.42006464092525	2.37142854938369	2.33681025466035	1.50726562699566	1.39515763021852	4.48
-0.639028574565623	-0.633603043192473	0.551164077139349	0.479350807138792	2.39983034291373	2.36128990430122	1.24137721102411	1.35231577890023	4.49
-0.475413836214447	-0.470293271657248	0.677985318656803	0.60764495778044	2.37015073594875	2.29350321151383	0.946038489730524	0.898356742367851	4.5
-0.296171816028911	-0.298058721268467	0.822798131737699	0.772975252885317	2.34354248339452	2.34336163780522	0.634637219225935	0.783131460807095	4.51
-0.116893877904727	-0.12410524633854	0.968665199787714	0.975637059789892	2.31438605548629	2.29973135176241	0.332525737938935	0.267749926722887	4.52
0.0499052407574125	0.0430261871178277	1.09996785713453	1.11477140517776	2.27483757124616	2.31527248865131	0.0562913308897645	0.15945959319922	4.53
0.223989433152136	0.219137089404069	1.2643702355588	1.32384672877477	2.28657870565223	2.3047063390678	-0.218572174786418	-0.330583469692026	4.54
0.403990161444436	0.401801701790371	1.4607139588562	1.49955223086779	2.35457875029257	2.4036746257644	-0.497135640381185	-0.436190928594332	4.55
0.515047148473753	0.519537243661646	1.54049696887221	1.52397022382472	2.31831483721387	2.26545468468206	-0.691902301021146	-0.818787961098911	4.56
0.497305252512476	0.507232779827889	1.40064679493307	1.30244236478022	2.07102329400018	2.0202991393003	-0.712668902381769	-0.605485552365403	4.57
0.397621263969738	0.401210363127715	1.15573256752228	1.11761888261603	1.74739250503185	1.70699275657017	-0.590978757170464	-0.644928438425971	4.58
0.292239072101093	0.282687400204808	0.952555207848047	0.993276736915561	1.50530581516552	1.57782903922478	-0.419900243683658	-0.299171437731731	4.59
0.192774317568439	0.179876717894329	0.783178286305653	0.872792518281167	1.31770744468832	1.35789376560342	-0.240304820525339	-0.354108068304547	4.6
0.0847186261911204	0.0810563170360842	0.591659939365749	0.623154827526318	1.10479720228845	1.14384085306359	-0.0577529831566493	0.00674209456724117	4.61
-0.0142363288153803	-0.00894599417944278	0.403039403770255	0.410674735395548	0.885421882331251	0.855206924984091	0.0994090091917167	-0.0185719174753101	4.62
-0.0920191659872475	-0.0850145954560321	0.236700285388784	0.201992491223682	0.676839662773962	0.669636220080787	0.215360935723892	0.306511242096172	4.63
-0.184533534463154	-0.178334591189594	0.0179569938401956	-0.0337910848278369	0.392788401456849	0.320500830783774	0.335517286143245	0.250829648348263	4.64
-0.293504977382031	-0.290035803395708	-0.249214732535884	-0.311182336338962	0.0381129888469345	0.0209754850766018	0.474001190445151	0.606262198864746	4.65
-0.316164850492103	-0.322184358825906	-0.351917964045096	-0.294706505161291	-0.148224003922143	-0.117019748005274	0.51342160352774	0.44422639252261	4.66
-0.168149976012362	-0.182437934047238	-0.136773698490655	-0.00727936430321847	0.00109494918755133	0.127860242011874	0.328776488828888	0.400173376581691	4.67
0.101668817652315	0.0949568918505327	0.276394595573927	0.372589037871182	0.349865446679774	0.377900633921331	-0.0554122685448649	-0.220889361483332	4.68
0.375217451386703	0.38733119987454	0.66154898149572	0.589243322092312	0.659360115122978	0.60980446793867	-0.498671706729487	-0.444530550614578	4.69
0.54441333926375	0.567513230239179	0.848022938378938	0.665638763619032	0.768191356538351	0.59990653803641	-0.831040349929621	-0.90099916638908	4.7
0.557117567122779	0.573110164974471	0.785931997374679	0.582198609704865	0.650130333694752	0.541520467689236	-0.933365832725917	-0.746386695101491	4.71
0.464427445350959	0.459807196429166	0.611092596770612	0.569945712640478	0.471132666554232	0.448929825656168	-0.828591268821186	-0.833479041101367	4.72
0.353167392069116	0.330905399295078	0.485391712267415	0.601701378150612	0.402270899925648	0.538221480318239	-0.628460662693039	-0.508553507772514	4.73
0.244081972629885	0.223691935364409	0.403083086449639	0.591306519696768	0.409880586781199	0.516643576566298	-0.400933082145836	-0.565193144001727	4.74
0.127131951117222	0.124668235663778	0.301685810866857	0.410493955008999	0.398154178736743	0.477084843543207	-0.172445890285369	-0.177747664235765	4.75
0.0137696888554043	0.0265322851502179	0.184839120250407	0.223436022897683	0.356852617629445	0.331669457285702	0.0279040285045725	-0.152801526524728	4.76
-0.0846150182929166	-0.0694324374765785	0.0706171226946227	0.0306473826772915	0.300921101695042	0.279121214631712	0.186214457941751	0.248255483682697	4.77
-0.170936685620725	-0.162160222547252	-0.0445733855721506	-0.0956071280264339	0.225468739764311	0.158067930364498	0.312682612415356	0.227993576524117	4.78
-0.248555596918186	-0.247892387078833	-0.162109303237042	-0.23170839944824	0.12970271209984	0.111559414181141	0.4205737511876	0.567337894601083	4.79
-0.311229604862897	-0.316427485120541	-0.265829595467864	-0.298040100765012	0.0318275086076189	-0.00386397756824124	0.508990259263073	0.469718911909538	4.8
-0.355402833939771	-0.362435899654009	-0.35033565232574	-0.376771058262004	-0.0640442690800045	-0.0476734147409587	0.573989403996208	0.717519619026226	4.81
-0.404394176937547	-0.40832596966986	-0.467823745409388	-0.477670394433301	-0.219769471089544	-0.251988555494304	0.64065719594668	0.565002228621628	4.82
-0.459131182156209	-0.459324263938389	-0.620284045723298	-0.63504486519945	-0.439486655984873	-0.427193249893949	0.711997486022658	0.818723598392779	4.83
-0.439791194594771	-0.442866616426875	-0.645528862325321	-0.566998177899667	-0.541888081040071	-0.506851657297926	0.691688684831849	0.580772269664442	4.84
-0.284465307400041	-0.292292439918024	-0.431109006773394	-0.311902377210866	-0.403056508057053	-0.295855844703996	0.48562843222056	0.531503117190223	4.85
-0.0502947403220863	-0.052255017950306	-0.105163665709415	-0.0325658301822187	-0.165134196074834	-0.157502995278134	0.138501886091136	-0.0303783505696753	4.86
0.17516062202003	0.185537184436168	0.173134933452341	0.107622759298683	0.00900720291727985	-0.0293124196761909	-0.238255040854634	-0.167785237594105	4.87
0.368337689066384	0.38090424079705	0.398587535317479	0.298411815238128	0.140220875150823	0.048032341763178	-0.582683836987483	-0.647750668994847	4.88
0.53661152982323	0.538603757007833	0.621910721512741	0.539202192697783	0.309002168943976	0.295858126697692	-0.874115671667633	-0.713454529951666	4.89
0.692929821165747	0.683252608976683	0.885887336851555	0.894598853186419	0.576495527216335	0.584983036860965	-1.11772667331397	-1.16834353723855	4.9
0.830330441107889	0.818166348668948	1.17654965222828	1.20654390655607	0.931038187351439	0.994962994836155	-1.31111938022317	-1.20083296253296	4.91
0.877947902859991	0.875096103231816	1.34520654125821	1.34318576921354	1.20538193582457	1.17837589703913	-1.37673685167671	-1.49013137022546	4.92
0.780283205173031	0.78848899211745	1.28563362069031	1.20947789301007	1.28051796580696	1.24710154266357	-1.23758325500982	-1.14100763689669	4.93
0.591304421025541	0.59768970475288	1.11539026655975	1.10095336952176	1.28567459842153	1.25986263348711	-0.940747300850231	-1.02805130969123	4.94
0.393088038903767	0.388155364813827	0.98348354138521	1.04462395581661	1.37331084369981	1.45129030434046	-0.591242646480034	-0.502891167038172	4.95
0.205527194514097	0.196668672202745	0.891609742322855	0.99875701006481	1.52063180903494	1.56886107383808	-0.242522150458209	-0.386809259881073	4.96
0.0212136574621365	0.0198554665610982	0.792368382748459	0.835773595148959	1.65197976162784	1.69396476430248	0.0894989944380183	0.140306502697356	4.97
-0.164409472316258	-0.156986741503306	0.660262711714144	0.650755554718734	1.72459958437012	1.67866437527752	0.40217505343284	0.279351387559323	4.98
-0.342185346071914	-0.333192876153348	0.509136593964078	0.446925865195323	1.74638687490716	1.71928250646684	0.688358678316024	0.799608504018838	4.99
-0.462822624222493	-0.460667507214175	0.437308500763731	0.42665450374538	1.82274375981379	1.79593877445564	0.893505554799957	0.824727493157067	5
-0.485546415321677	-0.491222476934731	0.518092800908692	0.537436277969948	2.03044532103125	2.07406148647982	0.961046399200971	1.07955708504416	5.01
-0.44651705468228	-0.450743949225908	0.666879016251755	0.68227760888077	2.27076222938161	2.25088922450952	0.921112258230463	0.821470327547942	5.02
-0.399269656458967	-0.395270165577857	0.781392555104931	0.725952837165215	2.43341905520974	2.40836462507926	0.84116368996169	0.948568673426221	5.03
-0.335416366812522	-0.329299343192662	0.89980055558547	0.864842540081611	2.57303851651547	2.52365113557753	0.729396508859529	0.651652730194209	5.04
-0.245237090347192	-0.244393221686568	1.05570992415188	1.0393471610219	2.73754832661291	2.75122790330341	0.584912556511195	0.699200033357413	5.05
-0.182180806479071	-0.183188757490344	1.14576104554038	1.14314035646606	2.81666362223416	2.78406827772646	0.474172108038939	0.374675306982557	5.06
-0.190955377666678	-0.189136173918102	1.08986436114899	1.05386927277833	2.72561595541577	2.71765717615795	0.461144023587019	0.56714955240741	5.07
-0.237028787591004	-0.236831812881495	0.96863642436382	0.988032768655296	2.55804388988775	2.5504675136551	0.517228694629529	0.426181190836727	5.08
-0.268104099889275	-0.273767795786216	0.880798692751503	0.94169635591627	2.42018486399163	2.48947095360275	0.574538408459041	0.662537828833329	5.09
-0.277206799401442	-0.283494862450014	0.820093661729696	0.907342033619159	2.29482752620613	2.32569531644263	0.604484388648362	0.466869699982135	5.1
-0.275874737916534	-0.276092631083301	0.749371553830634	0.777941193823483	2.13303483134987	2.16478081357614	0.60594575520128	0.669892836005962	5.11
-0.259071373167983	-0.254392948483647	0.677968372597764	0.681551876104947	1.94487097824823	1.91549645492262	0.570516795588181	0.454987848151072	5.12
-0.224176971947551	-0.219796869435261	0.616079314864771	0.57644587332652	1.74557010345434	1.73861267500756	0.498290928224632	0.607383064677869	5.13
-0.187035554603243	-0.185238943412298	0.538794325089234	0.500902791747069	1.51255046259529	1.46426863997233	0.413672795711247	0.339782599199626	5.14
-0.153198627400322	-0.15424906536625	0.44489241166118	0.395554970696116	1.25062650890752	1.24753142503109	0.331489645381441	0.470342993449247	5.15
-0.0906726082323415	-0.0957388843449496	0.407197602158605	0.418756882800676	1.046947378003	1.04612668204238	0.218348293863805	0.148863857856483	5.16
0.0261389300898297	0.0185471000670259	0.47634284763851	0.509511624820948	0.961169925858028	1.01857568733271	0.0369346262597385	0.141642525881853	5.17
0.168222297709385	0.164618222779615	0.589842083260034	0.622496626744294	0.926067718316014	0.924970718101599	-0.18870305638697	-0.309539793762504	5.18
0.294040568465944	0.297903015723658	0.672419471102777	0.641677342927301	0.865358019614096	0.863286204568749	-0.406533031314073	-0.320672781433789	5.19
0.406007273770891	0.411571619156195	0.748596551220823	0.72830797859026	0.819265830840881	0.786604970787312	-0.605150060336998	-0.704320025701225	5.2
0.509167478215983	0.510263419742555	0.842428168351252	0.822803493804349	0.825229757027502	0.843661465131072	-0.780882848420499	-0.673537170090476	5.21
0.567502693097564	0.566228528226067	0.88661381761058	0.879334982795831	0.813262282476029	0.791135767893411	-0.887281286016521	-0.984285593620692	5.22
0.55178565306734	0.551857795641534	0.828742185873768	0.792228014988223	0.727568372771783	0.732041741010926	-0.882050881903354	-0.76941256484699	5.23
0.485931602549004	0.485166605382249	0.721785149768374	0.727671164303615	0.627343475928381	0.620874645211597	-0.786184398299636	-0.874533065655728	5.24
0.406451972235133	0.402514214207198	0.630529664262829	0.658794189665286	0.578268296634047	0.63181020521738	-0.648426506054509	-0.550721189577148	5.25
0.321178964449574	0.317579521875956	0.5515865584035	0.605714535771426	0.564468602716281	0.581894944743908	-0.493476465558769	-0.619288361662106	5.26
0.225884461411031	0.226892518590553	0.460411908132875	0.472586430972774	0.547237665622904	0.575136014749069	-0.328359196986143	-0.25411220171982	5.27
0.130220135612494	0.134727766162248	0.368523425278389	0.374880878073736	0.532175749799977	0.511155345555517	-0.16850900862972	-0.286316110077412	5.28
0.0411525430893024	0.0455621497681364	0.28496962688255	0.259419400894967	0.52438229663572	0.528170743694909	-0.0229881882574402	0.0761652132513884	5.29
-0.054551939212125	-0.0513160411309582	0.179214787503031	0.155599972355344	0.48539911046648	0.445505392008909	0.124964989605953	0.0325995512791151	5.3
-0.156947091234907	-0.155310437633141	0.0510728260993087	0.012865407026402	0.411893102697632	0.411512889573123	0.280040669401791	0.402925913322337	5.31
-0.217241905049089	-0.219896328610874	-0.00178610482647295	0.0256912325847907	0.410272202189722	0.41781268466093	0.385497431662459	0.300259258616334	5.32
-0.195080005005321	-0.201362813183588	0.0911289209276425	0.143966219834101	0.554424762895153	0.620740485172155	0.381009974534263	0.473286046986829	5.33
-0.12671587864576	-0.128613154460995	0.243518966063208	0.280654658018693	0.74374619503012	0.739642422777115	0.293785999381772	0.161077301756535	5.34
-0.0642414608238424	-0.0572865694780603	0.355767871292153	0.309869133147481	0.871170422596622	0.851550614689859	0.18850511065377	0.275786520602209	5.35
0.00559743912796756	0.0134454113397248	0.476218584062525	0.443713218092989	1.00296943587703	0.960900672789467	0.0675959097003021	-0.0229267657125902	5.36
0.0927788601938412	0.0938509723467917	0.638491255538444	0.616048227593978	1.18678684342684	1.2009769674351	-0.0704086706123602	0.0468522953390575	5.37
0.127767859732557	0.126988578300402	0.705700453817874	0.677934356602827	1.27374239344111	1.23112883368631	-0.139309458602304	-0.231086976601764	5.38
0.0544605393885146	0.0571167241066655	0.575835059955992	0.502893933110454	1.15322008606161	1.12561019339969	-0.0573089021518048	0.0716719873735849	5.39
-0.0796661502886399	-0.0799149436869675	0.355844061020648	0.353801503129171	0.945675824060465	0.935170566702209	0.13586128732168	0.0649954237411974	5.4
-0.203163709454798	-0.21159857287062	0.176399384877068	0.244032797615228	0.787035859676254	0.868571697219431	0.347118085574481	0.448408908150841	5.41
-0.29957560414132	-0.308908747403889	0.0383278361995142	0.148980542704635	0.659354196241352	0.712076556347438	0.528453391820409	0.382575338307447	5.42
-0.377680606215887	-0.378655343773686	-0.101322643443628	-0.0518580544817723	0.498939792948126	0.542632805102994	0.667494790654409	0.718206301005985	5.43
-0.446806714786813	-0.439471502863707	-0.270042674058263	-0.270779895666396	0.268362190740611	0.231253090521841	0.769165665900855	0.636704106606798	5.44
-0.503171543464514	-0.4949490627823	-0.456307800804245	-0.510158943247484	-0.019001948783147	-0.0398896920905827	0.835224036456914	0.945273220028517	5.45
-0.502912206180686	-0.502041137012675	-0.563842319663113	-0.569818194765276	-0.251758660799374	-0.26819191801419	0.820549643026482	0.747081868712598	5.46
-0.411554186518004	-0.418784408896448	-0.523388756794122	-0.505090610240018	-0.349691363899656	-0.301739693475019	0.679155103483698	0.804404264708996	5.47
-0.26544790856364	-0.271632141967209	-0.411696018818729	-0.397620868342369	-0.395310125757671	-0.403769308750407	0.444308554023212	0.347679330123601	5.48
-0.118851029491848	-0.117149736658554	-0.326320929616575	-0.382911766227267	-0.487382588605884	-0.504340276380754	0.185630697845351	0.302806620114577	5.49
0.0150642974722297	0.0201155790127206	-0.268467819087925	-0.320716069784635	-0.610662163738297	-0.661721552622203	-0.0620571960127473	-0.137442264054737	5.5
0.141073279325254	0.141966376028465	-0.207498787529486	-0.243846619889405	-0.716035082115102	-0.706878148356554	-0.288771140159016	-0.159600138316613	5.51
0.262360390672988	0.258012641969713	-0.126702994081022	-0.099313866070861	-0.775708688569905	-0.764840176164125	-0.493415805426464	-0.590078837993463	5.52
0.373123768087043	0.367965785379978	-0.0352486795190387	-0.00377166841972212	-0.795391283695291	-0.742775436410375	-0.67177163037903	-0.582751863105798	5.53
0.441639236597266	0.440958765977585	0.00298741825357461	0.0269600266350835	-0.84416602588609	-0.848161356247465	-0.788891584110438	-0.917528695531896	5.54
0.442674836426152	0.44699121782913	-0.0578842413581911	-0.0842207743344943	-0.970793767307112	-0.966631124326659	-0.809670929634788	-0.719591535287535	5.55
0.39776339722292	0.401214138317404	-0.168163423768158	-0.167625982666686	-1.11821123127225	-1.13080107223977	-0.751675370991343	-0.85532857710688	5.56
0.341665200808486	0.339905622033221	-0.262470242828758	-0.246215949291491	-1.21726532958529	-1.17259647163628	-0.658538821422416	-0.55656724112437	5.57
0.279908688348515	0.276231519020584	-0.344534568348006	-0.304594749941839	-1.2812188266594	-1.26801288249476	-0.548932859298146	-0.665402115409833	5.58
0.208404514698902	0.207874797605805	-0.435164969626007	-0.433570171911356	-1.34209803351993	-1.31612585752096	-0.427694084158023	-0.3353403364011	5.59
0.131307552246365	0.13420213754403	-0.532369290309378	-0.536777289627185	-1.40344960688401	-1.42519690849545	-0.302921219784219	-0.410422568896215	5.6
0.0527911944709104	0.0563571791116203	-0.631314864394934	-0.664578019328837	-1.46386759069455	-1.46176392529997	-0.179481226409043	-0.0691116084750854	5.61
-0.0227042932993836	-0.0206003001549846	-0.725573742559694	-0.738217992775981	-1.51955078195435	-1.54430192723817	-0.0616473714284166	-0.154958033201559	5.62
-0.091861124177376	-0.0914973247291345	-0.811423151999278	-0.831800007577749	-1.5697729037114	-1.55697988852685	0.0468789997802712	0.16187065985528	5.63
-0.165739359733988	-0.165440072859543	-0.915172104832186	-0.919476514075882	-1.64781466218389	-1.66984663623125	0.158893944310088	0.0606053727972928	5.64
-0.243507556492309	-0.242684126706828	-1.0367832495478	-1.05172336567261	-1.75683061668902	-1.74291059917691	0.275191245273027	0.384926433324266	5.65
-0.282464032137594	-0.283829884929544	-1.09188622684078	-1.04996176140836	-1.80510636304812	-1.78974422156766	0.344220253359419	0.236331639585993	5.66
-0.2486864063568	-0.252575201334258	-1.02150864920185	-0.965742189111393	-1.73053363484304	-1.6664257843079	0.314183964588021	0.394933581014864	5.67
-0.170061482458552	-0.170628846618174	-0.891878297221902	-0.850766436943911	-1.60949994796803	-1.60819116257474	0.204841202569954	0.0644079106336921	5.68
-0.0902860420515508	-0.0841380867130215	-0.785132353202476	-0.822275217377228	-1.52864975010077	-1.54014009070784	0.0705736146249774	0.1594823541017	5.69
-0.019867608395611	-0.0124339269361786	-0.702940359027531	-0.748265993540258	-1.47812484643827	-1.5281238281161	-0.0596370556979285	-0.150706014876475	5.7
0.0462355498353216	0.0481223138956113	-0.618224497091724	-0.661747444144839	-1.41676683637422	-1.4144879129351	-0.177282586004895	-0.0441500098835927	5.71
0.113048462795699	0.108790114403537	-0.51313547281269	-0.502779871968767	-1.31852981998208	-1.31736100568053	-0.283329648536493	-0.367123366983332	5.72
0.176982908668548	0.171178735587006	-0.39457795550852	-0.381903333810851	-1.18913034762974	-1.14775125573517	-0.376017056774335	-0.266107483384268	5.73
0.207133808898915	0.205390317993193	-0.32704126552854	-0.318239982155058	-1.10064499335638	-1.11253186180322	-0.421674173732093	-0.534638278187323	5.74
0.178882497179006	0.182109226855155	-0.357146907419072	-0.391400574794716	-1.10458222497133	-1.10611634834954	-0.386418572726138	-0.283422393547436	5.75
0.115959003817674	0.118427184834688	-0.432218067056337	-0.4308748651982	-1.14191584305909	-1.15418639437835	-0.290992924682141	-0.392261243667537	5.76
0.0542384276232351	0.0516337008362768	-0.485752124582763	-0.46196162970482	-1.14302495116582	-1.09635516571411	-0.181157123813465	-0.0801348669328723	5.77
-0.00492654974626865	-0.00906793044343317	-0.530326273694555	-0.483341038059996	-1.13117990422887	-1.11631757165796	-0.0710401698002312	-0.194830853966173	5.78
-0.0666712025999821	-0.0675117725383598	-0.587411076754387	-0.579238349695231	-1.13821521678628	-1.1114948675895	0.0367663544642819	0.126620491784557	5.79
-0.114683218758106	-0.113135353471788	-0.628168145974136	-0.617164013316312	-1.13586333201332	-1.14634150328495	0.120494773338457	0.00917413596737693	5.8
-0.134681639323519	-0.133761150271765	-0.626989101744787	-0.637766093333914	-1.09763657922246	-1.08012435756796	0.160856543692608	0.268639703671131	5.81
-0.135417137276822	-0.135117734217235	-0.603942457006147	-0.609403885965833	-1.04695140842454	-1.06798504079752	0.166117902603483	0.0669261276340065	5.82
-0.132185120403899	-0.131350081911376	-0.587178308751768	-0.623822380128956	-1.01380592350056	-1.01436929908455	0.157167669110281	0.27860625439077	5.83
-0.129368832555702	-0.128729271811933	-0.579056711707535	-0.598544644469598	-0.997501996336468	-1.02498540107213	0.145703137193964	0.0604424706964631	5.84
-0.12623189413088	-0.127020196488924	-0.573218616890473	-0.596074786833015	-0.988200623094453	-0.975957131416658	0.135817887527164	0.260259909537479	5.85
-0.131023540221069	-0.132480709368667	-0.585187397716381	-0.580506276353066	-1.0025428847514	-1.015013906593	0.138954334560588	0.0412980700128509	5.86
-0.142115751499011	-0.143283445902406	-0.611276051957512	-0.610350979067607	-1.03666625628071	-1.0112652320973	0.153944327696269	0.261118802738369	5.87
-0.12405337502336	-0.126321725191452	-0.580812894185061	-0.529554167731021	-1.01205854783708	-0.990109253944297	0.136226396315538	0.0191247232224945	5.88
-0.0570662675189839	-0.0599603265673704	-0.461143655143518	-0.41348643959484	-0.893903763970648	-0.838342815488477	0.0517362400902175	0.13073333705743	5.89
0.0105038387272851	0.0124672205212099	-0.356043047863008	-0.344569243056793	-0.798783359091289	-0.819788618692723	-0.0507845304710087	-0.186915010024491	5.9
0.0284426277166976	0.0367062149386508	-0.356546573454943	-0.426072460282722	-0.822867075988465	-0.856958680657067	-0.101864473579677	0.00572154758112742	5.91
0.0163933035554114	0.0223866684382912	-0.403536926442896	-0.446745123597196	-0.89103506203822	-0.932631731250729	-0.10494293391237	-0.181135231925265	5.92
0.0136632973876772	0.0105321919049442	-0.412023767666849	-0.414818470301907	-0.905082707467474	-0.871362285111218	-0.100677466639621	0.0328269733848066	5.93
0.0223376560991836	0.0148183872431858	-0.387639868547885	-0.34181458914116	-0.875576639403535	-0.85460124897678	-0.10158634679032	-0.206937602420671	5.94
0.0289247538257803	0.0253836254556799	-0.367114158165207	-0.349454702481398	-0.848552380029315	-0.814311512661095	-0.101839689758591	-0.0084524344913457	5.95
0.0229042388241918	0.0255594358034531	-0.374290156682721	-0.369299056960125	-0.852446586448244	-0.871740938488802	-0.091479151418238	-0.212983290000455	5.96
-0.00154649977826499	0.00379174090679413	-0.418634480710616	-0.450183645846391	-0.897309489259164	-0.901033921896328	-0.060009348803292	0.042441813587405	5.97
-0.0366059733357028	-0.0332766041277031	-0.481003183504177	-0.488063395695161	-0.961024271972446	-0.983470653199981	-0.0116990439075729	-0.115053877224106	5.98
-0.0697059862029822	-0.0702587824757884	-0.536671078412526	-0.540701245027827	-1.01714638891295	-0.994862910850941	0.0393808514438756	0.151337562435458	5.99
-0.0960949436987999	-0.0985517685244442	-0.580928982840777	-0.556790085526765	-1.06356540979919	-1.06272544314406	0.0838302889608045	-0.0248504232096747	6
-0.116943618968784	-0.118365669527399	-0.621191002033451	-0.618500271618598	-1.11178859941413	-1.08821814804239	0.118748591851079	0.221710260108727	6.01
-0.140207296982713	-0.139288026243434	-0.676302694518276	-0.672551927482596	-1.18491160439324	-1.20285952781535	0.151821928477647	0.0404947679987271	6.02
-0.165416427282803	-0.16345967077088	-0.744560983696523	-0.76431121755906	-1.28142828722597	-1.27425674333858	0.18426378978444	0.29444383037407	6.03
-0.163052284692554	-0.163399736469108	-0.764773611693526	-0.743263748752094	-1.3323854796536	-1.33089989273478	0.181959730770802	0.0771665751304624	6.04
-0.109098945369656	-0.112407877014371	-0.692156182198993	-0.664447159616904	-1.28799049313421	-1.2432373463792	0.109893002012445	0.209810290740263	6.05
-0.0281132230037436	-0.0296034055081773	-0.581077717292476	-0.559261997687061	-1.20871230974016	-1.21486557725154	-0.0110529454583725	-0.135103271253158	6.06
0.0451236346900717	0.0485603853826524	-0.495149886388796	-0.532923287337466	-1.16034153500284	-1.16891175215693	-0.136241659800906	-0.031149544205193	6.07
0.115100028392241	0.119008550317004	-0.409327930172919	-0.434385422335632	-1.10513790128777	-1.13591280982091	-0.258316755374793	-0.351909446700622	6.08
0.187236617585903	0.187023821245423	-0.302183210560861	-0.325581090221866	-1.01131120884072	-0.998555598675438	-0.375985621845095	-0.251773465227494	6.09
0.22493133666164	0.22331400403256	-0.244362428836795	-0.256352600989091	-0.95435168516394	-0.977798324008091	-0.443295062801277	-0.541756047745388	6.1
0.198001249962672	0.198391472569616	-0.290875596739891	-0.330763623806368	-0.993644557495324	-0.997681631932124	-0.416928201602685	-0.294845106417001	6.11
0.133501972737679	0.132876718960393	-0.381756094353568	-0.373550270313034	-1.0618660269761	-1.06585984320026	-0.32106036540782	-0.416737242976885	6.12
0.0699986930960351	0.0655822433513404	-0.447407247344355	-0.410966217637493	-1.0871308847174	-1.03423666513267	-0.206959720744955	-0.105122964315595	6.13
0.0054578443488754	0.00155224376712823	-0.510366965188173	-0.454271070703599	-1.10554466518689	-1.08769875302647	-0.087654573500878	-0.224172409045055	6.14
-0.0650616957566897	-0.0641864095450353	-0.593002732096201	-0.579521674098265	-1.15096192306188	-1.1275924497138	0.0329906117134044	0.115132255727769	6.15
-0.11159966357274	-0.108803320917713	-0.639008628214503	-0.615726893841357	-1.16461526720585	-1.16864215242904	0.116556581085884	-0.00718165130367332	6.16
-0.108933214700937	-0.108116610746092	-0.602486005471799	-0.594963556018085	-1.09758280348129	-1.07188430655677	0.12779224114756	0.227951232430352	6.17
-0.0709392579429437	-0.0706466035110145	-0.515599067367036	-0.512046745853463	-0.986497745673565	-1.00405901165522	0.0775509159000061	-0.0344766750784604	6.18
-0.0281865034060966	-0.0257521954565404	-0.435045978583847	-0.484137959120292	-0.890973020981569	-0.906218809521647	0.00545656620933695	0.127462715902733	6.19
-0.00731556719843719	-0.00363454140262142	-0.401773535104841	-0.457441916537502	-0.849519653691181	-0.904833168657842	-0.044401766323507	-0.123537706064678	6.2
-0.0204562415634525	-0.0187051504575954	-0.427000491254759	-0.490554283759894	-0.868026866846847	-0.886092002045103	-0.0430905334569373	0.104433061693666	6.21
-0.0544302114999928	-0.0569814939499525	-0.477496738363413	-0.479271299073756	-0.906908953780939	-0.917202391852771	0.00211118137868242	-0.0790620942904501	6.22
-0.0874031263614881	-0.0931842215899755	-0.514007714756976	-0.483835294013983	-0.925681420545492	-0.878801672367484	0.0618130068569365	0.173019073479951	6.23
-0.113874563495622	-0.118307872873287	-0.538076414864874	-0.474790269130205	-0.933253368773812	-0.910345480811031	0.117801655788036	-0.0176819028666944	6.24
-0.137146059220681	-0.136732678373044	-0.566837337141579	-0.537006424568455	-0.955031544477651	-0.923721401179751	0.164178853166015	0.238048398609656	6.25
-0.152485387214968	-0.148494595075698	-0.594529120758207	-0.569808075530966	-0.987254360133701	-0.997588141596339	0.191833449684234	0.0536516819017998	6.26
-0.157098992630897	-0.152956726555175	-0.61563249702046	-0.626149058752031	-1.02386240344251	-1.01825721734976	0.197515907887985	0.293976582989681	6.27
-0.161063753469667	-0.158356034880982	-0.648638380834058	-0.659592824726377	-1.08440678223727	-1.11403645621656	0.19545702474376	0.0886662190459039	6.28
-0.165988203680585	-0.165284630710813	-0.69213706986475	-0.723419495810793	-1.16510954559824	-1.16564801380385	0.192398836339338	0.320588773387023	6.29
-0.148706137345385	-0.151153120403384	-0.695570064229323	-0.686806156079177	-1.20725011586767	-1.21207124639112	0.163435958983913	0.0736781443634389	6.3
-0.0899098347447632	-0.0945941357604892	-0.622073748152785	-0.607016577169895	-1.16893326728339	-1.13297284148942	0.0805701761031565	0.197546402832275	6.31
-0.000650256967188526	-0.00338398583612104	-0.497610445952141	-0.472898609886738	-1.07830951857694	-1.07961644179369	-0.0508548619271165	-0.169123071026506	6.32
0.0895901919802316	0.0917947080280783	-0.377911082869973	-0.402933273621738	-0.993180557517809	-0.995972875023972	-0.196065444581575	-0.0934941359721049	6.33
0.14976197974677	0.155323229179129	-0.313329086178809	-0.352399866685437	-0.961705941237824	-1.01117561688839	-0.308123211034347	-0.413803634404725	6.34
0.162863997635534	0.167275385971088	-0.323126307135684	-0.38160020718837	-0.997140547514717	-1.01763977817483	-0.351745930255486	-0.222229198629042	6.35
0.140590416502164	0.139902278188385	-0.374052855233585	-0.378929531473989	-1.05800428536414	-1.07214352367984	-0.329917725263994	-0.420211098496625	6.36
0.109053594016055	0.10327863862333	-0.416047959833565	-0.389148913385384	-1.09059448782869	-1.04491327724036	-0.274976417557576	-0.160644450315375	6.37
0.0857112321509117	0.079282562425594	-0.426710939921097	-0.358481115161783	-1.07717473370365	-1.04564899562467	-0.219794161453758	-0.350880341663851	6.38
0.0765015644308007	0.07409443936705	-0.407696648107128	-0.367731376667018	-1.02713184544579	-0.985034865437365	-0.185162277859615	-0.107526226434495	6.39
0.077745981193497	0.0804493863481852	-0.373941052081439	-0.351402228101256	-0.961203792551363	-0.971778051280808	-0.174548631572592	-0.314623958063905	6.4
0.0792873173926224	0.0846892845511169	-0.345474940114221	-0.375830817089809	-0.901535396468658	-0.910681476286959	-0.17535945750541	-0.0747266564680711	6.41
0.0726410949897442	0.0770958797958876	-0.33328977509843	-0.365006462227143	-0.857412652854677	-0.899097497293906	-0.170732290940249	-0.270466860154127	6.42
0.0552534518342991	0.0563052014143518	-0.335840819943511	-0.380683501612907	-0.824074234196081	-0.832824930421634	-0.149746902682326	-0.0129267648630274	6.43
0.0298622112357601	0.0275180121854675	-0.344567736827535	-0.353854527574083	-0.791045472163352	-0.809274602327378	-0.111187187943165	-0.196791170663385	6.44
0.0020111507241337	-0.00179827589425855	-0.350092214408982	-0.355783248537466	-0.749580769927193	-0.730200555809233	-0.0621038191825746	0.0642347013146392	6.45
-0.0250725262614975	-0.027934704551483	-0.351094280537488	-0.328371456366222	-0.701694851415869	-0.703476906840274	-0.0103186238682778	-0.122196773245687	6.46
-0.0509663383044261	-0.051491921453124	-0.352162933594465	-0.34605140975907	-0.656150625599091	-0.637487299878148	0.0393321426181803	0.139762796314308	6.47
-0.0748634937215875	-0.0734146403614523	-0.35518302671078	-0.336775427377313	-0.617659329306017	-0.629103124192966	0.0834048573868256	-0.0430790068882985	6.48
-0.096525432420838	-0.0944423970592621	-0.361293501417862	-0.36561345726227	-0.588976023391644	-0.580252497312449	0.121021248219194	0.220909103863468	6.49
-0.117607351611047	-0.115969814799108	-0.374187516062083	-0.366808121637689	-0.574979943949058	-0.593298493364659	0.154863286638383	0.0372075370558855	6.5
-0.136351219027149	-0.135783181771977	-0.389851126763355	-0.400171769994631	-0.571512890264047	-0.5637900943766	0.184188114169277	0.297294963360276	6.51
-0.142192116055381	-0.143120764452975	-0.386916771959262	-0.372421854266668	-0.55495054334797	-0.563524357419374	0.196617123782378	0.0884710145366077	6.52
-0.127531052192604	-0.129358490435703	-0.351997732866744	-0.348999238324325	-0.510895071283092	-0.491822264168582	0.180411599022565	0.293838989049925	6.53
-0.0995869398699194	-0.100424772034983	-0.301597601059481	-0.290418246287061	-0.457886143621735	-0.47155452820648	0.140981594450949	0.0272547022737406	6.54
-0.0694020648688344	-0.0683078204710318	-0.255927888452246	-0.276138543108493	-0.416649798215552	-0.417031385038831	0.0921656963351582	0.206192179448406	6.55
-0.0406875676286618	-0.039012011494483	-0.21701644144714	-0.225156757327022	-0.385900374850067	-0.412049160365223	0.0425898393907802	-0.0633481909972016	6.56
-0.0129216467091255	-0.0124419952244807	-0.178757438015905	-0.197108998759813	-0.355360841248821	-0.351258085815857	-0.00442416149668219	0.115794345509215	6.57
0.0174078425222448	0.0162726032631923	-0.131168063293126	-0.119285925562974	-0.311517785157206	-0.321030730421899	-0.0514964307977692	-0.160142015510764	6.58
0.0491655007513186	0.0475733864671469	-0.076075369973879	-0.0750612712807765	-0.255235864712011	-0.23834295735353	-0.0982140627871014	0.0122548397563751	6.59
0.0659015447052778	0.0658744522308848	-0.0468213584980472	-0.0411091400578243	-0.223208626217438	-0.241942957450283	-0.125676644490747	-0.243476084113491	6.6
0.0545475049516452	0.0563576566487103	-0.0670250389948457	-0.0913002035059094	-0.240805999046526	-0.244853295836174	-0.114932005085387	-0.00157776759218109	6.61
0.0263579247069762	0.0273325300879839	-0.110611842806503	-0.10813654651763	-0.278184752002691	-0.29524097799474	-0.0747965225236057	-0.182568298302384	6.62
-0.00166845610774954	-0.00333591679038818	-0.145693596971876	-0.139859599924921	-0.301665708515767	-0.280413031752983	-0.0266311875723297	0.0870016800771136	6.63
-0.0243213208003936	-0.0268765173031704	-0.168974378026657	-0.138382600394652	-0.311823283201719	-0.3110734027028	0.0170988770995421	-0.103636947424367	6.64
-0.0428593869125812	-0.043719376186362	-0.189204638742792	-0.184761886424599	-0.322281436091043	-0.307293779679321	0.0522906658550034	0.155571012614531	6.65
-0.0661633959850547	-0.0645381246716727	-0.227129891267045	-0.227022541069846	-0.358312173487704	-0.383370550439622	0.0877473386022224	-0.0308684856947705	6.66
-0.0942288224359193	-0.091883899390146	-0.281286783083124	-0.307133122213577	-0.418422443532043	-0.423828988552873	0.126145470934661	0.244258553142518	6.67
-0.0937280678590532	-0.0944046680019341	-0.282052740161579	-0.263785689158442	-0.423983919994859	-0.426883715125632	0.129693059691107	0.0238529645928161	6.68
-0.0426316524189093	-0.0465901476661583	-0.189262643998344	-0.164863788109665	-0.330681560901967	-0.296123070974318	0.0654125838437293	0.174441452442066	6.69
0.0193429880048412	0.0182094119699576	-0.0886197372684598	-0.0812801253805219	-0.234751688949432	-0.256426435795424	-0.02734477615776	-0.153132647671386	6.7
0.0456517178179359	0.0506154770952122	-0.0660416696644074	-0.126295481719546	-0.227532076774078	-0.262059237208155	-0.0861799431625311	0.0326736065480402	6.71
0.04565223086314	0.0504258263230554	-0.0855982027225245	-0.124082604211765	-0.260625106741841	-0.304552383454461	-0.105206938753665	-0.194329692016104	6.72
0.045908065356753	0.0441562947369408	-0.0867741186693461	-0.0962505591821127	-0.262499510733745	-0.247187413582674	-0.108745416111495	0.0247406040007485	6.73
0.0464759987548371	0.0408643489225506	-0.0753115998065392	-0.0379608685108792	-0.242105582613992	-0.233206113028677	-0.102467653881783	-0.217511597607657	6.74
0.041523942110182	0.0380387955523418	-0.0700534955007216	-0.0486570112096274	-0.224556163023716	-0.197469428769068	-0.0866237830858105	0.0128518749019468	6.75
0.03588153655392	0.0361582075962417	-0.0650548722990945	-0.0374896511835232	-0.20567998070562	-0.211101499313713	-0.0708654090135776	-0.203475340472361	6.76
0.0339748979645502	0.0361550275858792	-0.0536109905345939	-0.0546897606629614	-0.179185049723891	-0.17098049914282	-0.0626222466238038	0.0361096654587563	6.77
0.0366318399960274	0.0387560553268179	-0.0346397006799845	-0.0273711094826581	-0.144079544898374	-0.162955734618549	-0.0635538795526089	-0.186454033372497	6.78
0.0409838999772749	0.0422318030493966	-0.0129861701704626	-0.0300942566609251	-0.10516427038638	-0.105208950804399	-0.0694131648278282	0.0452228472848972	6.79
0.0362512897102384	0.0369670261601613	-0.00858159045209289	-0.0192092519750418	-0.0837835081582343	-0.112559553201368	-0.065071454266926	-0.171678388183738	6.8
0.014984312365491	0.0153512390833959	-0.033461037177593	-0.0649178131469057	-0.0924432419863868	-0.0999781101091685	-0.0375011979471538	0.091905000003675	6.81
-0.0158668521782934	-0.0166885666284202	-0.0716465669657029	-0.0739918330321188	-0.113252618551348	-0.132477705980477	0.00841664668600927	-0.0915001541969565	6.82
-0.0450223299113153	-0.0472564224130679	-0.102896352185702	-0.103244625986758	-0.125680902555701	-0.110525574200324	0.0580601538427107	0.179038965650252	6.83
-0.0700844628665348	-0.0720950708989699	-0.128363521218799	-0.104016656996794	-0.134734443478665	-0.139957146200686	0.103678719193935	-0.0166624118729635	6.84
-0.0919691035597999	-0.0921754930112189	-0.154812978059346	-0.151166069940894	-0.151225733167784	-0.13994852402509	0.14225927498232	0.246513723171315	6.85
-0.109401176222221	-0.108081461642971	-0.181857801730393	-0.168698474708765	-0.176437881818898	-0.193037105366898	0.170746880823236	0.0456583378487672	6.86
-0.121826360866463	-0.120264477210352	-0.208818687144081	-0.218388562088251	-0.210145750852866	-0.208333038712499	0.188598104236823	0.298414213353539	6.87
-0.127580070238659	-0.12681205133537	-0.231648641208295	-0.225505537944093	-0.247609459001665	-0.266597195867121	0.194748158477009	0.0792228788658491	6.88
-0.126223268512105	-0.126442312683541	-0.248720590925827	-0.259243449986968	-0.286521388579511	-0.28254990935111	0.189335377172314	0.307977872298477	6.89
-0.126178592093773	-0.126502068183524	-0.27651950548233	-0.276274830399427	-0.344849147058516	-0.367393750524775	0.182989531945748	0.0726396743724007	6.9
-0.128761759342242	-0.128937420174371	-0.315580731884701	-0.332084384713858	-0.422232081445965	-0.42155044512856	0.179396063426633	0.302887000630411	6.91
-0.109569113369069	-0.111253459363899	-0.314674654900828	-0.291947170275807	-0.460159562764471	-0.461796184793729	0.150155158295557	0.0392556658435144	6.92
-0.0495188470834483	-0.0528155939996634	-0.238284424417478	-0.21349450453049	-0.418676402334508	-0.387449980035854	0.0665641010028947	0.174245298203471	6.93
0.0330551939645768	0.0318427636615888	-0.12708304853717	-0.103659978825988	-0.34246251605427	-0.35149494321638	-0.0569442804659023	-0.189400216205684	6.94
0.110506556994791	0.113547171145897	-0.0312728609481258	-0.060044184284277	-0.282688495756793	-0.295789212064756	-0.18542689888273	-0.0766000096986377	6.95
0.175085997737837	0.179148326598644	0.046776471573862	0.020620842695007	-0.23354411527933	-0.272557706919793	-0.299216374370614	-0.406426207696761	6.96
0.229105235183919	0.230018250733967	0.122984221853493	0.0927070745629635	-0.169745737864546	-0.173721439172277	-0.391860870782017	-0.260054636358733	6.97
0.277613842955	0.274813289567206	0.212726242896951	0.22408300310808	-0.0699916767054021	-0.0756174576986268	-0.466166201709527	-0.571857096981399	6.98
0.318708600620816	0.315003629652371	0.311851525871466	0.31860218075285	0.0620824354859456	0.0832671007890895	-0.521923583432411	-0.406499746934417	6.99
0.327218378796922	0.32652381418547	0.367296789562184	0.371845741141556	0.16643403164671	0.146923045672338	-0.531410193784078	-0.655516703773928	7
0.282769237937816	0.285710332318563	0.339730078154502	0.305744936407041	0.198594947406699	0.183992423712289	-0.466269254436296	-0.350847077548099	7.01
0.2073957534262	0.209334724544478	0.27650028805448	0.27668676429787	0.210323623104963	0.192658027058042	-0.346477450507259	-0.457517028944235	7.02
0.132060606947939	0.129726921236048	0.233262623909299	0.250761346733839	0.258221854501753	0.285635033807512	-0.212167915338948	-0.0985165085797757	7.03
0.053322771534971	0.050263115454587	0.188074782205852	0.223714051912327	0.308139560322226	0.308996599705074	-0.0704153644808609	-0.202447293786369	7.04
-0.0318984714377674	-0.0318060461899093	0.12437194676487	0.126064792015529	0.333375588650958	0.340976752694201	0.0756617074259591	0.179525322079883	7.05
-0.0927647739149346	-0.0916462061801515	0.099742537099395	0.121011504986939	0.393494914174025	0.386265287538004	0.186934579910972	0.0635400412947185	7.06
-0.102960600991657	-0.103557034002299	0.160351113386944	0.173778677306802	0.536277123700749	0.556122031153586	0.225544221774431	0.334449428872462	7.07
-0.0735001430923176	-0.0737864318709498	0.277548355004687	0.291024885319541	0.727490597092538	0.711521231885581	0.197046943972593	0.0709884842586561	7.08
-0.0353178984846152	-0.032553605660099	0.391775434182709	0.35150397628579	0.90306814207628	0.880487262201677	0.139645868878564	0.259882902795344	7.09
-0.0228719018448176	-0.0179254006335707	0.445336948785826	0.388833498522843	1.0050822108101	0.940865898192646	0.10631615264959	0.0106923198724189	7.1
-0.0542476906891534	-0.050901496816187	0.416267379917061	0.344612194565116	1.01571952234938	0.978577563373051	0.135317900706805	0.28888033792864	7.11
-0.110541944499804	-0.112654759894875	0.351117975198061	0.34551142031786	0.989619124095955	0.972576594306929	0.215377465308604	0.129700500043894	7.12
-0.16110549440872	-0.168263419923025	0.305838765662181	0.343006915860235	0.984892869635305	1.02744006970927	0.306358196209205	0.428667398345333	7.13
-0.199019252960365	-0.205362234014679	0.278135592910594	0.350998163961094	0.989679608316962	1.01520127916503	0.385264817442218	0.241145128473264	7.14
-0.228946710750996	-0.229449690172448	0.245328864604236	0.28024478878009	0.970676352142926	0.994057954863615	0.445203797630152	0.525294221745568	7.15
-0.245946331198403	-0.241773089292605	0.212833821066215	0.23603390984174	0.930748005510149	0.914015583963624	0.476018101868627	0.329208077101637	7.16
-0.246904279895397	-0.242304871323241	0.187363522921356	0.172470565287551	0.877700917462139	0.869188883109973	0.474436674432871	0.580599259655537	7.17
-0.241327705220995	-0.238600724698379	0.152844683679276	0.137869217243826	0.795642325247131	0.759420471729231	0.454818177507316	0.343199913984791	7.18
-0.232281136358861	-0.23205934533408	0.109106021471195	0.0752282932419803	0.687747295251915	0.675765455000214	0.426349874483418	0.56629411272472	7.19
-0.199372485418788	-0.202444051693383	0.102701128391202	0.108680117157314	0.60957874383137	0.599780618779005	0.368285391299299	0.27403693320579	7.2
-0.126172506571965	-0.13136518510957	0.166490471111251	0.178787467735287	0.599951117768001	0.624776941337427	0.257175316306001	0.385626776873292	7.21
-0.0315455028505006	-0.0343824274006556	0.260268505649301	0.277724134496327	0.615897177351228	0.60580549104227	0.109018102752841	-0.0141052708307843	7.22
0.0575127800414173	0.0595119239217468	0.33552554461092	0.308598771385334	0.60871227663115	0.596528999502925	-0.0422703647154028	0.0726553990670071	7.23
0.142362918507788	0.145606820225959	0.408293864406337	0.396247979832185	0.605244286629071	0.577175483025439	-0.189068400034486	-0.303471349743976	7.24
0.226002294144319	0.226519470281551	0.494425884603507	0.480083393086898	0.63093351021589	0.634637793689967	-0.328642364023392	-0.206172950142422	7.25
0.28301946414877	0.282192878694211	0.547205809513694	0.546655647366026	0.638079457288762	0.617889502050912	-0.428217167162431	-0.546670303555767	7.26
0.294712393293246	0.294748129819894	0.53487114923316	0.511544850436212	0.594452148045579	0.590497165293118	-0.459990498807526	-0.33656417319555	7.27
0.282141587160737	0.281124821455433	0.504739790387983	0.519283904834629	0.554612769086201	0.550916175761631	-0.443903032867788	-0.557721582553851	7.28
0.272787655633027	0.269214371299609	0.507337605577483	0.533933685333102	0.572297468589763	0.607125497947095	-0.417239192692884	-0.30551270768938	7.29
0.267017406336052	0.264044586214565	0.53191149221703	0.574407219294994	0.629589428800502	0.638695227364974	-0.391692382647915	-0.531563057884903	7.3
0.253485752146188	0.25446520682379	0.548343890685627	0.54707617327922	0.688479741403769	0.69416755804184	-0.360562302419688	-0.260086540305468	7.31
0.225586531496707	0.229554174292276	0.543060869965571	0.530672281562113	0.732659381930444	0.700818668802231	-0.314924959355487	-0.439734521799855	7.32
0.181502266784363	0.185032621826487	0.514970491618185	0.475327573849268	0.761020392923165	0.744231845014838	-0.247692563613378	-0.119033145986627	7.33
0.126292638968114	0.126980990131389	0.475662928246103	0.46256418548121	0.785678294266963	0.760516516288021	-0.160707917732274	-0.263959933157583	7.34
0.0683685781020933	0.0663400238093254	0.439553797756715	0.428215874700061	0.819773950672431	0.82704010239936	-0.0637524899455701	0.0691058158503548	7.35
0.0120261176156327	0.00943812232893862	0.40913954492793	0.425971715219572	0.861312863862168	0.855200431368826	0.0345152792713046	-0.0816876252655376	7.36
-0.041588009528856	-0.0426569288635153	0.380068617141736	0.381372707834379	0.900383042418707	0.910306735544327	0.12847149579774	0.24367065936446	7.37
-0.0936442158221306	-0.0926912223160082	0.344893924369115	0.35670003694097	0.924500003270022	0.908670772710093	0.216804192542843	0.0885153558608263	7.38
-0.142065301468148	-0.140201445979109	0.305051544476361	0.297135177210316	0.932391650719394	0.932906588238518	0.296490626585192	0.409751350866276	7.39
-0.173389139610938	-0.172540319345697	0.286182388299536	0.303742951388023	0.950867778484267	0.941244157066967	0.351264517674855	0.226110713444268	7.4
-0.176507354060062	-0.17724906529296	0.307753961433121	0.317232752814681	1.00009623718345	1.01532249047201	0.365020760289366	0.478547604700668	7.41
-0.161767639808984	-0.162113969924192	0.345933531663432	0.360373403917401	1.05254968671794	1.03878739319437	0.346571833279422	0.219095574027871	7.42
-0.143510125178171	-0.142065234990889	0.374128131268055	0.353088285037728	1.0801630803608	1.07228411091737	0.314510176076837	0.435699082598527	7.43
-0.117339183071322	-0.115997446147458	0.407854195911965	0.402959031371387	1.10422351466645	1.08194741881088	0.268966350833186	0.157473149256561	7.44
-0.0814862675328477	-0.0819593003554587	0.454845623468732	0.441061695981944	1.13676661858975	1.13912965003825	0.210584921477195	0.339965569763846	7.45
-0.0573354446416718	-0.057950714295973	0.473693226638721	0.469531996891459	1.13350050199836	1.11007807559171	0.165852947183506	0.05119880038685	7.46
-0.06309016694651	-0.0623871416192833	0.432104080358861	0.402869952971793	1.0604191654493	1.04942857681392	0.161233634279229	0.291367799740078	7.47
-0.0913639833223793	-0.0911635793597816	0.349647592716934	0.349198842875438	0.940831773141701	0.923145446440628	0.193788665264955	0.0833384449339911	7.48
-0.11972085551977	-0.122092439896613	0.270085943268964	0.282296744748533	0.822103867640948	0.844252013077653	0.236409300986288	0.359302982091881	7.49
-0.121594812088328	-0.12589256377874	0.23917086993667	0.295785206138078	0.751185465010465	0.773776817963994	0.249167319507604	0.114766957023559	7.5
-0.0828940112403326	-0.086183295913292	0.275356331953541	0.317333082718704	0.744576297405353	0.782286534175898	0.202936605649291	0.298268495614837	7.51
-0.019380171100668	-0.0184652627405023	0.34148817917098	0.363436408597875	0.759930301109259	0.749435371453092	0.108013316273906	-0.0378832168064758	7.52
0.0440996362426353	0.0490739667043965	0.393449443440678	0.35319990228881	0.752813317500207	0.730090367639423	-0.00291003655764742	0.114058781905766	7.53
0.100237516925854	0.104774849005018	0.4308040184927	0.390990117685811	0.731621003979914	0.687774427028887	-0.109244450345769	-0.211421187930093	7.54
0.150874446445311	0.150984457399936	0.469632792845181	0.42835239728191	0.722369958915644	0.713143062836394	-0.202752496337078	-0.0520326697591234	7.55
0.195827137604168	0.191992403410439	0.515449641281709	0.51573440397068	0.735750720237929	0.727982157699995	-0.279133936726626	-0.377937586709772	7.56
0.23243393833264	0.228005640327315	0.563830976505157	0.564178882619822	0.768352618535878	0.787124962750244	-0.335934367031203	-0.205379349361797	7.57
0.250890154501935	0.248929268015684	0.593669657706396	0.609162318769316	0.796457473091372	0.791601851816353	-0.363583434135681	-0.489802788033951	7.58
0.24363932425228	0.244649010467245	0.589358330768782	0.581320658018703	0.802142310026722	0.807266615326296	-0.35307185610373	-0.240265639677437	7.59
0.218793487484418	0.220469794047877	0.567501300033083	0.580584012800759	0.803167712926922	0.795055173239808	-0.312748865699286	-0.444139875652686	7.6
0.188814772741044	0.189107123698489	0.550312679168967	0.557383440103071	0.821980312334543	0.839131998484243	-0.258990939097938	-0.147597845932109	7.61
0.155662693344752	0.155210405961246	0.535879439393252	0.559074218979357	0.852550248252576	0.850917697779258	-0.198415170399986	-0.33242871849142	7.62
0.118183193769763	0.118440943668351	0.517139254622224	0.513925335192579	0.88335054060194	0.891893574713188	-0.132724696082754	-0.01774519422636	7.63
0.0796556352287291	0.0805914831744559	0.498101122508387	0.502229303581682	0.916269627821925	0.902268710738389	-0.0667043679926623	-0.189862733168326	7.64
0.0424722542356329	0.0433045434573506	0.481470028715692	0.464084098450986	0.952192996697622	0.952616093078754	-0.00350806828574886	0.123483483735879	7.65
0.0027900340747131	0.00341975880292239	0.457472729182517	0.452059620012629	0.978114382865036	0.958018138638229	0.061427220316962	-0.0539657226065815	7.66
-0.0422270668375959	-0.0416888808400739	0.419351200995846	0.397124910841055	0.984639023872549	0.981643071346022	0.132606423154779	0.264492555140492	7.67
-0.0870447487529508	-0.0870646451726827	0.377306410697628	0.38019984360088	0.981307533963237	0.967953936453802	0.204527497895608	0.0892571232463348	7.68
-0.124927429196248	-0.125656132094492	0.341988411571515	0.339702125756557	0.977461241774418	0.988001717488126	0.267974043360029	0.392535677917703	7.69
-0.15817363931928	-0.158562276318989	0.304460286075272	0.320247251795439	0.960069377530345	0.952128494951629	0.322942246997937	0.195204429730338	7.7
-0.186475967857832	-0.185928756056474	0.262904010043196	0.261201243222392	0.92493693467201	0.932686800042569	0.367768146631364	0.484901823514384	7.71
-0.198264352750259	-0.197814465046562	0.239708673517275	0.260050973610478	0.89609838512196	0.892291767798886	0.388002879911358	0.258663223611998	7.72
-0.184269527458929	-0.184622585006982	0.251731568742106	0.260662042388827	0.891899487446873	0.908678529397301	0.369982786051091	0.485395254909069	7.73
-0.144335780413308	-0.144713506247755	0.298188179230923	0.319616195878193	0.91207763842808	0.909244906951804	0.310451435277053	0.17883205812754	7.74
-0.091708422021439	-0.0908559019734736	0.354339406099872	0.341380906496899	0.931613501072455	0.93207401845184	0.224779911144208	0.344643175743509	7.75
-0.0618085062188234	-0.0587678609735946	0.35483749287318	0.324433857610214	0.881883880531787	0.840722830726224	0.160371448183662	0.044301733806881	7.76
-0.0734592055437455	-0.0701039823310867	0.273376138457953	0.215728498768212	0.739162172871051	0.712534523185229	0.152076427102997	0.299884676300083	7.77
-0.0870044357489051	-0.0887218096342664	0.199445203117494	0.207833604369344	0.607486715666734	0.609120682453295	0.162337571628585	0.0641153486537736	7.78
-0.0583060104120751	-0.0661435438495494	0.216191662935925	0.267853229569812	0.577763398369529	0.636295546852352	0.131054669900944	0.253982810834241	7.79
-0.00126428311705288	-0.00737090565367907	0.280525395820283	0.343566544460657	0.596254053341364	0.6225773915736	0.057023180112256	-0.0958503759122467	7.8
0.0519027649175463	0.0539618417167497	0.323571379294372	0.319541288404383	0.585191772041846	0.586852566137418	-0.0281517372379804	0.0691935976178994	7.81
0.0980648657111136	0.104591085987445	0.348973972537286	0.328549231000585	0.554617560319039	0.52232934766572	-0.113190122227886	-0.242888574186386	7.82
0.142669240926606	0.1465429517724	0.378623227155452	0.341770093736557	0.536157513333092	0.526613631158597	-0.195351064909883	-0.0604150468193945	7.83
0.181182828561042	0.180432527849152	0.409685552245506	0.401859382127384	0.531360002199167	0.518224243227081	-0.264292931772445	-0.372760314764978	7.84
0.209701342656466	0.206581152876091	0.437731991492975	0.425845441524956	0.5378329805033	0.550818066717579	-0.313189937404564	-0.174343970035872	7.85
0.228351992546116	0.225355079111096	0.463985804542166	0.475721316395141	0.557894257802505	0.558877811535228	-0.34210752804375	-0.45912363228996	7.86
0.237523319170356	0.235935903350694	0.488125392907242	0.485945411852225	0.590851777827494	0.607221149417114	-0.35301949141075	-0.228688587066591	7.87
0.237899893004278	0.23782762566449	0.50974606693929	0.523654106124758	0.635270281940095	0.63347188138863	-0.348547056425566	-0.479535772935845	7.88
0.230280044914294	0.231129964106476	0.528746316801162	0.524778625538448	0.689855646613794	0.701754289278108	-0.330973663610859	-0.214381662136324	7.89
0.215417742044372	0.216494290142018	0.545221738874362	0.555535527659765	0.753484942278078	0.748049791420374	-0.301862900046691	-0.434125733849002	7.9
0.194647794805815	0.195460750127831	0.560602069986156	0.553014307585772	0.826438942735133	0.836332881574083	-0.263009380968108	-0.142142608542696	7.91
0.16721103314447	0.167719217248731	0.571787905700946	0.577437639716453	0.903641596710432	0.89595631069343	-0.213646609347216	-0.339908980234938	7.92
0.133627167495349	0.133922525921799	0.578267946518792	0.566199019620569	0.982679612013917	0.990418599354757	-0.154278190631023	-0.0269077745142283	7.93
0.101256470631484	0.101064266616198	0.593019548418021	0.602080849187968	1.07600356647592	1.07245919608246	-0.0940169939815905	-0.21659460861185	7.94
0.0723012367576504	0.0719165832178589	0.616907156932442	0.6112080955968	1.18192577955452	1.19360867304664	-0.0375686863101016	0.0881765081092505	7.95
0.0292413578596888	0.0302704198958509	0.610846590697371	0.606253846676225	1.25382453668081	1.23567051279913	0.0345665683654954	-0.0910936337555945	7.96
-0.0420711511818415	-0.039410223963946	0.546459302939107	0.512769018777715	1.25794723958052	1.24662669181569	0.142900619990537	0.275537103779952	7.97
-0.124552481394645	-0.123301166757533	0.459491681608471	0.459421428899122	1.23223041591695	1.22195923772998	0.272071946374849	0.157241253961999	7.98
-0.195040933242032	-0.197063387569116	0.390941272202567	0.403774345749082	1.21763576500791	1.24302430727307	0.392012092070141	0.519617488005781	7.99
-0.256736036114217	-0.25901700972527	0.322972872197042	0.355200713744011	1.1869344962668	1.19347039087233	0.498043624424592	0.361522812274169	8
-0.312898133117988	-0.312500849855294	0.241822262463125	0.24597824866305	1.11919566076354	1.1309598602453	0.589050089739745	0.704032227077757	8.01
-0.336914806901636	-0.335851845024475	0.199196188996139	0.225664541424999	1.06999724890791	1.07457164590978	0.63179776107746	0.498263152718854	8.02
-0.307877795152298	-0.308374870446902	0.233464210704358	0.251653632407556	1.08123820280928	1.10681154026968	0.596020662945871	0.712156040512337	8.03
-0.244221775532361	-0.244014862589048	0.304523780423261	0.317323013476641	1.10885015481052	1.10082847531114	0.497953369087299	0.361892860133085	8.04
-0.173919672624048	-0.170987895597022	0.36294624751899	0.325920272242524	1.10314756872204	1.0881354044292	0.374660337699107	0.505737616837871	8.05
-0.104409995111044	-0.101377399954721	0.408377191328574	0.377937969337302	1.07313019788578	1.04271312616565	0.246510212857904	0.140578556424376	8.06
-0.0341351715274731	-0.0343511627022372	0.456320111374628	0.426263567343722	1.04475573389701	1.04546853754787	0.12108831753944	0.271608999215054	8.07
0.0384192514298258	0.0350666678398672	0.516335653632885	0.52824402425772	1.03431603523969	1.03927772098928	-0.000124257982468359	-0.112517713462729	8.08
0.109724754365964	0.106050790827203	0.58336235099395	0.592758465374584	1.03929854241316	1.06576259535905	-0.11420990484302	0.0126467123867329	8.09
0.161968636540513	0.161014533324416	0.622218685162932	0.637263430324197	1.02242031593742	1.02183233474873	-0.201514689911187	-0.337892197990838	8.1
0.180423242099131	0.182468057559285	0.60681721155088	0.590212917413021	0.95687609601579	0.959461871353665	-0.241696024813549	-0.121700382445953	8.11
0.176787193507243	0.178466709291536	0.565451834106799	0.572801016409221	0.876353584534335	0.873960738606661	-0.244002937994667	-0.372852279929084	8.12
0.169291623190749	0.168094896953172	0.533684901410643	0.543675619593	0.819845968347322	0.846868687304595	-0.231074567420393	-0.107855150312005	8.13
0.158685314702863	0.156435629082857	0.506443260994521	0.534602332486395	0.778202030596583	0.78983943668502	-0.209922438801571	-0.346271848564551	8.14
0.141360454451421	0.140776544507007	0.471486751607642	0.470213623778261	0.734546694942749	0.75030347490765	-0.18067201733045	-0.0599484160833157	8.15
0.123686062216917	0.124544838657658	0.440088191997077	0.4449870505901	0.69993847376105	0.695684900173592	-0.151927697638387	-0.279948311302111	8.16
0.11127081575425	0.112043751064736	0.422347047503168	0.407000356694527	0.684748164999685	0.692870935681935	-0.131006650677906	0.000445759817605307	8.17
0.100799425573007	0.101210961313674	0.410442254586707	0.407225956183902	0.67948224249204	0.670413431025122	-0.114508794373661	-0.236175502967768	8.18
0.0872931687789555	0.0877184998639791	0.394791264266598	0.372494654645743	0.673273237108784	0.676687039800754	-0.0953757084552364	0.040959218145395	8.19
0.0701322748053899	0.0704004393679452	0.375471359726029	0.372154513947112	0.666374242459083	0.658106437084712	-0.0706977709389992	-0.189900911036957	8.2
0.0508371248471667	0.0506459793426427	0.355843569801113	0.343885473900627	0.662184670455572	0.673090041469595	-0.041016359773165	0.0927435044180496	8.21
0.031778747492665	0.031293907359792	0.339496293823194	0.352272815578829	0.663566683779527	0.665510561653241	-0.00945145287417157	-0.137347929994626	8.22
0.0151239286272114	0.0148361313594432	0.32859629996558	0.330477144722761	0.671309283808726	0.689560649372061	0.0199451474838146	0.143237310466739	8.23
-0.000138817909267088	0.000278614266992463	0.318727832578153	0.335405754587157	0.678827203277577	0.680621548378235	0.0466997083429872	-0.0896424641103248	8.24
-0.0154003419981584	-0.0142627505554208	0.305773957317364	0.301902672186395	0.680379980163943	0.692714280166842	0.0718439852566492	0.193440069420149	8.25
-0.0264002223751038	-0.0253303915490426	0.298115514384411	0.310239756505507	0.68481917522947	0.684463597438412	0.0905261610020226	-0.0420831645118858	8.26
-0.0319856624949436	-0.0314192438199188	0.297276412449888	0.292105105540838	0.693347042935758	0.706177267782709	0.100879490461878	0.227278104298701	8.27
-0.0441100061951684	-0.043195344099496	0.278288391887563	0.278255593046447	0.677478557693739	0.667676267510933	0.117040841753326	-0.0111939645159298	8.28
-0.0726346480606154	-0.0710580516723428	0.222838138932485	0.197502086611803	0.61674602609462	0.615274056130829	0.153714801928296	0.289626160914484	8.29
-0.107690438775489	-0.107131807231609	0.152993202422466	0.154028742857122	0.535774831046915	0.531018345870325	0.202785921867636	0.0841003133295377	8.3
-0.135299314163348	-0.136783676227299	0.0945599802767015	0.0979128857605247	0.461499616467291	0.48334544311183	0.246404345151704	0.379644067987187	8.31
-0.157305344560941	-0.158914651129825	0.0377367576399593	0.0603395668391386	0.379445007446065	0.386386112200262	0.281637924042637	0.147748297987301	8.32
-0.176272895999333	-0.176126562661014	-0.0263249970869391	-0.0265091140396407	0.277185757900972	0.291598175134504	0.308414394006984	0.431149254640797	8.33
-0.178511244419701	-0.177714685796195	-0.0704465580864686	-0.0522857971789335	0.184564941962926	0.189011953273348	0.30963847596276	0.175221690215601	8.34
-0.153661061557162	-0.153628334736883	-0.0749037443520005	-0.0694900294745821	0.12386570564937	0.144367437018536	0.270474559672231	0.393792288947562	8.35
-0.112992717582416	-0.112670988291268	-0.0630630165117356	-0.0539729660337571	0.0701056848733234	0.0670253304720518	0.201864094022711	0.0671484210719004	8.36
-0.0724855107570006	-0.0708666130535789	-0.0625431736703551	-0.0876638517781203	-0.0040267034316438	-0.00528456602210099	0.125531240187537	0.258689567399081	8.37
-0.0354811355779108	-0.0340348188883041	-0.0716979559319279	-0.0845956773027183	-0.0913519279827663	-0.104767865027179	0.052100384582998	-0.0652506742920682	8.38
0.000585280043541828	8.16283159144149e-05	-0.078856753072588	-0.0967928147903194	-0.174276259627223	-0.164174849796836	-0.016563114937205	0.126905449419914	8.39
0.0372220809330632	0.0350575595556999	-0.0782377533974915	-0.0657130038400851	-0.243732281707831	-0.23651688802006	-0.0812198380614816	-0.203818154147385	8.4
0.0747498807422636	0.0725610753355537	-0.0687456660819653	-0.0641184793890261	-0.29718082033248	-0.272626038420003	-0.143694457431309	-0.0145136349474004	8.41
0.110561578243697	0.109704445606857	-0.0557041616189781	-0.036847192325115	-0.339573307918488	-0.331433383336525	-0.202735019277499	-0.339848297311361	8.42
0.14079452293552	0.141444277399915	-0.045891276002606	-0.0501394552833858	-0.377100464971218	-0.361720110158603	-0.254202189822137	-0.131548329534079	8.43
0.163716420067471	0.164943985385781	-0.040563095729923	-0.0341358909871929	-0.409370249664882	-0.409969554918871	-0.294881742377658	-0.42987167586287	8.44
0.179263827483433	0.180016752789	-0.0376362550248789	-0.0485113107423899	-0.432446395545673	-0.419591378140922	-0.323173376321163	-0.193446399880175	8.45
0.188679134418017	0.188575779969636	-0.03331486280255	-0.0263590707150456	-0.441144403338528	-0.438643062429037	-0.339676127824067	-0.46870034386102	8.46
0.191179599347505	0.19065786054823	-0.0292018063232529	-0.0381786756665861	-0.437166168895561	-0.421734732705318	-0.343543331613603	-0.210719274648528	8.47
0.182740210597028	0.182574769426802	-0.0340695979062257	-0.0306440408376261	-0.430865281833254	-0.431409053114521	-0.330162680657368	-0.458637746384166	8.48
0.159788267660755	0.160245424166297	-0.0556420815147315	-0.0718860027250798	-0.431807991189422	-0.4226662083463	-0.29465631591011	-0.160443469238386	8.49
0.120970966655768	0.121669534141465	-0.0975392696534678	-0.0981393574331378	-0.445600217183976	-0.449729364555378	-0.234412603156067	-0.36162987901358	8.5
0.0734618773956149	0.0736166533454184	-0.147182972206494	-0.155103632938835	-0.460607314401084	-0.445369027028551	-0.157707582725386	-0.0239290801303489	8.51
0.0406984084094644	0.0393567470500375	-0.161243599286291	-0.13160628050166	-0.43165444861078	-0.412517702167133	-0.0951985233787123	-0.229528089010259	8.52
0.0393771173142754	0.0372978325040151	-0.113701088821982	-0.0881738532012605	-0.33368686335433	-0.296394064866695	-0.0745517815771477	0.043017795938775	8.53
0.0564371737709036	0.056703873960065	-0.0377921018467079	-0.0166754819436278	-0.206762003808433	-0.201454109056772	-0.0877787334320338	-0.237004309582232	8.54
0.0700697389901048	0.073976269300174	0.0240456933699104	-0.0045112471755715	-0.0972578433963224	-0.103605915857406	-0.107840316969117	0.0172760340596104	8.55
0.0773397740881496	0.0816577422991452	0.0745170709650714	0.0509324844433763	0.00224587327090395	-0.018891563460943	-0.122759192113747	-0.244508891207139	8.56
0.0831646685443686	0.0842954233103967	0.130300999656604	0.103627809043917	0.114143389348099	0.118283883973049	-0.131457008959655	0.0161504942868832	8.57
0.0834950658955312	0.081837318340132	0.184673235111952	0.188675935953029	0.231874935334338	0.23384048645155	-0.127244426835874	-0.247683948842984	8.58
0.0758018640012959	0.0737997310986941	0.231771095116466	0.229853016894901	0.34812776796608	0.368035640740118	-0.107417262012119	0.0286994862058396	8.59
0.0724041933057493	0.0709241255440759	0.294732372065826	0.3217767180946	0.487421511123033	0.503684287594729	-0.0883439451189117	-0.224592772298189	8.6
0.0756986110760313	0.0752544057766193	0.373791630226771	0.384965451161497	0.647787278526225	0.672090954537884	-0.0774608902121795	0.0412955217971738	8.61
0.0538473782578431	0.0564952645201561	0.400770577485574	0.396427262420571	0.750732976922056	0.734957143470342	-0.0392159704315465	-0.183870742710045	8.62
-0.0184779573014666	-0.013223202369096	0.328162683339425	0.280181674929599	0.742795339138073	0.721672508625124	0.063789597767586	0.200948754077337	8.63
-0.117216025670587	-0.114858524065447	0.210014575765253	0.199757628059729	0.683938806693763	0.674848053878895	0.212860812771459	0.0986876980445632	8.64
-0.205397535015985	-0.209189616149786	0.11478273807126	0.134291283728021	0.645160113599497	0.681944274720627	0.361917022827668	0.503447529424355	8.65
-0.276492025767893	-0.281987158500568	0.039302189864952	0.0897704318122578	0.612822516812844	0.641543926837494	0.490028579880255	0.347654206643307	8.66
-0.335915953930061	-0.337392670046554	-0.0404160174648014	-0.024504664113806	0.551457718217601	0.573499291383177	0.592782485133504	0.70970446190052	8.67
-0.378725157169014	-0.376149272878185	-0.119235632098059	-0.109978834768708	0.462786992647102	0.456818026284645	0.660920464700521	0.518822224416905	8.68
-0.401250125305342	-0.397963107306298	-0.190306733101705	-0.210476609189982	0.353706019139143	0.351532705842783	0.690478791178332	0.82398012864418	8.69
-0.409835457360809	-0.407845677026414	-0.264625234071325	-0.276129750828818	0.212924259655987	0.195957218655212	0.691266930413394	0.56801874168857	8.7
-0.406789745289575	-0.406636981097307	-0.34248611062525	-0.366433322394641	0.0425298222040829	0.0430295977715105	0.670095365734264	0.820020750380586	8.71
-0.378837619260291	-0.380973633058263	-0.392700213343825	-0.381504358871985	-0.119593811625625	-0.11378097315428	0.613892429540627	0.496166030747888	8.72
-0.315285990623775	-0.318834416154844	-0.392713814400641	-0.379894432275728	-0.245729885858767	-0.217025415051239	0.507661912545427	0.645546191427723	8.73
-0.231053414127496	-0.232882245112538	-0.372597984632685	-0.352939189393658	-0.366685850702575	-0.360820827902035	0.365197211780808	0.226051781989035	8.74
-0.145626599715343	-0.144108311422708	-0.365502908654015	-0.381862660263073	-0.513873695318381	-0.511473712810493	0.211684617622141	0.341609754745406	8.75
-0.0545315566079791	-0.0524881650101071	-0.35091518806689	-0.350619227444804	-0.656040147991409	-0.659881985219408	0.0487323549365252	-0.0820695213465577	8.76
0.043285706621351	0.0432782095611276	-0.318361705130615	-0.325566604538051	-0.774014480929041	-0.759254641658254	-0.12099222943342	0.0149488541758309	8.77
0.113816226790598	0.113899492144325	-0.331438943262677	-0.339530142507306	-0.933571427916457	-0.945399224752191	-0.254784429014665	-0.386857749011206	8.78
0.127988867300983	0.129936900990414	-0.439764102643626	-0.481898365322365	-1.18505644342478	-1.19662396425115	-0.30961923324299	-0.163732440233947	8.79
0.11067716704528	0.110754394331018	-0.583863667731159	-0.583182205907144	-1.45812993314898	-1.45429495135334	-0.305541474331266	-0.422432102694067	8.8
0.0957127512548907	0.0913735250072676	-0.699235709840067	-0.672110244336704	-1.68273864493776	-1.63863144398324	-0.286147778919218	-0.15097052165244	8.81
0.0681232260928718	0.0645151715216315	-0.830081339229219	-0.79219022720348	-1.91554515521008	-1.89629218217065	-0.246336833211541	-0.398669726540696	8.82
0.0202484662649835	0.0214938070851628	-0.998746954710853	-0.998826124928746	-2.18686052674489	-2.17344735521174	-0.182496452995612	-0.0638865239394981	8.83
0.0152474502517	0.0161465082242822	-1.07787683711398	-1.0346617542551	-2.35560027914042	-2.32460259989082	-0.171122424363303	-0.316138274145329	8.84
0.103671096087989	0.100436314061595	-0.974454216950741	-0.918234105314093	-2.31961507846605	-2.25856172116976	-0.285941990990597	-0.176080059858151	8.85
0.241092381435524	0.240712378404031	-0.788146983635837	-0.766491159009377	-2.19061422594642	-2.18706857252303	-0.490018828634331	-0.655387071151541	8.86
0.359404531015502	0.367290397253765	-0.644275430631216	-0.723288178179303	-2.09933114015869	-2.14380105436658	-0.695453420025066	-0.560642537370518	8.87
0.44750207355678	0.456488270211921	-0.535428073877773	-0.621394819095178	-2.02021648934663	-2.07729416078537	-0.862954103077962	-0.959131411321067	8.88
0.517052896402234	0.518074569035558	-0.415905922365962	-0.475717393094976	-1.88835187523969	-1.89599576552941	-0.986393413279465	-0.805108822006166	8.89
0.558558949668856	0.552789777545948	-0.299071466197557	-0.295902653652786	-1.71390801554201	-1.70137001685853	-1.0496032533519	-1.15902666384875	8.9
0.565865665229173	0.559880513399619	-0.199228849688226	-0.181689740909837	-1.51398386881221	-1.47496252793173	-1.04737876514618	-0.912350602581348	8.91
0.560399913936239	0.557110117517601	-0.0785984877546175	-0.0212497907372949	-1.25006253182223	-1.20925481168108	-1.01073118991597	-1.16987643515603	8.92
0.546913216042974	0.547107688966057	0.0612667628415631	0.0978863813798625	-0.930014723948731	-0.891066397036366	-0.955511321626627	-0.862091895605955	8.93
0.479180221742603	0.485067004564601	0.117320285468358	0.114331790572783	-0.675590027378424	-0.695426204397972	-0.832384228857585	-1.00514304110573	8.94
0.319821231973314	0.329637675226402	0.0159994698566506	-0.0536140857282021	-0.572936144114918	-0.614353792580641	-0.586979068015442	-0.4550624329373	8.95
0.0973430807590879	0.102613089281042	-0.180664497067014	-0.215308469677541	-0.55737820168013	-0.582666581494072	-0.238214576834777	-0.34790090823903	8.96
-0.125187830988868	-0.130141637043246	-0.35719311051289	-0.336745419448221	-0.512332373468108	-0.471091678171899	0.137412113292576	0.294790025677734	8.97
-0.303639756154873	-0.313973598145542	-0.454120898511927	-0.367799195599048	-0.391617578066674	-0.33235432130972	0.465676241760068	0.321631186432381	8.98
-0.415232074322832	-0.421750379174975	-0.458412975039983	-0.388032723733147	-0.1980866031446	-0.140375163719852	0.692750734647905	0.796767003918745	8.99
-0.452101187015886	-0.45073401324207	-0.370049078057998	-0.326276193142553	0.0516403713005582	0.0627079136223983	0.791296950693209	0.620062771865829	9
-0.446489500704108	-0.439839122379576	-0.272232616581756	-0.306160660564672	0.265123388145198	0.244343624956116	0.798406917409803	0.918682941358345	9.01
-0.482522549637988	-0.472543050325124	-0.31818507658741	-0.402370621006617	0.293642264066028	0.211192836632961	0.837097875688498	0.71757214771174	9.02
-0.616526649530775	-0.605132448427055	-0.542071866640417	-0.694800945420621	0.0795149777493275	-0.0257939643506006	0.99927140954442	1.19356019990517	9.03
-0.814014461378732	-0.810584886498077	-0.894988024765461	-0.994715310174104	-0.325100149548674	-0.394211643605752	1.2553225973164	1.20444502076813	9.04
-0.993072806584707	-1.00322989087845	-1.23164771809638	-1.23464827852335	-0.750964613195425	-0.718854486621524	1.50733350873389	1.71135687426959	9.05
-1.06000206947229	-1.07988554005317	-1.40510194227047	-1.25965179508234	-1.03365991701262	-0.926414492238393	1.62897979966059	1.49389597651519	9.06
-0.963479523430035	-0.984977957716676	-1.38969656152612	-1.1656775725037	-1.15452490708077	-0.987335150568651	1.52890519153903	1.59133006414363	9.07
-0.765849499008452	-0.76939476156177	-1.21892379044031	-1.08070158461593	-1.17963256929078	-1.12366993210222	1.24818088071889	0.998582985442731	9.08
-0.546360040904505	-0.528946384356973	-1.08265065550497	-1.13321103101076	-1.30751784817033	-1.36647747574941	0.874224865242785	0.942885311720797	9.09
-0.325845806438118	-0.305095629801619	-0.991027199360336	-1.11289405198458	-1.51813750226109	-1.62340784370286	0.46435929446879	0.339816402549285	9.1
-0.0980963852114044	-0.0921939519075568	-0.886645183347798	-1.0030832156295	-1.71680802039205	-1.77233207217313	0.0463819386612273	0.248938240337441	9.11
0.126541522323025	0.11680929014901	-0.762022119638457	-0.802344209456287	-1.87357838875831	-1.88536745039827	-0.349094394543882	-0.410293001689613	9.12
0.332200182028269	0.317731017132926	-0.634499270044827	-0.644489062821883	-1.99425241453391	-1.9656199231202	-0.698102145266419	-0.500516341821612	9.13
0.499132087743275	0.490196800228309	-0.536992988600849	-0.519822166325802	-2.10719410167514	-2.0907362060413	-0.978069221291572	-1.08484070815799	9.14
0.610855621016477	0.610660219818142	-0.497940277768253	-0.501464621401524	-2.23851317675703	-2.22537835909101	-1.16986075571027	-1.03027940304107	9.15
0.672732087731845	0.677599295436125	-0.502061818040808	-0.482792766632969	-2.36731322937953	-2.3624188884839	-1.2785582660697	-1.43905944480479	9.16
0.703122525431907	0.707852671615958	-0.512321676997983	-0.489971416600852	-2.45144387567108	-2.42438432762108	-1.32766026458281	-1.23300935059868	9.17
0.722268781042895	0.72477721892969	-0.493013659286921	-0.440313172852981	-2.4532491457723	-2.42475793881894	-1.34757786723835	-1.53989062829183	9.18
0.740803832144618	0.742317325183374	-0.430195427550842	-0.400542430548477	-2.36066420148893	-2.32805880475021	-1.35955856681461	-1.27197123160805	9.19
0.747465795757966	0.75043068961498	-0.35217379748207	-0.343644287626923	-2.20803929871384	-2.21165657181025	-1.35591765510964	-1.52423319546001	9.2
0.724958209760213	0.729828675123762	-0.293024525605352	-0.341014945239102	-2.03384189479957	-2.05404543028778	-1.31382023658658	-1.17259439499497	9.21
0.672072226221268	0.676043448603756	-0.250337800150752	-0.295607109773989	-1.83465981982169	-1.86764068635084	-1.22406297236012	-1.33178671952046	9.22
0.596845839793104	0.597398140645109	-0.206779040633628	-0.25174154450913	-1.59275012871224	-1.60232683365239	-1.09098984499197	-0.91483667994537	9.23
0.497458750444717	0.495855964182019	-0.171823928725265	-0.182853128246798	-1.32445792714646	-1.3338192398418	-0.912957358978828	-1.02673148791112	9.24
0.375686118276238	0.374589196662512	-0.150535139227816	-0.160496299300348	-1.04371014210602	-1.0359362816901	-0.694781558470815	-0.549840140718501	9.25
0.254972217614511	0.254631730222445	-0.105667042640219	-0.0755452324122459	-0.718134436006127	-0.705002057567992	-0.468861377298029	-0.621574197368229	9.26
0.143623028645488	0.144367672930355	-0.0348329132021069	-0.0142760979246574	-0.355688280843722	-0.336269777869177	-0.253877471794454	-0.146994849101226	9.27
-0.00568424480626118	-0.000553537751834483	-0.0469802168857252	-0.0575527874777677	-0.0888236576940275	-0.122033973387431	0.00104606795059583	-0.169363556051437	9.28
-0.229356917698996	-0.220449948218281	-0.216788406963828	-0.284618975151794	-0.00835349736491265	-0.0588305531046444	0.348973970560866	0.486593843202058	9.29
-0.48516437251947	-0.481181067055327	-0.456934237776985	-0.474051425408595	-0.0236752872475271	-0.0457141881286361	0.753480151984802	0.637526962814785	9.3
-0.712440918691516	-0.718585985457905	-0.660989523639211	-0.622425571166343	-0.0309440985138417	0.00915156261959282	1.13719363393693	1.28905495393497	9.31
-0.886251238484805	-0.901208924621228	-0.89134442916329	-0.735729024281139	-0.0877717513890408	0.00433776626857707	1.4666404766824	1.30144691518195	9.32
-1.02302985850777	-1.02374669764604	-0.951339239542946	-0.927829465516837	-0.0768624197954203	-0.0796969606489142	1.71978466444422	1.80829927334383	9.33
-1.11982875268728	-1.10742138566108	-1.10530393066694	-1.16929443902332	-0.251492818280676	-0.332366860804348	1.85307886415644	1.70727715592783	9.34
-1.18566441895929	-1.16923991531191	-1.28907926949653	-1.42050112924771	-0.54079865127569	-0.63244612875601	1.9029002912647	2.09325117604771	9.35
-1.14966332086543	-1.14809138692119	-1.36160102128845	-1.38000080243593	-0.761834181160026	-0.772780905736136	1.81701685069238	1.73960453648598	9.36
-0.952651006557219	-0.970427115265478	-1.20978246660791	-1.08966286245988	-0.776989532009948	-0.668364890771477	1.52600597230839	1.68074903769484	9.37
-0.644475926382623	-0.660441842639464	-0.86235297200032	-0.73186194119113	-0.634352743761425	-0.560675895994359	1.06512109083291	0.880285110794677	9.38
-0.315584177531287	-0.313405035263429	-0.52583099999327	-0.531483134957472	-0.546034206168125	-0.561271402360933	0.531351298948021	0.623135778546395	9.39
-0.0456550891874735	-0.0305048682605047	-0.331605998234583	-0.439975227181009	-0.628774592254357	-0.730394764207733	0.0455685105848867	-0.0997318955933224	9.4
0.124975977980243	0.136536672056932	-0.311808062788869	-0.459603172103266	-0.887797499784529	-0.978358266471287	-0.301777778119413	-0.114257059337149	9.41
0.225520278396544	0.221088915915898	-0.371314453672469	-0.412029419566693	-1.19553744257818	-1.20919723820797	-0.513938463475333	-0.585450008727026	9.42
0.309672966409841	0.290667186407761	-0.397497789757571	-0.33379651475251	-1.42128747806415	-1.3392697666815	-0.654796495193085	-0.473843631772699	9.43
0.385431090335729	0.366652678795692	-0.395076839201425	-0.276842294739185	-1.57846563387313	-1.49436937339473	-0.758823045114329	-0.910003554395363	9.44
0.438748674030251	0.432792242542678	-0.411648418581689	-0.350856499514805	-1.72912964754794	-1.68088121811835	-0.832187824417686	-0.73043236090837	9.45
0.475790535191413	0.481535004814191	-0.440155426527205	-0.419489037993469	-1.86781653367309	-1.86997069044323	-0.890337559986997	-1.07066172517193	9.46
0.502075886493949	0.510633748160935	-0.467567703187419	-0.500349878076861	-1.97809814262758	-1.99502194574925	-0.939197272248226	-0.823959234471255	9.47
0.504008217320991	0.509693809529094	-0.516555830910172	-0.557866458086073	-2.08235639156684	-2.11907281871625	-0.957463828211028	-1.10316490888829	9.48
0.478322132865809	0.479228823641719	-0.586339354114089	-0.641996376041186	-2.17672088649638	-2.19586227709208	-0.93256480545935	-0.771905751411167	9.49
0.454081812415619	0.449466370127557	-0.614205644732205	-0.61891097006594	-2.19003178423606	-2.18579766398561	-0.894118416822458	-1.00662094418744	9.5
0.455872855626252	0.448164700412155	-0.556778315160864	-0.54232242829471	-2.07688332137161	-2.04366601998836	-0.877718712255551	-0.719958740018602	9.51
0.465538124087071	0.461369629075122	-0.46155666005291	-0.442051597830084	-1.89540116593472	-1.88977072124628	-0.872774513056738	-1.01560440299733	9.52
0.453891347865531	0.456972549318899	-0.389655713193719	-0.419149599890886	-1.71567063335415	-1.73192121544603	-0.846063613347952	-0.707464504728495	9.53
0.419705777997217	0.426025291384344	-0.337112609026675	-0.359946174675872	-1.5314117809764	-1.56018716702454	-0.787877159652095	-0.927522267454952	9.54
0.372691879738067	0.376565313054364	-0.280549424241566	-0.299716987980037	-1.31584650604172	-1.32095255036597	-0.703170853651264	-0.562148589666059	9.55
0.310839828846045	0.311704166915947	-0.227005409532516	-0.212717946267935	-1.07997902522934	-1.08198615505628	-0.589008514445151	-0.741781632498473	9.56
0.233781583228998	0.234115138128262	-0.182865734692639	-0.174702635052688	-0.836336910167031	-0.825177475369082	-0.446780264079332	-0.321998948865318	9.57
0.157053030004089	0.157840813832643	-0.123612643936704	-0.0912003333721486	-0.563716032047536	-0.554936357292104	-0.298247861999945	-0.461559161238675	9.58
0.0862725935268342	0.0880142117427988	-0.047811790881101	-0.0354118610746582	-0.267692164055529	-0.258109578662061	-0.15638930653853	-0.0374550986866744	9.59
-0.00825938509545514	-0.0035506818762758	-0.0245453645271335	-0.0328421016974062	-0.0326176751947746	-0.0625535761523679	0.0101147155208292	-0.148379957146847	9.6
-0.149434425063455	-0.142338301120441	-0.101086276376498	-0.154401936030604	0.0838217127341335	0.0429499018066963	0.2343985212759	0.38308006573288	9.61
-0.3105108343789	-0.306676103265946	-0.222162264508975	-0.237920850441071	0.138940618158575	0.113929810748641	0.493400703892564	0.372182990229163	9.62
-0.451592101304756	-0.454333497225529	-0.317085743767479	-0.299645845914381	0.202749150293317	0.221145753705764	0.736420546398227	0.89077942883285	9.63
-0.564614536924835	-0.569389265428199	-0.389083204394486	-0.338979068778588	0.25867617814344	0.273808150690866	0.939571044565213	0.787155677824533	9.64
-0.654087685242594	-0.65504403631182	-0.462524755484968	-0.444501806736844	0.268781916367043	0.274236297017478	1.09658439515377	1.22189819141989	9.65
-0.713570940167591	-0.710742894329074	-0.530412358628577	-0.518011991871344	0.235749852663255	0.218359301269652	1.19604681778413	1.04048688565269	9.66
-0.738672564598013	-0.735488001152891	-0.584804250460331	-0.600266460371029	0.167429225633198	0.150884262552358	1.2328995935159	1.37317686473068	9.67
-0.739815363586173	-0.738079991296823	-0.644520739684755	-0.655377769923598	0.0442771040321442	0.0144178726751761	1.22192412033155	1.08604408136187	9.68
-0.720412534894632	-0.720760337010647	-0.710007490814681	-0.733718928525559	-0.130289181767361	-0.145680730331856	1.17251089207821	1.33369908328509	9.69
-0.657488133123394	-0.661233406801429	-0.727755173343981	-0.708775789815081	-0.291157956193888	-0.289000245673265	1.06097021064236	0.935438060713582	9.7
-0.533997745032161	-0.540274001672658	-0.661287048499881	-0.633741117960608	-0.392706220974814	-0.36680289981075	0.862983254301268	1.01085670606192	9.71
-0.372099811200025	-0.376222611825856	-0.553882399384479	-0.527433387855342	-0.477459996195018	-0.476761688298961	0.598750217018631	0.447469393292138	9.72
-0.204756054750392	-0.204005349970093	-0.460708606638574	-0.48564217758676	-0.59644602058137	-0.614223876113419	0.310892954026975	0.453621928153233	9.73
-0.0411939608013382	-0.0390632126788864	-0.380292457262632	-0.402841619968558	-0.733132977996711	-0.761215069617742	0.0227655232394671	-0.108221497766852	9.74
0.118443494820806	0.117409187624996	-0.294942152124701	-0.319430310771531	-0.853598154152032	-0.859444055008703	-0.254658367200739	-0.0926444191325366	9.75
0.265523839877042	0.261296715235717	-0.210384470275934	-0.203802923689545	-0.953634630704686	-0.954391581921413	-0.506016178950278	-0.637174254813923	9.76
0.391951538750078	0.387237879910192	-0.13478641661522	-0.134883863483378	-1.0345396975501	-1.0220848360721	-0.719460591135864	-0.56925731789023	9.77
0.501607924958621	0.497875433466375	-0.0543158493281743	-0.032273454353367	-1.0748198673228	-1.06497481458775	-0.898946586669991	-1.04481612228995	9.78
0.593408863936282	0.591211029634433	0.0313099079871302	0.0353551129653852	-1.07018845393559	-1.05769581504674	-1.04494957569338	-0.909062634525063	9.79
0.643977553143835	0.644548950250764	0.0761850766220406	0.0716086644402822	-1.0695874924967	-1.08521882397158	-1.13037153727083	-1.28358701788943	9.8
0.641290629190504	0.643808897788465	0.0610314282610811	0.0258815418312679	-1.09230423589474	-1.10928996715666	-1.13569697258651	-0.988585356849738	9.81
0.613061609984887	0.61333173582474	0.0457395614349633	0.0485381828317031	-1.07064378202919	-1.07279198054025	-1.08881924905043	-1.22563188294832	9.82
0.592050523874385	0.588344907999802	0.0901199635679962	0.112169248502164	-0.941623317094369	-0.912564596599941	-1.03404340331314	-0.892487166165417	9.83
0.582387816467997	0.578848121487515	0.189394053583361	0.230009363704289	-0.717574249071386	-0.699891669487351	-0.988871572771697	-1.15260320211487	9.84
0.56091555312095	0.562591420076211	0.287883832856736	0.276458145050378	-0.466111059069363	-0.474358712855746	-0.933476140510316	-0.807824647789886	9.85
0.484788862111196	0.492486831818649	0.299382932832733	0.246444990495706	-0.285559639631077	-0.344451448907921	-0.812269284741843	-0.959644727181267	9.86
0.326924734004305	0.335978656646859	0.176935197938259	0.0838637254398009	-0.228964993715774	-0.29371676882638	-0.577085785300919	-0.407321296642063	9.87
0.10855806818309	0.111839775098857	-0.032553327488592	-0.0698971703403458	-0.24826469995194	-0.283302754807346	-0.238557136388626	-0.34879489035006	9.88
-0.117018795823069	-0.122293852059024	-0.234169660421366	-0.206177203247034	-0.250431208078059	-0.220292327777497	0.13765081160392	0.298031915858708	9.89
-0.291242627681773	-0.300593298128618	-0.338636806364396	-0.227852535643865	-0.155877604553799	-0.092217641156185	0.460206492098279	0.288716638801354	9.9
-0.381370847612783	-0.386746705145123	-0.313506654644618	-0.211127629934936	0.0513686304244296	0.113086279122535	0.659700226048834	0.744856894217968	9.91
-0.411535342433241	-0.406615449875912	-0.230325064856295	-0.185592310080824	0.278713602739063	0.269149640675823	0.743152961565156	0.533526515449857	9.92
-0.424188747864835	-0.410508852581657	-0.173224090856685	-0.234423994158806	0.432336553019305	0.367500160677309	0.763406569809783	0.884254392798077	9.93
-0.421385445307514	-0.409337892009242	-0.126002401496127	-0.198766449018694	0.540502773119112	0.466356159444786	0.74344389122323	0.621296311789873	9.94
-0.39530260657498	-0.393081854271947	-0.0553773449950615	-0.115117610530501	0.650651007502026	0.614572852290939	0.691152043128663	0.88294275724755	9.95
-0.370315044122333	-0.375144377275492	-0.00340818515875844	-0.0236651314647133	0.720953850984491	0.695464546417725	0.642487575225285	0.536772141145045	9.96
-0.363472235906353	-0.368898304540476	0.000497152461308189	-0.0162107037405804	0.721158927253936	0.714306336015898	0.622472502624424	0.797402478523434	9.97
-0.351914644731466	-0.356590733805804	0.00512368813845208	0.0385964589979494	0.706986057253352	0.717557811505412	0.605523382531836	0.467183012799086	9.98
-0.309209094215613	-0.313636297915936	0.0581293752340937	0.108498867706476	0.730047629032385	0.76430156316228	0.552207183997279	0.678505485342218	9.99
-0.235008762986869	-0.237062164107987	0.151528474226479	0.215032882383957	0.779183656791891	0.798255580891373	0.44969782286956	0.262973152401965	10
-0.147494667296495	-0.145245168961361	0.247188922184885	0.260064079718063	0.813415262268987	0.811067075010578	0.313878437635393	0.424914233781343	10.01
-0.0756191144123115	-0.0703469649875899	0.29513821632717	0.274506374342423	0.783403036216422	0.743008586252518	0.184552759055209	0.0259710939943198	10.02
-0.0387786883712294	-0.0345941519005385	0.271360242381174	0.210303925856988	0.671298901784793	0.62853316104115	0.0986188681550013	0.265667453357306	10.03
-0.0246134553706528	-0.0260882681933765	0.214280035140708	0.189526309096959	0.52737821039811	0.503962342261411	0.0542752634459794	-0.0551507219179399	10.04
-0.00992557051911992	-0.017560708354074	0.172934892073054	0.175176796615824	0.408210845140388	0.423792058579829	0.0253825424945305	0.202581879213557	10.05
0.00778948478012626	-0.000737186820205125	0.144550420298804	0.179272905396692	0.307466196187214	0.322787626169657	0.000128347814720718	-0.13898830746363	10.06
0.0231838382784265	0.0190279103506361	0.111185066659408	0.121611463794034	0.20169480227161	0.210717112618295	-0.0235028521070638	0.118349031038282	10.07
0.0375175190980048	0.0379022014347674	0.0733933936939815	0.0832148465560067	0.0906960950263566	0.0796837622276598	-0.0501094966618286	-0.206532827732075	10.08
0.0515393161765717	0.0535325644010834	0.0337772706254796	0.0184455685933017	-0.021554491687958	-0.0333753917441527	-0.0802414855167568	0.0623063591155217	10.09
0.0660295141590262	0.067125698100001	-0.00328133012640143	-0.0046101632600994	-0.128200295565594	-0.144769903360657	-0.11274779509319	-0.259767976381065	10.1
0.0806368983289967	0.0801074046145243	-0.0356878564916986	-0.0494071826215759	-0.224928439604536	-0.231642158398017	-0.145111232513272	0.00826497520485914	10.11
0.08409433178417	0.0831380906504171	-0.0844253015828582	-0.0888517186430136	-0.333914511575135	-0.351430248835686	-0.162184371158909	-0.302495161754332	10.12
0.0747341539767059	0.0739953442820695	-0.150086182117178	-0.16790533771466	-0.454719745623041	-0.463170822187658	-0.158906127471396	-8.98464082761397e-05	10.13
0.0844792388386559	0.0821280240858653	-0.166665952613896	-0.140250813712396	-0.512888684512477	-0.503072701342535	-0.172697312298177	-0.315456362972656	10.14
0.138812268395103	0.134864413323299	-0.0883572121392002	-0.0525968186816726	-0.45847327140175	-0.428737809358336	-0.242287004782337	-0.106117062385796	10.15
0.215447600425137	0.214650761146731	0.0328419955892584	0.0598309116683595	-0.350643750128264	-0.352321506061662	-0.351563997260366	-0.524209114149323	10.16
0.279322275145886	0.284414199548947	0.131737220449793	0.0962409142486194	-0.259435124165314	-0.289434095410388	-0.457112813602555	-0.321037209095519	10.17
0.325015303674723	0.331521557112213	0.208768104219756	0.173391327632567	-0.172352916814989	-0.212633373628796	-0.539838383380751	-0.68068194842298	10.18
0.358913303251156	0.361298382946202	0.290631943057323	0.258940765516149	-0.0553740053490124	-0.071841256257494	-0.596986845596554	-0.432776641230292	10.19
0.375979837908148	0.374397044190864	0.371932416746656	0.375208566027936	0.0859980533140974	0.0784764932343023	-0.619640550303496	-0.759530688959487	10.2
0.373048529729762	0.370845997574208	0.442075412679303	0.44428964605795	0.24286669901411	0.249030029372989	-0.604645533296802	-0.456177378084945	10.21
0.361665829648229	0.360499247560458	0.522824696234102	0.551915826724883	0.435533938107083	0.442580020854984	-0.568350237798741	-0.728611954569089	10.22
0.344643031790779	0.345145696674611	0.613410357128727	0.625366829756842	0.659290559430322	0.665996091356556	-0.519511927053429	-0.390802050789851	10.23
0.298001079246568	0.3015170790344	0.659139747564447	0.658077051567932	0.849066253527682	0.82524418752264	-0.432880704220416	-0.6017694502799	10.24
0.202432894310214	0.208103392432217	0.621117690533715	0.579944886376006	0.958331749622363	0.923959000533205	-0.280678754250873	-0.134831636735811	10.25
0.0728400107335942	0.076188550545142	0.530805488083868	0.515679778742401	1.01885981581232	0.993159020024359	-0.073105883967999	-0.212331309139898	10.26
-0.0581002520051359	-0.0601342729220107	0.447073532647152	0.454735260522204	1.08901025656371	1.09857274751553	0.150031304567755	0.307232420650347	10.27
-0.159915059027569	-0.165308379189281	0.415389968951655	0.470595630820003	1.20830953014037	1.23313627793254	0.340887371935562	0.182757991364486	10.28
-0.216871421716306	-0.220839493140845	0.449503330420369	0.49126133257663	1.38096256163655	1.40630542606193	0.46493070128589	0.592035471307351	10.29
-0.240325389020993	-0.239219133915698	0.514608843793028	0.534402804088688	1.56119541619622	1.54903138372001	0.524787793683987	0.351335838835571	10.3
-0.250207877811941	-0.244746027232087	0.571028666236221	0.532396922103658	1.70450907938443	1.66802991146865	0.545340447284318	0.690305835210413	10.31
-0.254140948119957	-0.249140130704627	0.613147445404043	0.57318791131288	1.80944523876295	1.76271501524091	0.545962757799301	0.413060240286205	10.32
-0.249878390848123	-0.249522795473738	0.655363474372266	0.616484862251821	1.89743068853869	1.87386629524253	0.534124337609337	0.712934161178772	10.33
-0.226853358653567	-0.231457033406004	0.723963570586335	0.733931389000088	2.00106884072928	1.99939215439038	0.501322276662818	0.373838880817786	10.34
-0.1863690476401	-0.192342627233423	0.815295037707042	0.828425552567796	2.11703697617622	2.12944966589739	0.446352104127618	0.603661105737601	10.35
-0.169054789592966	-0.170834195295228	0.845181289154845	0.84525403486972	2.15110349141909	2.12937303546048	0.415110746988906	0.261005418001965	10.36
-0.208617130727133	-0.20526679055076	0.751522713433475	0.706199996162422	2.035690539775	1.99745253534702	0.455655063893207	0.612886721823618	10.37
-0.273248230766989	-0.271786815267514	0.607392692790261	0.606688235330626	1.85462097129601	1.841529260535	0.541548865297448	0.406135344400902	10.38
-0.31754040367603	-0.32281193012908	0.499186439771976	0.538635854440736	1.70079941785561	1.73285692865795	0.615342996287647	0.766951162235168	10.39
-0.348298206960603	-0.354696406405254	0.396111398694132	0.454219896939173	1.53086643013955	1.55106664586713	0.669408905746907	0.498471016810002	10.4
-0.375738359114159	-0.376988403224357	0.268112652458399	0.28223758888696	1.30519921959007	1.30754247749946	0.706827120072101	0.84056225879418	10.41
-0.358868575817285	-0.358060338609971	0.198534659750621	0.227284191620652	1.11693327330109	1.12130441955629	0.677373269741547	0.519706760210462	10.42
-0.265195645748573	-0.266661697027304	0.250826718118072	0.272834413215423	1.03890690332028	1.05546835918991	0.535522811742398	0.679864984339401	10.43
-0.126554792398448	-0.12707268866194	0.359417367617171	0.361269914291722	1.00189768432406	0.984009849548454	0.311643465596954	0.154524250463462	10.44
0.0102819615597208	0.0140646341856973	0.443648063126791	0.379568597628315	0.926675578662568	0.880122130550637	0.0687880700585876	0.236181823827115	10.45
0.134109940299066	0.138176301667538	0.50577975332495	0.446266018902804	0.831889190699852	0.782759540359541	-0.160479316441758	-0.274626338169627	10.46
0.248046918420474	0.247276045903307	0.574527726472365	0.528498875858486	0.76029305877056	0.743581916183564	-0.364984992789649	-0.175414481804051	10.47
0.3497118872827	0.345014320178454	0.64873356796438	0.657377575817452	0.726876818748847	0.730626975081657	-0.537515354763245	-0.671050159042833	10.48
0.434383902270377	0.429906718247358	0.722311146999429	0.739898882520595	0.721449221748112	0.741690314231005	-0.674130503156157	-0.526892789716589	10.49
0.490472863413398	0.489805263169058	0.772436407288191	0.803591091059008	0.723246380367251	0.730385660406898	-0.763583932002427	-0.937902095731553	10.5
0.508668407589589	0.511824415173384	0.784041609324276	0.786458161882655	0.712940519081958	0.711881598965829	-0.79537761854661	-0.668621462145117	10.51
0.498682581613724	0.501897443489557	0.770768520018688	0.790836864516194	0.707412346000917	0.707670760799567	-0.778927536936463	-0.951713607293842	10.52
0.47319024012996	0.474174021652257	0.761035666199556	0.77492209769199	0.738296473183646	0.750491165103676	-0.730287642860462	-0.5945307767763	10.53
0.432401417266626	0.432345475769553	0.753462719910085	0.772779194564509	0.794455577195614	0.795639861168274	-0.655046006280451	-0.820992564158521	10.54
0.375543620048053	0.376372710438437	0.735673082977382	0.722602625185954	0.860722242721005	0.85463084065143	-0.556230184518422	-0.407601827351403	10.55
0.314425733865258	0.315449606599746	0.723457947578064	0.720104446944436	0.950617871237614	0.939411136618594	-0.44883414147123	-0.596995996788658	10.56
0.258624132497658	0.25884949974692	0.734097411312856	0.718391102355389	1.07932405668306	1.07448815728805	-0.34603090017372	-0.186435009002636	10.57
0.204365408835882	0.204604618387734	0.754904115138816	0.75126986032474	1.22796502611977	1.21469784481573	-0.24620052513531	-0.394566689098907	10.58
0.145577995986094	0.146806062302255	0.770340086048904	0.747660880311777	1.37565921211619	1.36252831756063	-0.142437434245767	0.0156269606631394	10.59
0.0816927411188233	0.0832945986298535	0.777881497945709	0.771725611223758	1.51694319215357	1.50045644934071	-0.0322036075746899	-0.181490589617875	10.6
0.0162636307520989	0.0170974240243061	0.782743436663894	0.771747598097775	1.65471331846032	1.64944721009323	0.0816199756075596	0.235689750147465	10.61
-0.0406634384809974	-0.0411731873277938	0.801617457891783	0.82146391004256	1.80398889579314	1.80582673730204	0.186227598584787	0.0269883480739299	10.62
-0.0864787293066803	-0.0874454690622179	0.833875805622524	0.84475493428711	1.95971317936543	1.96722860430899	0.274906564894784	0.416323604228889	10.63
-0.143325279765704	-0.142377098370307	0.829308131439766	0.833871865078969	2.06153315606333	2.04550057201697	0.371552166295177	0.20642342123185	10.64
-0.229554441561069	-0.226466400571188	0.751020469399274	0.719550063538058	2.06572011082025	2.04007804608029	0.502361127496816	0.658689514829211	10.65
-0.323806270926089	-0.322679576008291	0.644455208706475	0.644444354732606	2.02118850934848	2.01001884135952	0.648426622622083	0.508010098510594	10.66
-0.396982197510087	-0.400378072032248	0.56232328285026	0.580730787881571	1.9818334188802	1.99923214515547	0.772428750831489	0.933494490113743	10.67
-0.452616565735966	-0.45675244367307	0.484680432512932	0.520384222095146	1.91760690087988	1.92684644451081	0.868323207917303	0.708112816825681	10.68
-0.495966363207631	-0.496894340547572	0.39343614273087	0.398382446858662	1.80294375209985	1.80316166316455	0.936331508483122	1.0841088775372	10.69
-0.498750600120608	-0.498537178188262	0.345023111288614	0.368821042338837	1.69997049957533	1.70356357736249	0.941439351787075	0.784454789735975	10.7
-0.438342884229296	-0.439741218235768	0.383124365680646	0.401119438601597	1.65843060320617	1.67291320145947	0.851633074257805	1.00029314590341	10.71
-0.338439301504132	-0.339049985087889	0.459051679248135	0.467439114007368	1.62689351853569	1.61651561584281	0.68976112267431	0.528967336564063	10.72
-0.232251709969449	-0.229849921956239	0.516326211609318	0.47429762961722	1.55066411169951	1.52127630523045	0.500913104043984	0.665394320413938	10.73
-0.120052030547728	-0.118086740327848	0.573461388868206	0.544766913328135	1.46319883693741	1.43755391159959	0.299140599451631	0.170328328457739	10.74
0.000125852103330935	-0.00173370085724514	0.648687974211055	0.626152064446922	1.39610677302119	1.39232609589141	0.0911600980692776	0.271307874876051	10.75
0.0987948956140195	0.0956649719446227	0.690000281421335	0.684949725320916	1.29864187482105	1.28939517393912	-0.0844637136887795	-0.22441549193292	10.76
0.151669452245445	0.150452915168095	0.657015064701658	0.634182797055075	1.13158482700953	1.1232703115032	-0.192678041089778	-0.0259022202753627	10.77
0.174192519835353	0.173120512524009	0.588661704493807	0.602263426638757	0.942756679098316	0.949104361898583	-0.245547526054643	-0.394590324706705	10.78
0.190383189291449	0.187366698007392	0.531571004167353	0.560797032053722	0.78398382680107	0.814169643549417	-0.274472789848616	-0.128306747362615	10.79
0.205677701002698	0.202845325003636	0.487807768192159	0.538396963935116	0.653643759680147	0.680177234869188	-0.295844667682398	-0.475508608865125	10.8
0.21580259832503	0.216092154587028	0.441878390906675	0.458030934942946	0.531047059418847	0.54432621263187	-0.312402533719519	-0.181622739698058	10.81
0.21201457826935	0.215476920158758	0.37463197226372	0.373352013906202	0.393902147974732	0.381093279077629	-0.31527299183512	-0.483844625308166	10.82
0.194703258598637	0.198494519740482	0.289983331722731	0.25807605292423	0.247690483669163	0.232259207802394	-0.301088979956106	-0.140093021024777	10.83
0.193452915815722	0.19360490059644	0.251054444634669	0.255371626871698	0.164406816762322	0.168508305247201	-0.301984861866023	-0.444112895260089	10.84
0.232141035238037	0.228414529774938	0.302638439764205	0.317703813531006	0.193603970027506	0.219178642382099	-0.351730577241451	-0.190916246548742	10.85
0.289226608233891	0.287093499584386	0.3952590710078	0.408169577431124	0.278933125740195	0.282021402865757	-0.433107656485524	-0.595737069531162	10.86
0.332105357926407	0.335331014898113	0.466760621466889	0.428274347057834	0.353839988104675	0.332321660234425	-0.505556536322781	-0.349755363968476	10.87
0.35411855989065	0.359330963077973	0.515696596793659	0.480990591493128	0.423198365105763	0.394953047111767	-0.549977294437967	-0.695146120292705	10.88
0.360899321330943	0.363052641376884	0.56233849871098	0.533668597805377	0.51459989350652	0.507884886580337	-0.563933232193914	-0.394806383386607	10.89
0.360097062350015	0.358332871702004	0.62367167412425	0.641731176421433	0.64785800401927	0.661116987073819	-0.554611164749216	-0.709107911613013	10.9
0.351481480559833	0.348853902051617	0.694798568202888	0.713477457845715	0.814915378897405	0.838243932780915	-0.525593445050243	-0.38094991448528	10.91
0.310096248589026	0.310768882682232	0.719206409408512	0.730999268001574	0.948420564022747	0.946462510678225	-0.450953505420705	-0.626424695830537	10.92
0.216672822184686	0.221113894602734	0.656711394814018	0.6285896198925	0.999925450177679	0.983149335634494	-0.304449387620281	-0.156064985125107	10.93
0.0937829276371136	0.0970114392675077	0.553067501676008	0.552873347161665	1.01668649788834	1.01226365581635	-0.107128906354622	-0.262115057033389	10.94
-0.0255940865614857	-0.0271368411337266	0.465715028077703	0.484118014507305	1.0548594489888	1.07847800878435	0.0982214835730309	0.252921115248734	10.95
-0.131909237350169	-0.135290324056705	0.396941378093285	0.440154420985709	1.10539518059969	1.12859036547604	0.288138397933799	0.117283619953788	10.96
-0.226792980367758	-0.227509051292102	0.329223025947814	0.340597740551755	1.13842269867642	1.14881024621379	0.45436674206371	0.597225485580227	10.97
-0.313821372291566	-0.311131993694246	0.247934255520203	0.245874921380971	1.13114789967294	1.11758479294642	0.597619018432747	0.434479627033706	10.98
-0.389551865576227	-0.38625972052812	0.1583685865439	0.129563778112833	1.08643568270787	1.07066546409912	0.715611133102349	0.881038638797694	10.99
-0.427998997846625	-0.427925876175841	0.113362553710227	0.119741297594078	1.06222150265308	1.06400243716309	0.779271951716008	0.63513741594508	11
-0.408867718484127	-0.412453186474428	0.150450827003533	0.166405600045493	1.09936461620401	1.12136554382462	0.759958338489608	0.923299099631089	11.01
-0.350683553934707	-0.353371113311767	0.22828152330542	0.246461770915914	1.15165787659039	1.1564850989098	0.673177965105214	0.511538296551805	11.02
-0.282323570727212	-0.280854415948272	0.29410552053214	0.267222823415921	1.16486759088627	1.15018475276906	0.555642092803111	0.716028902283565	11.03
-0.211060189277447	-0.208165202994233	0.347092065234151	0.325111411792	1.14704959581835	1.12742252346416	0.42657414920909	0.281910553277561	11.04
-0.134917353432802	-0.134728035848705	0.403497272594222	0.382770363737006	1.12511059728041	1.12361176328366	0.292669028474698	0.467041993230678	11.05
-0.0521012891015382	-0.0551704024034135	0.473981631455486	0.491770993793659	1.11713981315698	1.13130519122317	0.155116913022683	0.00536149123248819	11.06
0.0331984753459396	0.0294553788239001	0.553119090135934	0.567258747140374	1.1211322200612	1.14384868442501	0.0179398720508554	0.174621666986393	11.07
0.100433647271894	0.0992151244915465	0.601513128850057	0.614618001293627	1.09623743338829	1.10126098757216	-0.0953148716724047	-0.261173755194131	11.08
0.132624030940528	0.134345076582861	0.590304371959548	0.569873820579846	1.01387389361499	1.00869049189623	-0.160478637129049	-0.00272450694431825	11.09
0.141734778873914	0.142919876181066	0.55005709250026	0.551751438929853	0.911528678990123	0.914026148678704	-0.185990847187199	-0.338935520898785	11.1
0.147398043190362	0.14549289372021	0.520127700331748	0.529198980129297	0.833333571326436	0.855681291733595	-0.195826507939247	-0.0343329420780947	11.11
0.151592455415154	0.148662201708711	0.498173915587211	0.526700669089234	0.773752028451752	0.794191060510707	-0.198952157945186	-0.363602859516257	11.12
0.149330454287714	0.148522069832758	0.469175796646793	0.470012228125768	0.713263651831888	0.724968422136794	-0.19457794231984	-0.0416095044653311	11.13
0.143676856960131	0.144999281802397	0.438337020597048	0.440657664969467	0.656816474436215	0.657541160493111	-0.187346546890459	-0.347915429053394	11.14
0.136825411417271	0.13851819543074	0.410195084190275	0.39114715507402	0.609438241763864	0.608663654368957	-0.179419621831559	-0.0162213011615844	11.15
0.121642593329143	0.123016558777768	0.370592558834684	0.359957977864997	0.555201693166604	0.547745414051951	-0.161200029361291	-0.313423856925143	11.16
0.0971454534425915	0.0979258762781649	0.319064733439482	0.297145571947613	0.49361236832337	0.492673621613403	-0.128899601337494	0.0413391105522853	11.17
0.0846814906856167	0.0836566508038766	0.299400743193036	0.315026669441409	0.473346684584523	0.489174617311892	-0.106947066747583	-0.259855621674975	11.18
0.101870940644408	0.0993714071372875	0.34274860706194	0.364066262290044	0.527491220184203	0.557762316654998	-0.121651584575295	0.0319304741355531	11.19
0.132849033949425	0.132454014947815	0.411222721144487	0.432548898425966	0.611842145572871	0.623153991468462	-0.161266940267778	-0.337624589350061	11.2
0.154567079936769	0.158260497520106	0.4602116358185	0.437581002216098	0.677972580069291	0.669710639717869	-0.197405264821797	-0.04694635306896	11.21
0.172614155922034	0.176866680082574	0.509678961763084	0.498272885103665	0.75278031851959	0.745637805871684	-0.228893843607161	-0.386612432128255	11.22
0.191977737462141	0.193299520857402	0.574561559860149	0.560373892414646	0.856267889682477	0.861562019162375	-0.2572248239753	-0.0922611150580477	11.23
0.185659227315187	0.185975465155344	0.6004760555793	0.592744405918802	0.928042895943262	0.922240561751141	-0.249148344775598	-0.406669678033669	11.24
0.131899503305129	0.133532804755464	0.546192087572179	0.513681226471317	0.921718280615581	0.911360318443667	-0.17337038655604	-0.00395381531059646	11.25
0.0510443010882524	0.0515987430863095	0.455185240873984	0.458796541269862	0.884372457036174	0.891618457189088	-0.0481303816331143	-0.198346909226903	11.26
-0.0266618971505439	-0.0293056849102572	0.380883815840026	0.405391701902204	0.869682603328015	0.902959050581148	0.0865153375202697	0.244086703080096	11.27
-0.0949904116430277	-0.0978752361061959	0.320620584504506	0.36833696284109	0.865083308952443	0.896065746089107	0.210961654138922	0.0299986224360484	11.28
-0.157004887320739	-0.156503117683384	0.256318932946903	0.271690095550116	0.842236808433596	0.858639376199017	0.319397570473293	0.457668125380072	11.29
-0.209221670272703	-0.205883967103217	0.190082345245804	0.197875837420338	0.799220775243569	0.798697754842533	0.404829672993238	0.230277679817514	11.3
-0.248530247065406	-0.245232146750094	0.127099607014314	0.107311316899427	0.740252717401836	0.735191014495058	0.46428089449991	0.625010341320428	11.31
-0.275593419863201	-0.274123793188145	0.0667540000435715	0.0573634414248545	0.664412090704872	0.657727412824397	0.50056377257413	0.349163538999715	11.32
-0.290987945840143	-0.291461845771724	0.00949150074777492	-0.0109375373630428	0.572685414925563	0.572854651383204	0.516644800012799	0.693865548966964	11.33
-0.295163096000812	-0.296765239863949	-0.0442323535167643	-0.0444406132044833	0.466284945071252	0.469391760304052	0.514534956458422	0.367996734573452	11.34
-0.288651134037902	-0.290393201178258	-0.0945744580672959	-0.102699700800031	0.345811325808014	0.354880651846315	0.495344447445078	0.667525040500063	11.35
-0.271976982398063	-0.27322698741094	-0.141750709672012	-0.13070456505252	0.212036365178552	0.221370883821464	0.459573629302916	0.30183557180999	11.36
-0.245949623947164	-0.246557058210323	-0.186180092970281	-0.186331380816046	0.0659639307129894	0.0784332357991389	0.407972347990188	0.568954724337212	11.37
-0.211804743072758	-0.211948340246565	-0.228430640013643	-0.213631782154198	-0.0909632305904599	-0.0802994680251686	0.342128990504002	0.17628334870701	11.38
-0.171095291321201	-0.171082305102294	-0.268908705400034	-0.26924675227574	-0.256512146114467	-0.244038415134128	0.264513650568984	0.423078552504542	11.39
-0.125800751138021	-0.125878643479976	-0.308257582541833	-0.296725992840015	-0.428248338709553	-0.418288844263589	0.178531062170321	0.014510672065235	11.4
-0.078151513118613	-0.078430125616286	-0.347260505681549	-0.352624315383832	-0.603632722417596	-0.592299457562149	0.0881523618083869	0.251801016411264	11.41
-0.0295826475009235	-0.0300875074772884	-0.384999958164583	-0.378066429848923	-0.778164455462826	-0.768645143363301	-0.00355189766756082	-0.162430385187729	11.42
0.0183065352752496	0.0176712595109535	-0.421220393140173	-0.429735271276968	-0.948259965484701	-0.936864458117998	-0.0935971774746635	0.0739840885551821	11.43
0.0607360352372786	0.0603209362745272	-0.462524687115088	-0.460178319557554	-1.11834513982275	-1.11106592802803	-0.175344628000606	-0.332999332975653	11.44
0.0959263400242118	0.0957746812251918	-0.509214183205451	-0.521227256259408	-1.2859905214858	-1.27622132405827	-0.245212112903815	-0.0768967634732647	11.45
0.131167001220628	0.130649566412038	-0.543814794661242	-0.533867625471862	-1.42925796735984	-1.41454821018629	-0.311027078609877	-0.470627271412908	11.46
0.172517605016927	0.171560572748637	-0.553575250649043	-0.550478622400055	-1.53234799024832	-1.51127473483775	-0.381587682000717	-0.220475892859856	11.47
0.212771949591562	0.212684264757483	-0.553419383014876	-0.54242622516856	-1.61080519601513	-1.59820764012111	-0.450610494044159	-0.619800782008983	11.48
0.242474483735527	0.244005342195965	-0.560114387046128	-0.574869034181233	-1.68134336764454	-1.67532859381449	-0.505979694731748	-0.345967780649337	11.49
0.258092980809246	0.260160958640768	-0.576543788856407	-0.582897517646506	-1.74456239658169	-1.74296237402987	-0.539952203639898	-0.701838198438898	11.5
0.26100890044095	0.262125407784073	-0.596746089571854	-0.612427973625836	-1.79201483949938	-1.78355572446667	-0.55104009337441	-0.383533705883677	11.51
0.25634717520682	0.256098415703351	-0.609913053276264	-0.6007610734173	-1.81150313721351	-1.79655229239579	-0.544645704301257	-0.7066621983962	11.52
0.24390745410337	0.243374003334694	-0.618951024224061	-0.619764794880621	-1.80785571665238	-1.79011794386395	-0.522402790648651	-0.361971551642107	11.53
0.210825231237311	0.211822672119902	-0.65308848674858	-0.651199789695352	-1.81623307985849	-1.81145453226536	-0.470552627668864	-0.639745433448813	11.54
0.14639681019986	0.149144524765273	-0.734983773452293	-0.759276290532364	-1.86437824956672	-1.86694800734949	-0.374313325593599	-0.21081450276421	11.55
0.0513462557385993	0.0539636089898625	-0.864109195195284	-0.87383953902546	-1.95490085341503	-1.95773699496472	-0.230971868405074	-0.390623946578163	11.56
-0.0537783545621445	-0.0535795964008469	-1.00317524240929	-1.00383796540179	-2.05139394491371	-2.03361631053669	-0.0644646547100262	0.103351195604015	11.57
-0.121144431912528	-0.124623702774335	-1.06537261729814	-1.00819938290621	-2.06419142290554	-2.01491458411779	0.0609617725409113	-0.111932927884282	11.58
-0.11785054162554	-0.122520961225877	-1.00065776553932	-0.937181887475492	-1.94575644256226	-1.88586910029717	0.0890860324633496	0.224419425352817	11.59
-0.0711909818997602	-0.0706475654040821	-0.877504146718231	-0.846490648665031	-1.77785042252808	-1.76255172346362	0.0369160299143622	-0.163207164485527	11.6
-0.0255069870364604	-0.01757455906063	-0.780590033423505	-0.833814366449042	-1.65156556182049	-1.68387720162593	-0.0399257896943393	0.114187589333327	11.61
0.0115354313418428	0.0199852130399677	-0.70588426574695	-0.768097792066192	-1.55169358496248	-1.59055691624924	-0.114222313881998	-0.255735655343344	11.62
0.0472072206837879	0.0488945131496587	-0.622667371666296	-0.672298092114147	-1.43429843504439	-1.44438871526654	-0.179424103988436	0.0212866041691993	11.63
0.0774748669935211	0.0729765588327052	-0.533424083986729	-0.53308468487329	-1.29799899232071	-1.28341859586174	-0.225810362654062	-0.364795421152528	11.64
0.0992267850040349	0.0936044144482628	-0.444571198629509	-0.433678929957773	-1.14960018785422	-1.11941855404416	-0.250745180629556	-0.0775890388791263	11.65
0.112288502852566	0.109206042547024	-0.359467188123011	-0.32761022586385	-0.994259705655844	-0.966059599647656	-0.257637298917283	-0.432557272096575	11.66
0.117424872170152	0.11752981780293	-0.280100623182126	-0.26539869257233	-0.836053226969086	-0.812548812599016	-0.251123551032332	-0.105442113797453	11.67
0.124100481769579	0.125620598818158	-0.189634106305109	-0.1617517089594	-0.657460832420292	-0.636163237142682	-0.245099701589421	-0.431829172582522	11.68
0.133906692959809	0.135396167926076	-0.087390000390231	-0.0812226746608189	-0.458796177406396	-0.442193573205418	-0.244231996050393	-0.096646844813991	11.69
0.120240648201045	0.122675961637231	-0.0284432944027625	-0.0390113246397732	-0.302454511993813	-0.310620054796277	-0.216987502581664	-0.389399001894669	11.7
0.0617490600968395	0.0650381452349166	-0.0515380109665796	-0.100789296771632	-0.231319151277237	-0.251606184018499	-0.130486027366553	0.0498137963272427	11.71
-0.0209982471224998	-0.0206876307024481	-0.11013815963862	-0.12664365118992	-0.193580340265202	-0.193985216578437	-0.000327744865593198	-0.138589509473126	11.72
-0.0973390780534342	-0.10197477282294	-0.148006640720327	-0.13892587073733	-0.131374654623582	-0.102009758442568	0.135000241509794	0.318862854416079	11.73
-0.166324756290587	-0.17154419012293	-0.177899610702438	-0.143780670547471	-0.0681948334119966	-0.0399990817076514	0.262986248466718	0.0953421762197477	11.74
-0.231861554899521	-0.233060233040043	-0.218888662403759	-0.210965300769556	-0.0333372566199844	-0.0176033550577245	0.379728377748389	0.536742559085249	11.75
-0.274752850558336	-0.273172510808288	-0.236863062477223	-0.218526022281901	0.00717937630520102	0.019756717754808	0.459207308395418	0.284437814585681	11.76
-0.279084195473394	-0.277783122950603	-0.203591779102047	-0.197636765209688	0.0828451295310062	0.097420676487036	0.47874218380876	0.636588346379477	11.77
-0.258209758594924	-0.256861281302097	-0.148416352002586	-0.144279312705191	0.16054788360531	0.160839286417183	0.451122612251042	0.278900510044577	11.78
-0.230927677859678	-0.228552622556318	-0.104377382047839	-0.134627066707566	0.206580548567661	0.195499810410752	0.402451337312284	0.575894264662555	11.79
-0.194477814884246	-0.193041795684534	-0.055968075836076	-0.070361833290292	0.24420543916851	0.238961797636455	0.337702807989899	0.188618417461796	11.8
-0.146815593177731	-0.14786741783324	0.00746521639718451	-0.00750998865302108	0.290311938487576	0.296752519951872	0.259091419428521	0.442419740036491	11.81
-0.10996030366137	-0.111254424477274	0.044128385766989	0.0407482822936913	0.301044014575048	0.301231798513072	0.194220527731304	0.0369962242802346	11.82
-0.102232068087436	-0.101735361736265	0.0217176474671364	-0.0011206918771677	0.242857178349175	0.239165645429534	0.169268004514198	0.345253389749144	11.83
-0.109871764620053	-0.109539707721082	-0.0270917081654242	-0.0182966444157785	0.154281618523446	0.164737457820843	0.172859427333141	0.0118890107392522	11.84
-0.112311270614175	-0.114033799111608	-0.0630514957283749	-0.0419218082677958	0.0780853934809779	0.106857373434173	0.178233401016538	0.339850220256379	11.85
-0.106054220454562	-0.107913832310015	-0.0866814929624416	-0.0454062545518298	0.0101585175344247	0.0382869855180388	0.173164712987031	-0.012439639951153	11.86
-0.0955589066557934	-0.0949556708051327	-0.112126697926233	-0.100325134882928	-0.0677692259869308	-0.0523850151746501	0.156936169113627	0.305435379248642	11.87
-0.0834220521137297	-0.0805802663907225	-0.144669475540264	-0.140148824802912	-0.161363834672424	-0.16085312626924	0.13177196101484	-0.0461223636954351	11.88
-0.069762771125541	-0.0668891205285996	-0.181419547225569	-0.203113058559745	-0.265310922003945	-0.269673305069023	0.100249771956098	0.269982151116219	11.89
-0.0464375979659839	-0.0456184530892227	-0.201986037275083	-0.204862272492983	-0.354110759788727	-0.351325824304445	0.0554099192734842	-0.102829084543956	11.9
-0.00689900930076179	-0.00825433069144253	-0.191282201925416	-0.198412378488143	-0.408700646670204	-0.397287363120631	-0.0105985170853358	0.166459552747352	11.91
0.0391976745050045	0.0379324276023473	-0.168243841591103	-0.165325981468573	-0.448417176478099	-0.442529526432702	-0.0878230460729268	-0.251387496659376	11.92
0.0790390388116085	0.0795765693610826	-0.155286050345417	-0.176145035383888	-0.495407670402513	-0.496869327436173	-0.159449150858948	0.0132893608037605	11.93
0.11561417059931	0.116681602416784	-0.140372792062793	-0.143318014474625	-0.532250435772196	-0.529540128746942	-0.224847462082424	-0.388363220706305	11.94
0.150636902296875	0.150748889407107	-0.116689843592329	-0.124413067394784	-0.548422416453219	-0.539415205952514	-0.284179578183439	-0.115355723036133	11.95
0.166719989704296	0.167011374912608	-0.118485624389111	-0.117467343181028	-0.580975734637252	-0.579056141983187	-0.316340117417112	-0.488658518900804	11.96
0.149779049211731	0.151193618274166	-0.171447765592781	-0.191887545385742	-0.657744080925375	-0.66069554155448	-0.300985066960142	-0.132461857836637	11.97
0.111917768981411	0.112526456688374	-0.248496586577722	-0.242740734610874	-0.748408078528754	-0.739886142230478	-0.248284954277112	-0.414637283246858	11.98
0.0716806986078625	0.0699807016057316	-0.315971989154411	-0.303329466187694	-0.818333294091509	-0.794896932594463	-0.182290592919816	-0.0168700040702179	11.99
0.0325312936594466	0.0304317495943434	-0.375828391377055	-0.345203370033084	-0.875252192353557	-0.852842122467268	-0.114361294707292	-0.295322793278078	12
-0.00819357349105483	-0.00823316597221208	-0.440751978387946	-0.436790629235185	-0.938381167019489	-0.927205225444254	-0.0470477960122694	0.110098573408674	12.01
-0.0456683106938614	-0.0440062559743495	-0.504220697641035	-0.498541824581741	-1.00334112732227	-1.00031825998961	0.0121338268318882	-0.162941817425805	12.02
-0.0767899292309062	-0.0751348350455683	-0.561717604170228	-0.577460944255841	-1.06676374587601	-1.06812060918471	0.0591665353054669	0.229512786643203	12.03
-0.110172733072222	-0.108948397734836	-0.631651472401672	-0.642763428444454	-1.15044822626307	-1.15857376972458	0.104968314360034	-0.0577444632876301	12.04
-0.147654546063344	-0.147082932898445	-0.716436215653243	-0.740824168268426	-1.25753170905119	-1.2629357027832	0.154664878885978	0.33717811139015	12.05
-0.16532922858545	-0.166950877726177	-0.766743825175246	-0.752647854890199	-1.33309445356822	-1.31765715895249	0.181296445059681	0.0224531378167181	12.06
-0.143129723312714	-0.146735994894438	-0.746436391283077	-0.723165254654623	-1.33823615200147	-1.30868377324404	0.155365924822857	0.322421776012603	12.07
-0.097185609558989	-0.0987924915487504	-0.693873475764389	-0.670450011951562	-1.31715941944702	-1.30427894542166	0.0881903332225046	-0.0959117305476465	12.08
-0.0527316677177134	-0.0499124569918098	-0.657103466791422	-0.679289025309106	-1.32093022053056	-1.33206553359599	0.0105582509054144	0.172825289787377	12.09
-0.0103175928388222	-0.00640183762453091	-0.626487324204686	-0.643673700087552	-1.33230885084877	-1.34461677839056	-0.0681534322911607	-0.232950387240508	12.1
0.0342286696728587	0.0352311577753522	-0.585187644637536	-0.604398682010135	-1.32661694427342	-1.32740167808273	-0.146217120553738	0.0339917222571851	12.11
0.0660278969884808	0.0648450518618634	-0.559840884260429	-0.5605560663898	-1.33054620847922	-1.32918688926942	-0.203557933160843	-0.366707398542038	12.12
0.0724435352408174	0.0714705225561552	-0.572798634015726	-0.587172296695734	-1.36733547498648	-1.36612117597161	-0.222233911130512	-0.0448141300718401	12.13
0.0681795537703093	0.0669759119481175	-0.591891130462095	-0.576687321624249	-1.40020603755976	-1.38574563462761	-0.217329212245235	-0.38410100217301	12.14
0.0670521732473453	0.0650503022863718	-0.592972856234863	-0.576949234684832	-1.4039975829711	-1.38192773822276	-0.208997749783592	-0.0448536186551851	12.15
0.0491908653744768	0.0491078849408075	-0.623294545596645	-0.611033778435107	-1.43529150647115	-1.43217070484943	-0.179657675651519	-0.363855165521707	12.16
0.00304932764444731	0.00586932840818349	-0.707016624330966	-0.728032769127346	-1.52314105697388	-1.53305642654573	-0.114507618354533	0.0523595076747075	12.17
-0.0346603331207579	-0.0335081981251305	-0.767840164906838	-0.753990945653541	-1.58282187480001	-1.57052565565031	-0.0538822351747505	-0.221696655288476	12.18
-0.0272409196792135	-0.0304546032507118	-0.73795897447671	-0.706370223486751	-1.54140870627083	-1.50678566600995	-0.0482389404303642	0.116626447894495	12.19
0.0190050971229601	0.0158759598901077	-0.640508623823832	-0.603061563256823	-1.42849045591384	-1.40544281824489	-0.10263269467198	-0.291581216560972	12.2
0.071150829085619	0.0732231299888633	-0.54330629267428	-0.56577984066967	-1.31917618212216	-1.33309590475726	-0.181634648108555	-0.0206753586366841	12.21
0.0832086825385184	0.090276663862514	-0.528977049446898	-0.59380837748341	-1.30003101076766	-1.35345841386012	-0.220224027466346	-0.379663933360833	12.22
0.0346521862518902	0.0410596549386609	-0.622001727647511	-0.71070464678842	-1.39101136757843	-1.44345331319735	-0.174118446595741	0.0351755210347751	12.23
-0.0281329144679548	-0.0299852478385039	-0.717598250257605	-0.721998219219395	-1.47147730940725	-1.46224875264734	-0.0846038888164501	-0.217729491517951	12.24
-0.0503666528231031	-0.0608119185928219	-0.714952129797658	-0.648844444048876	-1.43424264800275	-1.36880093885653	-0.0258332480874922	0.148595157529374	12.25
-0.0384684444165282	-0.047134596660984	-0.649812531679915	-0.563008663368669	-1.33021802673057	-1.27581287955029	-0.0136513527212925	-0.22365582015012	12.26
-0.0251624009922708	-0.0233680675376546	-0.599982423188621	-0.584136859900457	-1.2524500140127	-1.24867189785216	-0.0219688986948041	0.107092176793178	12.27
-0.0264350664397972	-0.0171505779372159	-0.592607177134425	-0.618893443292103	-1.22911587189826	-1.2625117742024	-0.0266947049289697	-0.218095892625383	12.28
-0.0435910046688936	-0.0357008664980855	-0.619231434844881	-0.674409415315534	-1.24537228143341	-1.28156130990827	-0.0138946109717704	0.167455126944452	12.29
-0.060244075392408	-0.0595331658807213	-0.638893240642221	-0.651680789558299	-1.25177143779641	-1.25818369454944	0.00584678606038137	-0.143947814586162	12.3
-0.0576681773971044	-0.0632172328408873	-0.614656305615594	-0.603857848843268	-1.20734382884149	-1.18598534843077	0.00926119356915426	0.197714980787192	12.31
-0.0420340416349255	-0.0476617179057047	-0.566064962345474	-0.537412973315145	-1.13694385359602	-1.11832673470151	-0.00407731574514647	-0.17649477343276	12.32
-0.0279190504050531	-0.0288644706389999	-0.526029630628122	-0.530993167587735	-1.07892764970791	-1.07953715366359	-0.0211024292635856	0.14632473185009	12.33
-0.0169446955770186	-0.01435327304716	-0.495320558439867	-0.500677046456184	-1.03282746838589	-1.04327535427016	-0.0379883752938109	-0.213843988287833	12.34
-0.00593219200615325	-0.00350707135636327	-0.464056452766762	-0.481628182392399	-0.985449341208756	-0.994260288607995	-0.055373550148275	0.117500091795711	12.35
0.00759793622705365	0.00801730579207316	-0.425172532772499	-0.419160001639415	-0.927398272566821	-0.927509940687708	-0.0746165160908953	-0.24803191918982	12.36
0.0224697116968059	0.0215376331511781	-0.380487870259369	-0.382124112654191	-0.85999867491037	-0.856666388982967	-0.0943538766832066	0.0772262510854551	12.37
0.0258664769664834	0.0255039738067458	-0.355922630973591	-0.352984829733396	-0.812030480637499	-0.816598787901262	-0.0993024292165	-0.274553718546058	12.38
0.00737160947736596	0.00825916892314297	-0.370671041182904	-0.391323507481673	-0.804580603375377	-0.816472838338836	-0.0742366073911416	0.102533025480842	12.39
-0.0227252345405805	-0.022444070758585	-0.401860884529451	-0.400092274813005	-0.812073290087522	-0.814505569653556	-0.0279715934994638	-0.195196720088367	12.4
-0.0495884774306843	-0.0512533762464018	-0.422327290125449	-0.41677734729293	-0.806293021045371	-0.797298285483203	0.0202995809473352	0.19533569745522	12.41
-0.0745062627814923	-0.0763367262235823	-0.441397086244124	-0.420592184109955	-0.801666489069062	-0.794614906735842	0.0665674431985149	-0.113600880957755	12.42
-0.0998703827453784	-0.0999562635602541	-0.468317012599206	-0.469441591190559	-0.811702166200065	-0.812690914096766	0.110210588770948	0.277689693831316	12.43
-0.112394290002283	-0.111765173645789	-0.477489351146464	-0.464832830766022	-0.809076465062436	-0.807673934298214	0.134452904973039	-0.0433680075190583	12.44
-0.101443171049206	-0.101533056778656	-0.449359284433233	-0.447467509048477	-0.772544926019808	-0.769825120987957	0.124173212773897	0.294532465527086	12.45
-0.0760473254272404	-0.0759497565670267	-0.403686516710382	-0.398798227895531	-0.724060847641367	-0.729841081097425	0.0875454816000466	-0.0899103941921338	12.46
-0.0494783929860409	-0.0482153407772967	-0.364087989408284	-0.387901179616233	-0.687695705404716	-0.704309682018993	0.0423595384530721	0.220765253859396	12.47
-0.0257867611336985	-0.0244918554080726	-0.33218724338278	-0.346687472620829	-0.661293362121214	-0.677724828299574	-0.000996283023113172	-0.164560799739651	12.48
-0.00398676645652785	-0.00418518177987153	-0.300664198532718	-0.319585559683014	-0.633219890782917	-0.642301184260327	-0.0391582044496753	0.147514560869118	12.49
0.0199642675518378	0.0181834434053223	-0.259018593877018	-0.248900469457692	-0.589840155311968	-0.587018315866817	-0.0756290107412273	-0.244221661572837	12.5
0.0452742192364473	0.0433475969770086	-0.209358972849285	-0.205189168041579	-0.533026918106386	-0.528231071830805	-0.111097946987836	0.0613841657962055	12.51
0.0550921019975127	0.0551568148836731	-0.186799990136859	-0.181791912600136	-0.502151006991027	-0.509732485954009	-0.126841554671043	-0.308818985534517	12.52
0.0360337215539058	0.0382432388006458	-0.216186776319051	-0.238430881483691	-0.524484888195907	-0.542754143941124	-0.103775444633895	0.0695773128779544	12.53
0.000201942831205602	0.00157949934402552	-0.270016542348515	-0.268992720309643	-0.568965417859998	-0.57585075382533	-0.0516712690306432	-0.223524732457766	12.54
-0.0338757554143746	-0.0353736648139426	-0.313666119789917	-0.304785555464241	-0.599208824279845	-0.591229491376885	0.00620505290971347	0.180864941577246	12.55
-0.061928313826594	-0.0644141716794348	-0.34633492371295	-0.317435033993343	-0.618996960018983	-0.608475256720908	0.0581734484788495	-0.125860403921642	12.56
-0.0862548132063982	-0.0869550998610822	-0.379074504269632	-0.374385336561602	-0.644795385813843	-0.645255446578039	0.10141752859565	0.26720229209675	12.57
-0.109867701892596	-0.108368431223471	-0.420529023928379	-0.419781885027248	-0.688327129519116	-0.700907114415759	0.13790674569378	-0.0424916765997754	12.58
-0.13151893159718	-0.129557615085633	-0.467637821495556	-0.488448732074198	-0.746510506199663	-0.763944817615334	0.167649515514527	0.346845740670317	12.59
-0.137117412926569	-0.136973922969811	-0.490558055695985	-0.486918720608571	-0.785535384234618	-0.790858304037852	0.175346826299163	0.00645243304141552	12.6
-0.115478148961349	-0.117434578849961	-0.467837279189014	-0.464105808860813	-0.781307639154741	-0.778121725605183	0.145457098838289	0.324105141615202	12.61
-0.077445749441913	-0.0788797417976741	-0.423239466509673	-0.413093402068614	-0.760042428842136	-0.76423238519294	0.0873251284588125	-0.0917104404313873	12.62
-0.0394200940576499	-0.038440192391904	-0.386752137500201	-0.40713184670052	-0.75262148559886	-0.770863043647546	0.0218207613729312	0.198197242695105	12.63
-0.00529892685733078	-0.00344337299315157	-0.358822611553961	-0.370890809060563	-0.754865928588975	-0.773459742033265	-0.04054142058105	-0.211122782566217	12.64
0.0266345069194153	0.0270020763163268	-0.32983053499833	-0.34579795132089	-0.751824332093623	-0.763004119484617	-0.0969266882506214	0.0862582681696766	12.65
0.057701645012879	0.056268645300479	-0.294277280708415	-0.28308320144381	-0.734918129032282	-0.735021844240509	-0.147403454905796	-0.322083032922532	12.66
0.086398797356834	0.0845991945683147	-0.254809336219897	-0.250485320518158	-0.706086261787128	-0.704264514963847	-0.191112756976364	-0.0184839864734307	12.67
0.102634661003968	0.102202061439029	-0.232160807152734	-0.22254661112654	-0.688156798227319	-0.693556556114686	-0.217054513277695	-0.401174937632047	12.68
0.0984209791787884	0.0995578998630282	-0.241165179347807	-0.255068880334557	-0.697218136875946	-0.711123124726691	-0.214177449759122	-0.0410006035944699	12.69
0.0809865209332666	0.0818136001952678	-0.265466710898084	-0.262283717163064	-0.714735117826752	-0.722592579160096	-0.188568471977256	-0.365433490698609	12.7
0.0617555573349951	0.0608744926246936	-0.283723493251221	-0.282496790864707	-0.718259342482074	-0.718642439377709	-0.154651531201902	0.0216093524947532	12.71
0.0419427727087669	0.0404593212632597	-0.298371920686719	-0.281914710801914	-0.713493902271937	-0.713220259244304	-0.11782995860576	-0.299778851866752	12.72
0.0201306028452624	0.0196608604510106	-0.316146723534603	-0.319678491458035	-0.710691912845174	-0.717470830875072	-0.0794123864491105	0.0938372643737955	12.73
-0.000788387338226657	-0.000297940035407578	-0.332986266326522	-0.329439179399469	-0.706952273341507	-0.716816080533044	-0.0437591776179884	-0.222696026123511	12.74
-0.0178654716143341	-0.0173465769550296	-0.344035317541976	-0.356126719367671	-0.697886149906285	-0.710334985552481	-0.0146646298485075	0.164257855062059	12.75
-0.0323133254684669	-0.0321170152154286	-0.352604326042035	-0.352960698749666	-0.68798913749238	-0.700437960070894	0.00919418484729827	-0.165939012541708	12.76
-0.045551422222711	-0.0455926760160617	-0.361614451989851	-0.375127913609981	-0.680948182302242	-0.694388750399821	0.0300880954589662	0.211989428661701	12.77
-0.0576223206790375	-0.0578816482749988	-0.370914706166452	-0.369196290298146	-0.67682121191987	-0.687682097227935	0.0488946918277693	-0.125400218542971	12.78
-0.0682675297236762	-0.0687068556239109	-0.380100586847049	-0.388366700603319	-0.675496209678279	-0.685714291009526	0.0657182986516265	0.246115213249325	12.79
-0.0755677968157453	-0.0761129163774711	-0.385751770963969	-0.376502901123422	-0.673610134842142	-0.679940767677545	0.0781352470043989	-0.100347349366786	12.8
-0.0785999613424291	-0.0790633661340604	-0.386911627805747	-0.388754844005598	-0.670635488474525	-0.677712636203341	0.0842629082173842	0.259922642437823	12.81
-0.0836673201142559	-0.0835114788795931	-0.397193161480802	-0.391234373829138	-0.682285600989584	-0.693432744096208	0.0910220887463705	-0.091033957385287	12.82
-0.0913647894607712	-0.0908188180577975	-0.416910367126536	-0.425909573244417	-0.708764473502258	-0.721471106118997	0.100286244048872	0.278143625862915	12.83
-0.0815480605636951	-0.0823459029566107	-0.404215167708536	-0.38413871642083	-0.702690095390327	-0.699631913965095	0.0884984486071787	-0.0910072336581411	12.84
-0.0384299478902434	-0.0408519065811402	-0.329853855073204	-0.309755246298528	-0.631432769471821	-0.621339519836283	0.0321394896232486	0.20288397839898	12.85
0.0230908880267583	0.0220630419116344	-0.227031569566753	-0.210285833660964	-0.531726357294528	-0.536226898682935	-0.0568974741976221	-0.248253126468452	12.86
0.0803110331119753	0.0825755042387823	-0.13722400533258	-0.163576217051514	-0.44619727837526	-0.47337101787657	-0.149813942919334	0.0261111792333883	12.87
0.127950677575093	0.130949993851264	-0.0605181780711229	-0.0845270751068483	-0.368359918843508	-0.397177811864231	-0.231800315811021	-0.400853805579444	12.88
0.168425605121899	0.168851825538434	0.01661425142965	-0.0092819165979563	-0.277372059083773	-0.296219813734751	-0.29854225895756	-0.104624960156586	12.89
0.202989309658062	0.200662701953441	0.100341552678341	0.106346703114809	-0.163404280245681	-0.166807037740955	-0.349194254468877	-0.519314750874239	12.9
0.230287213312529	0.227411798255555	0.187866268791093	0.191486866111245	-0.0289207731343522	-0.0284396001435653	-0.383342839835163	-0.203889921745311	12.91
0.238374889070831	0.237418925228433	0.253424662377001	0.262669081231093	0.0966744449947939	0.0892263319338326	-0.388546654793414	-0.575153640906846	12.92
0.218548797336259	0.21986051848509	0.279553759114189	0.265336652592441	0.193189352000875	0.175880771901711	-0.353247033468073	-0.179135024008012	12.93
0.184424227958035	0.185424654696958	0.294392147201334	0.302208873698783	0.291092913179847	0.28425400915512	-0.29142833791543	-0.474238989935939	12.94
0.150180436721778	0.149199236963889	0.322308356449986	0.330425498007162	0.414462950632316	0.415061676190044	-0.222469539852633	-0.0489007866922915	12.95
0.103961708968298	0.103204299502507	0.331685090603614	0.342697458283692	0.522914996496061	0.513709676034796	-0.137458864494548	-0.326610727959299	12.96
0.0333612412230671	0.0347179288776408	0.293843326422541	0.272924486348779	0.580288377082706	0.555820583859622	-0.0219341674562148	0.157146479209651	12.97
-0.0488856556404038	-0.0475483450266044	0.233808656300993	0.227962725582461	0.611502466722812	0.593508779761441	0.111991787376925	-0.060862058688631	12.98
-0.123872386098898	-0.124924891316796	0.184910249433977	0.182820025638944	0.64923293897792	0.642313537234259	0.240541290031273	0.427059106575339	12.99
-0.188064783799127	-0.190206355754446	0.145332191331563	0.163137957184381	0.685172264719262	0.68167979895743	0.353594214094611	0.172101661376729	13
-0.243892478815506	-0.244665479332556	0.103075764251112	0.101585104073069	0.700538205715659	0.688477303102491	0.449361065703026	0.626694837762265	13.01
-0.285744803684197	-0.285119076101733	0.0663272953026368	0.0732511214646593	0.701460629692545	0.687869789523666	0.519735711301322	0.33725654300558	13.02
-0.310351680570994	-0.309567086607231	0.039912746517467	0.0311971003842928	0.691810176406999	0.674344433556371	0.560197698659799	0.740876976382005	13.03
-0.329742418086179	-0.328791145388662	-0.00117568971778124	-0.00647484520402486	0.642994047619356	0.619224030352461	0.58541743273868	0.406657348859907	13.04
-0.344492328162674	-0.343862032266177	-0.0550941363856751	-0.0717595220304247	0.558068540608166	0.536701487629625	0.599592067512933	0.788695865612912	13.05
-0.322019542960057	-0.324154055958103	-0.0529672501127619	-0.0255731079574616	0.51588484462724	0.523396648431662	0.565469277400228	0.389761084987971	13.06
-0.235574097692493	-0.240419831205268	0.0559867855847831	0.097551059786133	0.574125902402001	0.597548280965566	0.443682833649024	0.614786412197151	13.07
-0.0986646233936334	-0.101475707011316	0.24067922455132	0.279717822466046	0.700235591335664	0.708366466973848	0.24007171732177	0.0363365951942646	13.08
0.0473433569673612	0.0503994731596708	0.424477877324313	0.39827305955987	0.816278847311598	0.7825749232622	0.00410816286688469	0.17241268421898	13.09
0.14868225044183	0.156217606123765	0.517754352938622	0.447661177510167	0.834975413388764	0.765097105498307	-0.185228587166002	-0.35432260717457	13.1
0.172735061940457	0.178952638520299	0.479133636519717	0.382865655047385	0.723599801230076	0.651818734865628	-0.264893539679361	-0.0426054516421145	13.11
0.149190715068241	0.147165671263709	0.385882536244798	0.366659565100872	0.576536870736422	0.564130948788443	-0.251676071549471	-0.388752637415981	13.12
0.123831964338763	0.113237605778176	0.325567770616318	0.376162161461593	0.48866526323131	0.531125693408762	-0.203857815596515	-0.00972031795825967	13.13
0.0928147537321838	0.0832181090032452	0.268704472979099	0.348626953971029	0.41547861845338	0.456225724459136	-0.13730865507444	-0.348441057647659	13.14
0.0475589754041078	0.0466416431448943	0.182031946112889	0.217900713743325	0.309733455529917	0.318402352891371	-0.0565924757402067	0.0847522210906928	13.15
0.0313412155259858	0.0350365709627363	0.147985029549154	0.189073614890481	0.259538728632229	0.269377223628203	-0.0186080488920911	-0.234246094837464	13.16
0.0789629697572297	0.080971051085503	0.230556182024841	0.25800971689074	0.334735356176593	0.343440009659867	-0.0734497429286131	0.0801952999094162	13.17
0.160776178574313	0.162792419925038	0.365327467276107	0.364360499004556	0.463951703146629	0.442785152491365	-0.193734452869372	-0.393804307544511	13.18
0.233382473660236	0.238156895083652	0.475222166208478	0.406679255680945	0.568320922896415	0.511177788810073	-0.320412712389808	-0.12407019596269	13.19
0.285392360557977	0.289343325721873	0.557963588278559	0.48816962358801	0.657163713472622	0.602516649007021	-0.421200018171631	-0.561840212494078	13.2
0.321650252327467	0.320292201798394	0.638601202610707	0.586092355184348	0.767649303663977	0.738272794779323	-0.48748524400701	-0.258429836468552	13.21
0.352513689506756	0.346351043672597	0.742362572580831	0.752287832067736	0.93115329881015	0.938676340858456	-0.528315676600251	-0.685473559834088	13.22
0.377023063294487	0.370903974878467	0.862569148376063	0.886443615724511	1.13843428992174	1.15432627153896	-0.548245344339723	-0.36929676585244	13.23
0.357003016556525	0.356805040306022	0.915069446703543	0.926419316896226	1.29148071985862	1.27917099250369	-0.507438156209091	-0.713714557393077	13.24
0.261490138976895	0.267546638252341	0.837916827622171	0.803011594350869	1.31835375329441	1.27806183582361	-0.363740181895362	-0.195460682838746	13.25
0.125060702986509	0.12947179406678	0.704367897370758	0.707569962436548	1.29808892242764	1.2870138585401	-0.148750180596145	-0.334814348121903	13.26
-0.00340222304832977	-0.00618714077150798	0.602357308925173	0.642962074395655	1.31992647202526	1.34381263393125	0.0746135554508622	0.247287461885655	13.27
-0.125247805375125	-0.1300004476077	0.506253788392321	0.561816624962341	1.3404850876952	1.35986120519171	0.290836655052359	0.0819614300755163	13.28
-0.246507122037014	-0.246801941916614	0.387790205654368	0.399484563388444	1.31590089782952	1.30856949900635	0.495971365534968	0.661006005438153	13.29
-0.329664805898769	-0.327799796248354	0.316274744414001	0.334232667792219	1.31711394877511	1.31328076589914	0.64190065973075	0.452772003883076	13.3
-0.343650363048363	-0.343705045345444	0.346735960950236	0.356273560194825	1.4014492941266	1.39944127310048	0.684474131497842	0.865879942697678	13.31
-0.308147292071205	-0.308034740007732	0.433170663185238	0.431250706004948	1.51578559114646	1.49523101849425	0.639492872224218	0.454302305280223	13.32
-0.259490916797491	-0.256329056978571	0.508497022699956	0.454543786327099	1.58967518604763	1.53969487174231	0.554349984002964	0.753213634034457	13.33
-0.217673471337775	-0.213721205593301	0.54880748662927	0.492109141109927	1.60598820465729	1.55292165103629	0.467705574791694	0.315080131037166	13.34
-0.188570929368249	-0.187905347345662	0.55772728196743	0.507970240467591	1.57788335651008	1.54113158968801	0.40127798668567	0.621667567149447	13.35
-0.164664590159972	-0.168530254816832	0.558461915188578	0.565876169582452	1.53627574842508	1.53516404573968	0.353249433857661	0.190792727659809	13.36
-0.135604212361104	-0.141571582416338	0.570874489936517	0.603542333588632	1.50372211517128	1.5231328255051	0.30878254433203	0.491014049810167	13.37
-0.104422961096154	-0.108221453836293	0.582745597222743	0.634737472358199	1.46440529559849	1.48386830876501	0.263723625904758	0.054422987007261	13.38
-0.0783561871274446	-0.0778173556604577	0.575859264148245	0.597495587458798	1.39673492744843	1.39749700285239	0.221525933845645	0.377053401050802	13.39
-0.0563636524796794	-0.053366710584711	0.553344888313558	0.569651586106357	1.3052267391296	1.297370623135	0.180673538778919	-0.0255071099709587	13.4
-0.0327427495119421	-0.0305538592498192	0.529343623893456	0.524147975722275	1.20777276980582	1.19532707312292	0.135799278195886	0.313055511215015	13.41
0.0016931852426492	0.00136850003287918	0.524658176444035	0.533998613710889	1.12979814950721	1.12611410967287	0.0764577637937501	-0.106760773625369	13.42
0.049470527450382	0.0474396321342181	0.545295207502563	0.539936508231858	1.07995341652733	1.07403326551992	-0.00178050943578806	0.190715881132083	13.43
0.092080479816521	0.0910069804562215	0.555116295967129	0.543268169887108	1.01998281417686	1.00165997255854	-0.0775006538093805	-0.252717948077418	13.44
0.111501324081023	0.112421867860077	0.523415587856091	0.481144620483235	0.919058089629018	0.88672265578889	-0.124435854518787	0.0794754335565351	13.45
0.113837143899395	0.114269121894845	0.469904657822529	0.450749144005101	0.802948419474686	0.784335504411649	-0.14266182839393	-0.307340780016298	13.46
0.113098780939065	0.110959906494992	0.424540821270171	0.419947522381057	0.706145873785778	0.704385102882884	-0.147140277715067	0.0503711866079426	13.47
0.110362178760336	0.10734749176673	0.385148661754851	0.409344164570962	0.624139752956553	0.632466627537224	-0.143413119154391	-0.33352310561276	13.48
0.102073087088194	0.100907604401908	0.340159448641963	0.35044559084904	0.541430538899966	0.542777070807404	-0.131535711211841	0.041783351234054	13.49
0.0924458313366808	0.0932840965318491	0.296186016690419	0.314337128450239	0.463989591490397	0.464144075944989	-0.118280336866299	-0.3187131633835	13.5
0.0841393468800818	0.0856148237194395	0.257310963177765	0.256351710175068	0.395570713098185	0.388461538594578	-0.107772601067052	0.067290573085423	13.51
0.0668906440678841	0.0686051762288315	0.201974841829112	0.200413531263507	0.311401558082885	0.297534168249689	-0.0877090463359314	-0.279516458229883	13.52
0.0396743589092828	0.0409938140789899	0.129914703286126	0.111722033736129	0.211243324899445	0.195318106503333	-0.0539250747971525	0.137247306150684	13.53
0.0339654016243936	0.0328570448216499	0.108307904634733	0.127584846748675	0.171493313872976	0.180126652643878	-0.0432011826133585	-0.22358735753194	13.54
0.0755799224739391	0.0716175330044891	0.1829715003539	0.209698110726907	0.235814592612435	0.256863862256637	-0.0938794084871512	0.0873982855888746	13.55
0.142317686011554	0.139922674403459	0.292475731947552	0.315439480915407	0.344879678920392	0.350428237521442	-0.187269721280404	-0.390272915643196	13.56
0.1991614785353	0.201812345764549	0.381326583147479	0.351332860535982	0.435628345319117	0.408043447561454	-0.280276355574887	-0.0991962569500291	13.57
0.241253999168377	0.245515918781641	0.453454124826983	0.423119438141148	0.518970552225955	0.491210762432831	-0.354759928696092	-0.531166689261248	13.58
0.27432171748807	0.275573093176176	0.536576461359292	0.503655310886529	0.629572467555119	0.610382193768527	-0.410076395691858	-0.206613091830119	13.59
0.29688302111623	0.294558443171311	0.61613723688354	0.617484470965394	0.758928663917201	0.758226471386809	-0.442299836728466	-0.619096390687011	13.6
0.306754644983172	0.303646389456023	0.693462024179003	0.696696557207639	0.905778740242123	0.910845976244428	-0.448748046507746	-0.259466919238845	13.61
0.30236252785582	0.300756027225052	0.76356101023027	0.782514778725469	1.06363162076744	1.07075205692448	-0.429401984018744	-0.624300372518009	13.62
0.284146036084039	0.284566762423324	0.824237157226752	0.8281770939943	1.22785730836973	1.22822978469619	-0.386809185477865	-0.21032112460532	13.63
0.265647596287189	0.266651069548329	0.900014471636949	0.922342123047548	1.42352256916794	1.43187366493935	-0.339042959376359	-0.539891689611254	13.64
0.249922791776893	0.250821305504553	0.992100467123395	0.998164484018547	1.64894737617591	1.64963748103195	-0.293693743826936	-0.12067578482859	13.65
0.201156677938939	0.204156989154042	1.02369241262172	1.0063185020042	1.81494031427205	1.78862201833711	-0.209621749839074	-0.406951492555493	13.66
0.0910635345883698	0.0962127284168139	0.940856231019693	0.880814366848009	1.85948444128403	1.81210912445733	-0.0444638321612067	0.155888467951335	13.67
-0.0506365440381161	-0.0489662993824129	0.807995843878211	0.789211611569149	1.85221438321294	1.83780473807469	0.17732105384791	0.0151324375620945	13.68
-0.180105111607994	-0.185124935918216	0.703894315597527	0.727664640587858	1.87265406837126	1.89461450281881	0.399918403952703	0.601435911001129	13.69
-0.294162202271249	-0.300253041132599	0.613412645413951	0.66495217610649	1.88996254778321	1.91589635598534	0.603292924728165	0.403919083413124	13.7
-0.396813694044351	-0.397768673216785	0.512141064985344	0.532159927706621	1.86509833990797	1.86871687155194	0.779991982491363	0.950926148939873	13.71
-0.467809773212675	-0.464919977478445	0.433913042437151	0.453556652298184	1.82967630118509	1.82831364709275	0.901458789831313	0.69938567031519	13.72
-0.491881907540884	-0.489156013557297	0.405122000681399	0.406315956162459	1.81040982865041	1.80295859133464	0.946095101441745	1.12647889345533	13.73
-0.467150129380232	-0.465892175499464	0.428526221360092	0.437476336753534	1.8106902547301	1.80564063470323	0.909363235975219	0.717635985203084	13.74
-0.409660285215296	-0.408746900574261	0.475626235778794	0.454351264343973	1.8025026617375	1.78250579533843	0.811644097394403	1.0065342509909	13.75
-0.380346124078978	-0.376960463200728	0.432224673121844	0.374361478139679	1.66443639765243	1.60988100443265	0.733750125227628	0.56433706896742	13.76
-0.404280272192436	-0.400332139444992	0.266530687367	0.187674409737707	1.36981329600502	1.31588205636494	0.72552258409991	0.958211335978245	13.77
-0.372772377606023	-0.378729732823402	0.213712733025407	0.264881464693025	1.18912000981435	1.24158957752417	0.670365341909682	0.517612479385694	13.78
-0.196716857024615	-0.213366462323705	0.438428401506247	0.584782588666809	1.30422041319304	1.42070138506366	0.438250160036992	0.602397841519688	13.79
0.0242202596981677	0.0170158845255412	0.712925551833771	0.788634947882275	1.45506646123772	1.48342543629814	0.111780000746454	-0.148998253412856	13.8
0.159142639356246	0.173456677510807	0.787258664033969	0.684709789901092	1.37276441714641	1.27686602489124	-0.145418614806241	0.0164207570422832	13.81
0.22739957128834	0.245067136247126	0.748081836818548	0.630811502506896	1.17902522131085	1.09692309679129	-0.312395073804296	-0.459972923054256	13.82
0.293667384700113	0.293784420690677	0.752526511017602	0.716316160145414	1.06609726578843	1.06436012164646	-0.441474614122385	-0.197578737705761	13.83
0.354881129718074	0.341559201078638	0.788922112429774	0.83784181654072	1.02127212282772	1.06953115037422	-0.536452552303681	-0.706751919533954	13.84
0.393145812667661	0.382050955156816	0.810265452075278	0.855729682318895	0.98696438915925	1.02921936288776	-0.589475371308865	-0.407749032056932	13.85
0.412281482528738	0.409943277552421	0.818351691614462	0.854095244723862	0.96196884785581	0.985757219395168	-0.61267965436722	-0.825179383119956	13.86
0.417272546384277	0.420880767743441	0.81962523539379	0.81814609217015	0.951796810795203	0.951459250036919	-0.615893236217325	-0.448634313471515	13.87
0.415086449427372	0.419595964186333	0.827055963290629	0.829214269007934	0.970250192815505	0.96921795995122	-0.60842814577094	-0.815039233817388	13.88
0.406542857523595	0.409204544556588	0.841786364530898	0.826649712926792	1.01812031641437	1.0120610705598	-0.591235667732109	-0.406861213521809	13.89
0.367504708406226	0.369432795453237	0.814548679460178	0.791320484325627	1.0392899327381	1.02189272157291	-0.533777634141588	-0.720160293791133	13.9
0.279758715561788	0.281871185431161	0.711504192734477	0.661442685812904	0.994883356087058	0.967003781072071	-0.407070539137999	-0.19603448212216	13.91
0.162280357415331	0.162104538800977	0.572753579124733	0.557962244017642	0.926994634734327	0.92412596113868	-0.226487832725834	-0.392393335619635	13.92
0.0446638304216766	0.0408439644230646	0.449400023267823	0.462035248649249	0.885048600453108	0.905564229736819	-0.030447492741281	0.171403750580392	13.93
-0.0657608500212203	-0.0696322006297294	0.339126256251326	0.380039468442055	0.854716505414285	0.882114322150414	0.160221873635249	-0.042643791787544	13.94
-0.170726416447183	-0.170647490529792	0.223699970475738	0.240782705368701	0.804826704147818	0.814413598602482	0.337268231469875	0.507630429548148	13.95
-0.26211845421113	-0.258664746560245	0.111423788713497	0.126783016957529	0.737597148197859	0.739877909330812	0.486750057394334	0.276908605453069	13.96
-0.334028157237247	-0.330134052454126	0.00955782694395773	0.00220043513422752	0.656812861250244	0.648962979964313	0.600228252469521	0.781747356315956	13.97
-0.396934890792597	-0.393792807966379	-0.10553976991015	-0.114124116149742	0.533334586995826	0.520265732104849	0.690751275973652	0.49883529527078	13.98
-0.4515838086222	-0.449863183609345	-0.233688436888631	-0.255430857096917	0.366634916292036	0.354057014601085	0.76322321547911	0.967138296783352	13.99
-0.463178398488754	-0.465057189788715	-0.302570422438415	-0.279252406285752	0.237945882284403	0.258876469348343	0.778205997068782	0.598931770289941	14
-0.404508859763446	-0.409426539430745	-0.262045698232852	-0.222745902485883	0.20274854082305	0.238294635133184	0.695434787577226	0.884117259452823	14.01
-0.300942218336251	-0.303039597263807	-0.168958805645979	-0.140491144355371	0.198097979310454	0.212642390770111	0.534662993672169	0.325473747185292	14.02
-0.192133178978378	-0.187942958205841	-0.0956596020422853	-0.128103245511136	0.150099942096175	0.125528526265794	0.345598525763313	0.531643471051945	14.03
-0.0862196315723114	-0.0804062807274624	-0.039112711970874	-0.0749269544521098	0.0749265661138337	0.0510341612992761	0.152427248107097	-0.0268472362944721	14.04
0.0202012046429664	0.0216358896595386	0.0244635717407789	-0.00464030253911005	0.0112792876709694	0.00350559682610765	-0.0365021880263838	0.176118347343539	14.05
0.121064482259516	0.117994780127682	0.0920190071270077	0.100310441294346	-0.0362257904052073	-0.0207963631893335	-0.209131028191154	-0.389015469785857	14.06
0.210347894079146	0.206292379558889	0.156355296523478	0.166533252350587	-0.0705610752954014	-0.0497717217243689	-0.357570748992828	-0.162363863460243	14.07
0.286972265107883	0.284443555960341	0.218066640127679	0.243920959293848	-0.0875617248495143	-0.0622306189723531	-0.481488248631944	-0.681865564789062	14.08
0.350519990127067	0.349980099299795	0.277703171753417	0.286702083957607	-0.0841161610992363	-0.0673317840892878	-0.582011181916311	-0.401369162294644	14.09
0.39761558384459	0.398483272250799	0.329582297976883	0.341719741745169	-0.0646616585563236	-0.0509066362458725	-0.656153802567084	-0.861514646521909	14.1
0.426658953165672	0.427881478167815	0.372320912763562	0.36416964456148	-0.0290602627010974	-0.0232262799184809	-0.701475790658058	-0.51438286012251	14.11
0.444658615476853	0.444924145257855	0.421833150120297	0.427299311810145	0.0417162463420995	0.0555177285609716	-0.725378776964989	-0.919249030586498	14.12
0.452501060089261	0.451774587114865	0.479176150160318	0.47059589034717	0.14873510333343	0.157635833140284	-0.729787446694364	-0.534150919911868	14.13
0.426026663739912	0.426463277539801	0.493599359987602	0.476008542116927	0.233775527071746	0.228564171188509	-0.686154074476598	-0.874297094044401	14.14
0.347327350925167	0.349507533515465	0.430588083589033	0.384619846163775	0.256703452848972	0.23750415496952	-0.567575157932386	-0.357612544911533	14.15
0.235713211205491	0.236278363490003	0.330288765322854	0.317899931854288	0.259427913526261	0.263709296313118	-0.390684931951733	-0.564595541419147	14.16
0.120337105879248	0.117205774905301	0.242885076317845	0.256344235335473	0.290343241695356	0.316555632218342	-0.193416349299211	0.00745094843893757	14.17
0.0107657564242892	0.00703894742902548	0.171018482758553	0.213197727538613	0.340814625290849	0.375909481932695	0.00121038258481446	-0.205306228887864	14.18
-0.0930576110425797	-0.0934259108935203	0.0997510800191778	0.118379962753841	0.383297082842816	0.400768114401649	0.182925135244761	0.357013566116316	14.19
-0.194282231987085	-0.190866038793765	0.0138263607077447	0.0202096366486671	0.393119610179866	0.394701478530442	0.351139627905279	0.141408526229869	14.2
-0.288839842483307	-0.284523720363998	-0.0818922381826743	-0.100448729572111	0.371210479280629	0.362507882340628	0.502016159052038	0.694042427692813	14.21
-0.349230316992124	-0.347970523946725	-0.133223225123009	-0.12107388511331	0.375450974616503	0.389895675278444	0.604004032652458	0.414779819878337	14.22
-0.353037234020049	-0.355447509130261	-0.100148131459058	-0.0793626800499283	0.447855282621785	0.473541891403056	0.625229736040748	0.820292949882339	14.23
-0.320163217732029	-0.32158050635219	-0.0287956103507846	-0.0133412233543822	0.535149999228785	0.546790361200988	0.582109590547905	0.381487538939248	14.24
-0.280192422584636	-0.277310906150432	0.0252996870385326	-0.00610493743382676	0.578431559252811	0.561064564554363	0.512200952609242	0.710617320850221	14.25
-0.230942112735237	-0.227172879301672	0.0794670231641206	0.0571752478521034	0.604769843816439	0.595536086520997	0.423477660377848	0.244020312902491	14.26
-0.168168599903873	-0.167539211312829	0.151676705374938	0.134997202188026	0.64123031756507	0.642729724507308	0.317803956892972	0.5273628439073	14.27
-0.116504008458625	-0.117392933004705	0.196326348608075	0.19495112147946	0.641007509307142	0.645716414001481	0.22677743935795	0.0380831030082458	14.28
-0.0969460352989	-0.0966636919502233	0.176915648444695	0.159737367463379	0.566815927365252	0.564577347797513	0.180405460487553	0.381550862448448	14.29
-0.0978613228022588	-0.097779721818068	0.122735027801411	0.13438587286422	0.454075908348395	0.470766161022721	0.170436716264541	-0.0212882813905715	14.3
-0.0964672550755623	-0.09851817001992	0.0781416894117122	0.104487387863264	0.351671996486232	0.383278306561215	0.167874118667247	0.356584675726154	14.31
-0.0798864169148575	-0.0826654555621394	0.0613550459972283	0.112711610083636	0.276535987668926	0.318647712911047	0.148493561122466	-0.0671561962953362	14.32
-0.0451506227065729	-0.0459499696020413	0.0714731581334593	0.0989053099757143	0.224976537737915	0.251994252936061	0.0997527762901589	0.272093287157215	14.33
0.000656418018803395	0.00281432242277077	0.0926058345924831	0.102961500425931	0.179686108909132	0.189903805225913	0.0261082713112881	-0.18547353852701	14.34
0.0461895841658709	0.0498882771169789	0.106757957365148	0.0763972891425283	0.124432940547146	0.113390922466078	-0.0561314678350411	0.141576916203135	14.35
0.087674355555944	0.0901240725325231	0.1152442189297	0.088802895661388	0.0665020237123848	0.059792769874548	-0.135370697938927	-0.313995339304469	14.36
0.1251242931699	0.124646608772353	0.125670056427622	0.0959281701140412	0.0195246770822272	0.018580672580606	-0.205596685438145	0.0144034037810119	14.37
0.154282762907925	0.151854918727567	0.13327249986242	0.12808080622857	-0.0188246803977961	-0.00643920305074062	-0.259095024413357	-0.43651489583355	14.38
0.173130178513233	0.170682753127795	0.135538258928334	0.128993958108742	-0.0500309923521122	-0.0357516911772109	-0.292807110209918	-0.0859234511077194	14.39
0.18862506446872	0.186915059665808	0.146467615343612	0.164712636158413	-0.0581713500085647	-0.0320872140234997	-0.315949711702441	-0.513222018914568	14.4
0.207226502893562	0.206363796298857	0.176872490826402	0.190342175030401	-0.0318048238768213	-0.00757074953110077	-0.339387405956283	-0.153406793276352	14.41
0.222001354350657	0.222693605734871	0.21005800910919	0.227656031490505	0.00952816002378214	0.0293406825757302	-0.358173641935595	-0.570766568797085	14.42
0.225097434732226	0.227319277370006	0.230726568970565	0.222726691908576	0.0489842441791859	0.0551977499171471	-0.362521973343045	-0.175574629297913	14.43
0.226195248110654	0.227818151809876	0.261355417290403	0.267550987395362	0.11294695509093	0.129144926587605	-0.361130388814939	-0.560443963172748	14.44
0.227531697436649	0.227532855980327	0.306213894666185	0.301428976196451	0.206268620553108	0.218942792273333	-0.356667330253526	-0.159145173803251	14.45
0.198819211734822	0.19972922734616	0.302149560274513	0.286335364468562	0.256945795849529	0.25410218468412	-0.313147612534155	-0.506689841124221	14.46
0.115698967340573	0.118675878027193	0.202747364607312	0.154167278778425	0.212034302415865	0.191354984319241	-0.194699473977975	0.019503886293545	14.47
-0.00410330784700701	-0.00272487606329946	0.0466946521617068	0.0306280098058778	0.112521892221895	0.116047907927623	-0.0140215949746892	-0.188651587890428	14.48
-0.122961420568949	-0.126183428437319	-0.0977467733478993	-0.0786108367880388	0.0274057442692148	0.060353786867654	0.1817920087989	0.389117270108939	14.49
-0.212385877223719	-0.217726281088225	-0.190937304259625	-0.125574465534078	-0.0107218378369472	0.0453510458984056	0.344657095688228	0.131762832485805	14.5
-0.259855175015222	-0.262344563848142	-0.225937433694591	-0.175871649558235	-0.00511896007390743	0.0367738130778889	0.442833676459854	0.609179712687162	14.51
-0.268130351685805	-0.265369592064118	-0.218627980744311	-0.19035807700252	0.0207364589087885	0.0391309167528789	0.46921427517298	0.240674403343615	14.52
-0.25628846138851	-0.249635886570683	-0.206809612221556	-0.236862895169202	0.0254023788980414	0.00683477053501065	0.446734350889467	0.633265213876085	14.53
-0.257939527781382	-0.250500095784059	-0.248339652604198	-0.305968375825012	-0.0502951356515713	-0.0881911704806953	0.42603006705399	0.243398220912141	14.54
-0.286030792434195	-0.281922399881794	-0.354179000920699	-0.42325488716782	-0.211490347055901	-0.244074682830069	0.439336880371162	0.67750251184982	14.55
-0.298306439491574	-0.301930852973774	-0.428767577292482	-0.421546345934212	-0.346770981250251	-0.318758507508323	0.446826524816835	0.286836452173741	14.56
-0.252155932596215	-0.262023435903128	-0.392439596137608	-0.33127485745639	-0.36880020117657	-0.302448596310069	0.388949896235726	0.592361571969271	14.57
-0.166866254999028	-0.173342547524674	-0.298780475283872	-0.232765443385267	-0.342034734902178	-0.290858134100949	0.269930656122263	0.0412600574431181	14.58
-0.0816573364505364	-0.0782068528177607	-0.228434010206154	-0.231183489256989	-0.355240011857825	-0.355664010189321	0.130597086300046	0.299049329151678	14.59
-0.0015385690222767	0.00681858246032078	-0.177405479375654	-0.2004458257382	-0.394907995889522	-0.407173303080822	-0.0129715825428869	-0.220928894271886	14.6
0.0801039214216767	0.0849372488751153	-0.117677041581853	-0.147844622673699	-0.419527817450317	-0.425644447948253	-0.157338447096989	0.0490640135605158	14.61
0.153295100489248	0.152800837709436	-0.0607920247451827	-0.0660428694466873	-0.434976339809266	-0.423746375191899	-0.284905385736388	-0.472063070915659	14.62
0.210829185042287	0.207873470966452	-0.0152812276821673	-0.021928802182299	-0.446125537772409	-0.429918940025027	-0.38374016355828	-0.171801855295033	14.63
0.266472719913735	0.262854958850675	0.0502279698709289	0.072869397562306	-0.414811493103965	-0.379824599220069	-0.469496369678379	-0.66261824678682	14.64
0.320101280879947	0.317542653146297	0.133412399932157	0.144200742736416	-0.342960188776041	-0.317569130171432	-0.546431651129954	-0.352428863645871	14.65
0.330011471138388	0.331867975995394	0.147621059357831	0.132604805106951	-0.32792051364544	-0.332003904282783	-0.56726414521554	-0.774779083064841	14.66
0.26197319227891	0.267913524965498	0.0295320671523364	-0.0318552863888613	-0.439567667338377	-0.471675819193752	-0.482046265992603	-0.272837235334012	14.67
0.134111208838281	0.137651548980473	-0.177183009684962	-0.205992461566916	-0.629426147198416	-0.633916079851929	-0.299363444135297	-0.476048817619659	14.68
-0.00402602521020596	-0.0078841405113792	-0.378809526904444	-0.357003174143233	-0.799886383525606	-0.761249125497079	-0.0782776760382095	0.134676634011251	14.69
-0.0971983355782418	-0.106192176532019	-0.484830588730054	-0.390431904837783	-0.86341233986526	-0.7800233323974	0.0979530274979301	-0.118818347472753	14.7
-0.114346924701604	-0.121259445500053	-0.458773683613778	-0.368619578520963	-0.793500918174558	-0.719795878470131	0.165906623205384	0.321744307077895	14.71
-0.0851084426181483	-0.0827903357483069	-0.378015615127194	-0.34683877936194	-0.684661443518158	-0.668090265474552	0.141707297782308	-0.105319347657245	14.72
-0.055639510628137	-0.0444109873652519	-0.330277980106844	-0.399279178213112	-0.631477780950887	-0.680169507441201	0.0844816392107587	0.274657243178766	14.73
-0.024456565060233	-0.0143801131185705	-0.289939892472423	-0.365766956244499	-0.593222343915453	-0.634431740078367	0.0138437674359583	-0.153773346312069	14.74
0.0168096864545396	0.0177970789807489	-0.223091444637764	-0.278340643026968	-0.521483589188313	-0.535985325365732	-0.0641383409013577	0.183315244019011	14.75
0.0302486646569626	0.0259803104074081	-0.200911509953878	-0.228685280077514	-0.491698282807064	-0.494141713019053	-0.0984710515770523	-0.262171095607859	14.76
-0.0153725435762341	-0.0182640798255761	-0.281451467569816	-0.314995712677398	-0.567622972848755	-0.573333398068712	-0.044687001323107	0.184859831621083	14.77
-0.0912978549243975	-0.0936419795777107	-0.403686221736623	-0.383912864510739	-0.682326404392751	-0.652383071602662	0.0689948793530054	-0.118980048695539	14.78
-0.157570153431987	-0.161659464690543	-0.497842926268605	-0.441111468076485	-0.76513962927145	-0.711639649321296	0.186966639349203	0.370034648023367	14.79
-0.215754431160889	-0.21790170389211	-0.586985871620853	-0.516831181040277	-0.853312924566942	-0.805391510899085	0.293687972715352	0.0481749712685486	14.8
-0.271733410467012	-0.268641258437453	-0.695117046314673	-0.667319683660185	-0.981925806007771	-0.963928275942294	0.38585625138946	0.545810844204983	14.81
-0.294931933264144	-0.290397511125427	-0.762694123580899	-0.734329341898115	-1.08686569025361	-1.06499621709952	0.425076746434064	0.199848285718047	14.82
-0.261008701382807	-0.259348078999869	-0.742995988802225	-0.73020401454246	-1.11594493115492	-1.09777261065462	0.378208579854666	0.568758497828219	14.83
-0.192324583173424	-0.19157166892993	-0.682491218950363	-0.688247789715808	-1.11923969928363	-1.11797172652755	0.267609900497748	0.0666891093014605	14.84
-0.121722938186283	-0.119104968730305	-0.638212774386267	-0.694363433993919	-1.15374593284083	-1.18141360840293	0.138414628251974	0.362738367377361	14.85
-0.0558824531347287	-0.0536543283468893	-0.606902945657294	-0.656457900939574	-1.20548571798162	-1.22455662184873	0.0123491253587746	-0.150826527372844	14.86
0.00848448060020531	0.00723128787543317	-0.569375004291019	-0.605392242976416	-1.24439861653925	-1.24779344985673	-0.104543310627387	0.133352478911304	14.87
0.0677862445497992	0.064031593995139	-0.527891912394926	-0.521914877424695	-1.26844919898916	-1.24783639115828	-0.205507771599304	-0.390401698043259	14.88
0.118503799088006	0.11531531147233	-0.48837952680818	-0.475235096533231	-1.28226854277731	-1.25798992584832	-0.287650984680124	-0.0880639961550997	14.89
0.160998953709043	0.160034146256706	-0.450266332994762	-0.418177968618789	-1.2842198188205	-1.25375095040329	-0.353714360204607	-0.574219584608578	14.9
0.195654162687295	0.19669599197227	-0.413283033442423	-0.396037247203679	-1.27332190345981	-1.25268753384109	-0.40634109044048	-0.227899475600892	14.91
0.220507548312708	0.22255333769931	-0.381294252195961	-0.361337633777487	-1.2531605059643	-1.23389745243851	-0.444246579467227	-0.668514515125854	14.92
0.234536803951018	0.236443880947273	-0.355203263163603	-0.357186494519152	-1.22381381525607	-1.21494144955183	-0.46566673988705	-0.274888406935656	14.93
0.24268467052156	0.243400246529175	-0.323645263908413	-0.317249431712594	-1.1717528703521	-1.15660278031345	-0.475452217619731	-0.680529021966769	14.94
0.245508519811796	0.245095938679399	-0.285830668609449	-0.296064873878583	-1.09614781275869	-1.08870114303334	-0.474559406910636	-0.267252214046201	14.95
0.22602306057124	0.226187912498597	-0.27731976668437	-0.292443125078256	-1.03775177353751	-1.03852186610512	-0.44275551526332	-0.636886400059477	14.96
0.171012484810321	0.172383817084233	-0.32360739404189	-0.362635993863756	-1.02611096063201	-1.04021456112923	-0.360359245935036	-0.140274360341669	14.97
0.0957275234503944	0.0959590049891551	-0.392869971204094	-0.402502951772601	-1.0275711322652	-1.02091711936823	-0.241038241502775	-0.426287024211613	14.98
0.0216241709198523	0.019258904209405	-0.447952289546782	-0.440130504504941	-1.00583184475105	-0.98566837164318	-0.113009537325586	0.0966361450741511	14.99


==> figures_tikz/THdata.dat <==
one two three four five six seven eight nine ten eleven twelve time
0	0	0	0	0	0	0	0	0	0	0	0	0
0.000458369272037563	0.000642414816674018	6.24015801941755e-05	0.000422722419245232	8.46764823667774e-05	0.000102720736136519	0.000437474447112275	0.000617244802325135	-1.12900479459508e-05	0.000508158320983596	0.000286215233582385	0.000519597617538543	0.01
0.00128868013332555	0.00193450651349301	0.000407661526164327	0.00136485931604899	0.000594260816320932	0.000700058891493956	0.00130680358591211	0.00207572489512763	0.00015755508185643	0.00113209068464511	-0.000108013474833899	-0.000516431209560361	0.02
-0.000593401088477552	-0.000497020881485986	0.000499565995252076	3.7959675613564e-05	0.000795817312338975	0.000953766047998871	-0.00065266801665994	-0.00102463571141761	0.000877868112692817	4.45011747200836e-05	0.000524620725770479	0.000511584034449127	0.03
-0.00606891923085758	-0.00864328293226231	-0.000316790167034447	-0.00502525621921966	-0.000332193811057724	-0.000403912231760335	-0.00616203377902814	-0.00807543881000228	-0.000143339971416597	-0.00510330560059567	0.000626628697084857	0.00122697823872836	0.04
-0.01243688178609	-0.0186212936322319	-0.000704721909518561	-0.0115438915514487	-0.000878160466669262	-0.00117543601372608	-0.0127276538273739	-0.0187971916714543	-0.000379025297900101	-0.011746406730955	-0.000186239856732397	0.000143679504455643	0.05
-0.0179473895429391	-0.026789466627339	-0.00225653292451067	-0.0174085559432291	-0.00297932309741179	-0.0035813459503312	-0.0182501554235504	-0.027545934250866	-0.00252396417132114	-0.0177412762601439	-0.00291994293024509	-0.00389264726342195	0.06
-0.0201124212289408	-0.0293163475230918	-0.00590261252738305	-0.0200297764292368	-0.00810870067807463	-0.0097537104841866	-0.0201454420624406	-0.0291925433821219	-0.00593980552338002	-0.0203380483698244	-0.00830299314504595	-0.0106972042252234	0.07
-0.0182291890070503	-0.0256793075782623	-0.00904568083548698	-0.0186697322670126	-0.0129825756201813	-0.0155683160801627	-0.0179539614631547	-0.0255295413422056	-0.00925003865286976	-0.0181419312066318	-0.0139654985014545	-0.0168462990403979	0.08
-0.0130833258954195	-0.0182437608193315	-0.0122376628433058	-0.0141714864268489	-0.0179714910178472	-0.0215258025856977	-0.0129423240289843	-0.0177011083194621	-0.0130587725915301	-0.013926409950955	-0.0191742709321357	-0.0223611537037708	0.09
-0.00725180109589125	-0.0115582091855742	-0.0138624118491636	-0.00916683451672702	-0.0209550052278491	-0.0251721304885701	-0.00698747884115201	-0.0114716182257718	-0.0138570332096643	-0.00887044914260089	-0.021405497921076	-0.0248411077120441	0.1
-0.00208946938087497	-0.00708920869703803	-0.0134907260298661	-0.00523220559456979	-0.0212295932841248	-0.0254421441188208	-0.0017995582526438	-0.00707047925402077	-0.0132458061075862	-0.00513662970559631	-0.0206107997053724	-0.0249772371437488	0.11
0.00287684612998781	-0.00208878165758736	-0.0112069019525691	-0.00148222406211366	-0.0184955120806022	-0.0227151168570482	0.00309279089528068	-0.00194377798677651	-0.0101611604431204	-0.00139921351017359	-0.0167774724206871	-0.0211818747859158	0.12
0.00884146013326296	0.00739979535376288	-0.00618296371146452	0.00396705162445837	-0.0118812705349896	-0.0150779515803569	0.00923812206684534	0.00787746244638509	-0.00580304311031454	0.00443717845457629	-0.0110315789131205	-0.0146679120323402	0.13
0.016511882328133	0.0223394513151062	-0.00113792992521372	0.0126117349564374	-0.00409942152962176	-0.00646291671632845	0.016766215821136	0.0224197456780664	-0.0011849854717786	0.0129412169390052	-0.00420544810540796	-0.00650798714913512	0.14
0.0233682583026744	0.0366777553381692	0.00330657906648854	0.021796897665137	0.00307747241807597	0.00174993650703653	0.0240491943634154	0.0373447600942337	0.00300878584479084	0.0224629131008262	0.00250792705379849	0.00142227953397334	0.15
0.0274474360396457	0.0448863841742138	0.00669117208932641	0.028669203622204	0.00903203053527836	0.00912188425606663	0.0279464182117275	0.0456803344284212	0.00608309658553346	0.0293449033646436	0.00836344018149149	0.00841118438679497	0.16
0.0260753826154511	0.0437335522650444	0.00870463942359969	0.0304259295571648	0.0133125579241485	0.0151304108573541	0.0262370339204624	0.0442903401647863	0.00801212192714439	0.0308780434410057	0.0127784842960677	0.0143486372640365	0.17
0.018884300520167	0.0349110230336174	0.00949574008759113	0.0269485772603384	0.0155311133533153	0.0197401279575192	0.018426265089036	0.0346465519595251	0.00929985527956823	0.02657291302146	0.0153655828405805	0.0191751181847456	0.18
0.00589102191618141	0.0197326769790326	0.00896546719805975	0.0180004289237125	0.0158800605045388	0.0219768533038238	0.00531862987394822	0.0191801891824398	0.00961731212309531	0.0171206136616106	0.016385559846982	0.0226771066142098	0.19
-0.0106989146483836	-0.000675079673487034	0.00770873869939979	0.00406525604074836	0.0143724259683378	0.0221477960087459	-0.011308412213053	-0.000800777012639438	0.00880076358355333	0.0032066118659897	0.0155914556240407	0.0239288375274985	0.2
-0.0291442136286605	-0.0266293424458209	0.00567165423949762	-0.0137757590410222	0.0116397587920526	0.020198404594307	-0.0298631792962871	-0.0264173925484007	0.00638744557084208	-0.0144293867324796	0.0127097676353289	0.0219731251488551	0.21
-0.0483416371934168	-0.0566765310022544	0.00191083472470954	-0.0339830037995976	0.0062255495786293	0.0146667830177735	-0.0491587053086247	-0.0568344800408387	0.00185773087684269	-0.0346212064058175	0.00682585102536926	0.0152070028226556	0.22
-0.0672821573777943	-0.087813344781327	-0.00432657561296658	-0.0540541886620267	-0.00284872729242232	0.00385138388081908	-0.0683215503243729	-0.0888846710338635	-0.00465414641245683	-0.0552245851773782	-0.00278710255498115	0.00310936581870525	0.23
-0.0853032214218435	-0.1176450747798	-0.0129453346858184	-0.0734597791972929	-0.0158360250013519	-0.0124439504537794	-0.0861480143325456	-0.118756989880194	-0.013428788151494	-0.0747128681853479	-0.016267720927357	-0.0137790295514792	0.24
-0.0993316138966521	-0.142509707304923	-0.0236300874027321	-0.0907352613846757	-0.0322468598309456	-0.0333027247871042	-0.100254726396928	-0.14359083240937	-0.0239253085706322	-0.0920110370888653	-0.0328839922740589	-0.0339149139249335	0.25
-0.107114132237423	-0.159570132223664	-0.035649636510266	-0.104327210612597	-0.0509276614568083	-0.0568622256834535	-0.107574793171365	-0.160335268288167	-0.0355515210368138	-0.105343260522567	-0.0513664225571255	-0.0562452125297827	0.26
-0.105811354979447	-0.164082170433605	-0.0479298544138936	-0.110906183109652	-0.0705265459684937	-0.081126675073709	-0.105624401862579	-0.164970218274334	-0.0473569779706121	-0.111666320086959	-0.0702098668922892	-0.0798729933193094	0.27
-0.0947322191087279	-0.153474519814375	-0.0588354938540864	-0.107790954905855	-0.0885206133838214	-0.103602780216351	-0.0935495236719454	-0.153809715704123	-0.0581356587955801	-0.10774389570049	-0.0878239466413234	-0.102917389039695	0.28
-0.0742771895717877	-0.127279343094235	-0.0668104368337104	-0.0939183422483916	-0.102719548641752	-0.121389786689917	-0.0724386048011011	-0.126768319193722	-0.0666237535010523	-0.0926347334606817	-0.102408091935756	-0.121996550094364	0.29
-0.046700320062894	-0.0889031518203456	-0.0709652199602274	-0.0704830895293007	-0.111156084490075	-0.132431344934961	-0.0445644141411853	-0.0879347574191103	-0.0713909652455449	-0.0682912382453166	-0.111837710308047	-0.133655301845975	0.3
-0.0149320502419189	-0.0431633673095369	-0.07064935701071	-0.0404539102190195	-0.113027285594494	-0.135402185188017	-0.0125900763385365	-0.0423177771759096	-0.0712360936954332	-0.0380210748833415	-0.114185375652096	-0.136194437052187	0.31
0.018460488483789	0.00601766426820014	-0.0653334789948671	-0.00687040998107989	-0.107347714936774	-0.129382907532998	0.0209424772809337	0.00672256269524747	-0.0656460608725965	-0.00461672209268963	-0.108240616310045	-0.129603403173253	0.32
0.0511082823949595	0.0562416101284662	-0.0550070561111467	0.0276283025342378	-0.094002053605338	-0.114114422550496	0.0536624116149394	0.0574086923470065	-0.0548363200484348	0.0300069321047366	-0.0940235107614664	-0.114214247160222	0.33
0.0806163853696268	0.104825303720222	-0.0403371585160544	0.0610851065280643	-0.0736174241853301	-0.0901912095740247	0.0828941067357338	0.106496902545909	-0.0397650308340869	0.0637513958930772	-0.0726982753706114	-0.0900889324896457	0.34
0.103606907615623	0.146143700751474	-0.0225051228019788	0.0907815328054115	-0.0476549821261055	-0.0592410184008295	0.105411969100617	0.147806047322992	-0.0217946464674256	0.0934252042691383	-0.0461642504470849	-0.0583251362963136	0.35
0.116810297339456	0.172982660991187	-0.00285524166470073	0.113178399191327	-0.0181168819661794	-0.0235649355624477	0.117772560902505	0.173923255705615	-0.00237752747696818	0.115196909339734	-0.0165870578426358	-0.0218567258407435	0.36
0.117595995644169	0.179586859838142	0.0171373834211941	0.1246757483432	0.0129186015068393	0.0143023689619414	0.117359071176441	0.179721047276131	0.0170158271312153	0.125695397628479	0.0138586037559125	0.0154972756442763	0.37
0.105141207528492	0.165171085121787	0.0357683311204465	0.123310123220355	0.0428371400444911	0.0512944920278803	0.10344910058042	0.164506113555481	0.0351649874682275	0.123108912400978	0.0430927050659918	0.0508987280310231	0.38
0.0803813681805809	0.132652794234004	0.0516133506491063	0.109108140090588	0.0692561337951143	0.0843326325977024	0.0773855155641473	0.131074427110464	0.0509848007000677	0.107420196960152	0.069169292122275	0.0828473148216647	0.39
0.0457910135304442	0.0854838913406771	0.0636807863372235	0.0831275207106677	0.0901781703048327	0.110738963983968	0.0419197424522701	0.0829952598519752	0.0634803456958155	0.0798252379180607	0.0903421438787888	0.109923024445574	0.4
0.00475426835048973	0.0263384954300808	0.0713278577607683	0.0469614483313284	0.104389822262719	0.128647159899217	0.000387253338896965	0.0233406773852579	0.0716750147452679	0.0424676779069138	0.105130010893349	0.129705444144501	0.41
-0.0390570015420525	-0.0406845811844565	0.0740199530525447	0.00364570309995926	0.111012304971817	0.137066164581442	-0.0436983786503287	-0.0437986511634569	0.0746727656750359	-0.00136998763082433	0.112293012827704	0.139241198645674	0.42
-0.082021334938898	-0.108752953535618	0.0713037701648732	-0.042136974892144	0.109480628675437	0.135278147408737	-0.0866564391022523	-0.112086493153615	0.0718892144022727	-0.0472664172922564	0.110909286005949	0.136785474182743	0.43
-0.120465204322404	-0.170315011053293	0.0630182380068115	-0.0855800460146281	0.0995257284523146	0.122752822233877	-0.124660209586312	-0.173974715388792	0.0631911761246181	-0.0907004428140693	0.100541915687784	0.122789891117593	0.44
-0.150719468368696	-0.21971671039804	0.049332117255984	-0.123264618702288	0.0814069539675956	0.0996739439009524	-0.153924407855728	-0.223165620982004	0.0489550201438688	-0.128158156351133	0.0814840644781208	0.0990180272870362	0.45
-0.169483225684589	-0.252898896572159	0.0308201446756122	-0.152883418270142	0.0559166814117379	0.067501272738578	-0.171154839114328	-0.255329897140516	0.0300778803668665	-0.157009068902275	0.0548793584968252	0.0670420360466672	0.46
-0.174429626263299	-0.266073624798707	0.00859935271059575	-0.17189291679353	0.0244678308982638	0.028609880582631	-0.174170274924316	-0.267122609051387	0.00787475932516486	-0.174682830926679	0.0226103229303956	0.0281073993870106	0.47
-0.164865919994259	-0.256761723967792	-0.0156216686340458	-0.17779062960276	-0.0107820238611324	-0.0142275082884032	-0.162485659546529	-0.256463320242865	-0.0160119101317112	-0.178756274167313	-0.0129259313459713	-0.0154361417648401	0.48
-0.141920392065126	-0.225885994075434	-0.0398001915044978	-0.169550249671187	-0.047131331205398	-0.0579025998010607	-0.13759187284183	-0.224187138102851	-0.0397900216403285	-0.168296717649839	-0.0490771408048342	-0.0594751165650068	0.49
-0.10838552031741	-0.177914102511668	-0.0619291375336684	-0.148322675573945	-0.0815982999404543	-0.0988487378945118	-0.102585466260849	-0.174819746765605	-0.0617078089043404	-0.144689856559844	-0.0831874262481446	-0.0996392255854185	0.5
-0.0680584733983495	-0.118564956944984	-0.0803653253791934	-0.116589790009168	-0.111522768203702	-0.133623539681291	-0.0613736883590052	-0.114566786022827	-0.0801731055445772	-0.110988597212562	-0.112855729672636	-0.133361870989922	0.51
-0.0250939340422445	-0.0534818354751655	-0.093994095593816	-0.0775347224396041	-0.134912975246316	-0.16001499825698	-0.018026814466304	-0.0492186924663733	-0.0939737179390573	-0.0707720091979555	-0.136183394921987	-0.159851278877888	0.52
0.0165040900533157	0.0112689138133981	-0.102321087517618	-0.0351964566223585	-0.150682533747875	-0.177276002390714	0.0234697429943772	0.0156812941865823	-0.102428332271926	-0.0278905522679685	-0.151950300722145	-0.178202427046529	0.53
0.0529785513326689	0.0691566525278426	-0.105427746521404	0.00591283740950924	-0.158585047391024	-0.185402449000756	0.0592629661602364	0.0738609770376132	-0.105476031816178	0.0134509911721558	-0.159701362716094	-0.186822922456078	0.54
0.0809601148672683	0.11460109550912	-0.103790149080826	0.0420951845038008	-0.159088723789713	-0.184655926316611	0.0858565658036212	0.118976995268189	-0.103598430414557	0.0494192550677492	-0.159758781968549	-0.18518489212122	0.55
0.0977336351926936	0.143763790700968	-0.0980784603270286	0.0710862444117404	-0.153118500144386	-0.175938855956624	0.100567778145803	0.146601729037337	-0.0975966822518792	0.077355162644259	-0.153107774786474	-0.175237749039757	0.56
0.101709603607338	0.153918019472955	-0.0890420950962755	0.0911064631409041	-0.141858886176947	-0.160999394409789	0.102008274408562	0.154663074523329	-0.0883915526578093	0.0955779670331122	-0.141140860793497	-0.159970629043604	0.57
0.0928371664006913	0.143682603610433	-0.0774534638390824	0.100320360627067	-0.126525564757736	-0.141648714102951	0.090422684935534	0.142779258499005	-0.0768385490756047	0.102688523362148	-0.125311885727112	-0.14104751526148	0.58
0.0727116726923186	0.114853735990716	-0.0640498556223125	0.0979521010417145	-0.108236562216284	-0.119110849234716	0.0677631947216831	0.112596964858147	-0.0636333174051954	0.0979635716171866	-0.106852477787888	-0.118786644838218	0.59
0.0443604432290821	0.0727900445786673	-0.0494841332236459	0.0853478659320192	-0.0880007828869907	-0.0944784118801207	0.0373793364289161	0.0687002106341896	-0.0492862903786798	0.0825323541377753	-0.0866768613619302	-0.0940331730087121	0.6
0.0116259837122394	0.0238415703934415	-0.0343070335222484	0.0651334080340884	-0.0666948041422609	-0.0692761300701998	0.00332991562743395	0.0178643792688212	-0.0341936025535761	0.0593685566811332	-0.0654257230670884	-0.0687531200266091	0.61
-0.0214719030139565	-0.0268924515892514	-0.0189627114097883	0.0398166374292925	-0.0450184220061695	-0.0448389634672073	-0.0303228569362115	-0.0335761760446018	-0.0187499318368279	0.0319074332943818	-0.0435782970025443	-0.0444311349807828	0.62
-0.0511825212800626	-0.0748727193522932	-0.00374191785864262	0.011906415371415	-0.0233950384649683	-0.0214686284427415	-0.0598546281864407	-0.0811181068611498	-0.00334506668844741	0.00306551021811334	-0.0215379969246228	-0.020960576734435	0.63
-0.0741618979003143	-0.114671327542112	0.0112026850073147	-0.015205831809167	-0.00198916295859184	0.00116857408876096	-0.0819105466218097	-0.12051426434467	0.0116892342027092	-0.0243069024563682	0.000329148098453719	0.00224742023015441	0.64
-0.0876094978653545	-0.140569548481533	0.0257838673455171	-0.0376866036071143	0.0191564409550426	0.0231640778693873	-0.093622751390916	-0.146317915780315	0.0261621264081359	-0.0468278866736333	0.021724414444626	0.0248165373635316	0.65
-0.0895408014179724	-0.148693349665676	0.0399349511991862	-0.0528636062174351	0.04005973672475	0.0444319033239145	-0.0930388056713989	-0.153453000138118	0.0400268540686712	-0.0614159037762679	0.042510685871226	0.0459882957008216	0.66
-0.0791809764342863	-0.138083834694528	0.0536043876158827	-0.0598669341398833	0.0607931540454234	0.0654011768923536	-0.0796143711443995	-0.140304854393886	0.0533375023057417	-0.0666637452726962	0.0627803830810678	0.0661957805145266	0.67
-0.0572457242761792	-0.110050077342049	0.0667752131366965	-0.0586632892699273	0.0814474958691377	0.0869066537128919	-0.0544571032944966	-0.109355910279835	0.0662137419647082	-0.0628605956376959	0.0827909650935256	0.0869904261023494	0.68
-0.0260010916757091	-0.0675331817652284	0.0793994621918657	-0.0493499313870282	0.10201179675862	0.109285429667668	-0.0202465152561799	-0.0648905335358697	0.0787219065925492	-0.0508417657050015	0.102771843191657	0.109244595438895	0.69
0.0110142488053112	-0.0152364067024207	0.0913343673050953	-0.0327136845918084	0.122251974144527	0.13210124239859	0.0191393942520676	-0.0113544017929536	0.0907662676310175	-0.0315053948584599	0.122708267843972	0.132348602269617	0.7
0.049590614019177	0.0408709951452143	0.102289854772939	-0.0107653563761373	0.141694573249393	0.154687132318078	0.0592623656181883	0.0463122094141385	0.101963846228829	-0.00655057435052497	0.142161387292902	0.155180780002658	0.71
0.0855506236431509	0.09510417027767	0.111751065895028	0.0139274122747114	0.159603952454297	0.176378146842361	0.0958296904885406	0.102110606354657	0.111635635701917	0.0210958838566448	0.160186871000963	0.176902432895473	0.72
0.115195362695991	0.142474480545423	0.118910569077608	0.0388946550225069	0.17481760723315	0.195842177816287	0.125142657237064	0.149835390556385	0.118868124962236	0.0480134261802039	0.175360204246243	0.196381757194786	0.73
0.135509675860785	0.178062855005266	0.122661828641497	0.0615454844527837	0.185710891565432	0.210656411323463	0.144222844951243	0.184515770584238	0.122564178563716	0.0712625973128685	0.18591083215629	0.211288872222518	0.74
0.144228097730432	0.197338952507662	0.121791049334576	0.0790532119838568	0.190425772677451	0.218187452250769	0.150834137028362	0.202630152880043	0.121588541367466	0.0886173837707376	0.189967399748181	0.218616363212647	0.75
0.139960125308082	0.197652928590338	0.115223086884458	0.0891784968838883	0.18718028539034	0.216389529319397	0.14365060073963	0.201768732344157	0.11492124923686	0.0982636175990311	0.185830598770609	0.216027452648618	0.76
0.122375990553474	0.178894113566845	0.10222103683375	0.0910358568193834	0.174534169254315	0.20365696204341	0.122575330439486	0.181044658350889	0.101877019910115	0.0989095625176422	0.172222228384748	0.202373850830144	0.77
0.0924224569356648	0.142630935984739	0.0825761460163121	0.0846861855312147	0.151631373088193	0.178751422015262	0.0889618130024247	0.141825327065136	0.0822751496855238	0.0902049667379111	0.148465521008964	0.177084801483969	0.78
0.0523745851239183	0.0912765194419762	0.0566981609230131	0.070240837514467	0.118423264988262	0.141323138317092	0.0455509500347573	0.0875907090992855	0.0565006197318802	0.0726826146258702	0.114609221941981	0.139802814009131	0.79
0.00564440199645165	0.0284700343192728	0.0256091194332967	0.0479665547644213	0.0757950781692872	0.0924841213044357	-0.00386454126494337	0.022890406161512	0.0255091529666505	0.0473527108862644	0.0715044203569914	0.0909941006330964	0.8
-0.043671773065634	-0.0403224141931013	-0.00920209836901756	0.0192282164316576	0.0254612749097885	0.034458263431169	-0.0549369385380647	-0.047156207663495	-0.0092649345288032	0.0157209158831958	0.020799807830648	0.0325354071960203	0.81
-0.0913567755272817	-0.108497946142752	-0.0459536991327275	-0.01332202714948	-0.0302500462979459	-0.0301402233999394	-0.103304003716778	-0.116535020084945	-0.0460192585218987	-0.0197701130840132	-0.0351518469258928	-0.0325684252882779	0.82
-0.133549541374165	-0.170121134927907	-0.0826943621675164	-0.0468407220843197	-0.0885726864463287	-0.0983247817917785	-0.145053515670997	-0.178920360239268	-0.0827512671696203	-0.0559197752375425	-0.093466483297911	-0.100892186398051	0.83
-0.167011424619256	-0.22112804459165	-0.117417665783738	-0.0792518453789435	-0.146427750424528	-0.166461903821635	-0.176981021596783	-0.229462323606006	-0.117426985096617	-0.0898455823640554	-0.150937112261703	-0.168758482498237	0.84
-0.189192331066702	-0.25874393382409	-0.148148523915595	-0.10883334601429	-0.200579228716206	-0.230445050710604	-0.196625685221772	-0.265436424892344	-0.148080035032346	-0.119577292807575	-0.204280313479277	-0.23218656786241	0.85
-0.198252866464205	-0.279963091830296	-0.173044618163661	-0.13322063892655	-0.247832201831789	-0.286235004335336	-0.202293602035671	-0.28463007803966	-0.172893085797785	-0.143302005293071	-0.250367125325924	-0.287326361799983	0.86
-0.193231668012124	-0.281571716937819	-0.190500899012392	-0.149626856570344	-0.285244935007687	-0.330275691478438	-0.193269042787851	-0.284176012374799	-0.190272745940629	-0.158608213731048	-0.286396316024208	-0.330851219797377	0.87
-0.174322383731138	-0.262291117115539	-0.199263910383885	-0.156246247563823	-0.310301417740928	-0.359633353371711	-0.170153533053484	-0.262295114569292	-0.198975771779619	-0.163341712579646	-0.310008829498124	-0.35983522606724	0.88
-0.143109804780421	-0.224486816783608	-0.198554287196922	-0.153033844294234	-0.32109259747357	-0.371976742458046	-0.135033086502247	-0.22123430233168	-0.198220867104869	-0.157118639038423	-0.319372962564892	-0.371604004664946	0.89
-0.102437839010974	-0.173016929198565	-0.188159362204081	-0.14083613521056	-0.316525146238315	-0.365829551867938	-0.0912145350650212	-0.166768374315636	-0.187782079422754	-0.141284645689269	-0.313388465308343	-0.364480918340411	0.9
-0.0559713446453601	-0.112572804201352	-0.168489625074777	-0.120258585575255	-0.29646441371524	-0.341035769980338	-0.0426637112709761	-0.104521004497592	-0.168039539041214	-0.117300356048624	-0.29193554936985	-0.338745512966018	0.91
-0.00768424649021038	-0.0468783168748762	-0.140586821848257	-0.0919109571263872	-0.26183201078742	-0.298963180733676	0.00649581794248153	-0.0380814931047308	-0.14001198220647	-0.0859967546191489	-0.25600430033057	-0.296304204418251	0.92
0.0384732145525036	0.0197830322275143	-0.106072900112707	-0.0575061423804379	-0.214583258475698	-0.24229341090711	0.052267150130352	0.0290885361881996	-0.105342464615583	-0.0488274585484317	-0.207638315489417	-0.239566438594162	0.93
0.0788014933266083	0.081445087320201	-0.0670055925697376	-0.0201168849820985	-0.157499734033165	-0.174464677205355	0.0909625835528812	0.0909274961015994	-0.0661496534317256	-0.00904988574159691	-0.149724398329712	-0.171176958091587	0.94
0.110071655083093	0.131902559516621	-0.025723423988617	0.0168842524725083	-0.0939750807699296	-0.099449887744381	0.119437044605871	0.140400693562869	-0.0248410944409116	0.0291744679311525	-0.0857841522151168	-0.0951263706540284	0.95
0.129761824858369	0.167092148462933	0.0153119322526827	0.0508573807024102	-0.0277944532740019	-0.0217913241805525	0.13535197460729	0.173135422388965	0.0161036283776913	0.0628210509345861	-0.019737846046493	-0.0170861029650307	0.96
0.136238994724499	0.185178166970999	0.053708219788571	0.0796400429255731	0.037132446838703	0.0536793480287518	0.137371985836831	0.188107122114737	0.0543138964058089	0.0902602633577102	0.0444368117415786	0.0573546493252533	0.97
0.12890095046322	0.184979752784532	0.0873424161404467	0.100882113619939	0.0971006637543179	0.122445423425272	0.125306531298054	0.185056134453862	0.0877039450490329	0.109705501163287	0.103108398506513	0.124571660489921	0.98
0.108327248568684	0.165487628578766	0.114548391979627	0.112251110062142	0.148947615567821	0.180970171208684	0.100229145024697	0.162794618654665	0.114649540806632	0.118645338799527	0.153299941615698	0.182447329906525	0.99
0.0763649041545611	0.127488339154785	0.134203047706854	0.112422705802409	0.190235323143421	0.226728208702444	0.0644797698963669	0.121647883543465	0.134078100595813	0.115294042860533	0.19279200845195	0.228389058457935	1
0.0359825888624905	0.0746957184070224	0.145729095279764	0.101513197975367	0.21929746756146	0.257921383914645	0.0214263738576313	0.065813606104805	0.145457129960629	0.1001419391131	0.2200931322066	0.259203369436374	1.01
-0.00910613374697133	0.0127090532204516	0.149062724629985	0.0806122894914622	0.235282368409603	0.273550205889156	-0.0249846926598979	0.00201406209654238	0.148716844329082	0.0753097308949242	0.234434313037337	0.273299838884869	1.02
-0.0549180596691616	-0.0529030357589502	0.144576584124617	0.0512953193743476	0.23815738815943	0.273694970321722	-0.0706855565938901	-0.0639011765442884	0.144177300582167	0.0428833218370977	0.235809292935333	0.271962514424224	1.03
-0.0975443910336445	-0.117312924374586	0.132973567550295	0.0156780217809276	0.228615523267125	0.259527186872209	-0.111780585105669	-0.127935812191669	0.132493711534942	0.00470691161771238	0.224930982439989	0.257609311657189	1.04
-0.133369690821112	-0.175684828190636	0.115172456313436	-0.0233844843442262	0.207891770047095	0.23279151222544	-0.144729541607294	-0.185668879473067	0.114583616837767	-0.0364988732463693	0.203073926286336	0.231392838389645	1.05
-0.159254927240865	-0.222780147719373	0.0922349907125119	-0.0625538903671461	0.1775809974879	0.195427594788367	-0.166573270201491	-0.231177454861054	0.0915357787658745	-0.0767278607159722	0.17187511994702	0.193722786381595	1.06
-0.172813808731481	-0.253689374613015	0.0653435943006408	-0.0984337208669981	0.139558063816002	0.149654007462794	-0.175247892715392	-0.258945164637725	0.0645557898531824	-0.111950826369007	0.133215702428895	0.146650091120753	1.07
-0.172725975665846	-0.265026917702859	0.0357826612675273	-0.1278373033857	0.0959178508624946	0.0981243430335068	-0.169895727882868	-0.266284225024034	0.0349457259570973	-0.139298793228863	0.0891720661894881	0.0942441160372451	1.08
-0.158997398932855	-0.255681984174229	0.00489232906055114	-0.14806825935381	0.0488531735179844	0.0436555306479171	-0.151053022251294	-0.253360718435397	0.00407432858607981	-0.156857949392412	0.041933614245305	0.0402320531227923	1.09
-0.133042888805466	-0.226976845703683	-0.0259962913176551	-0.157416368862835	0.000513675683358231	-0.0112829933840787	-0.120655771029956	-0.221711542813252	-0.0267063570854396	-0.163093790203749	-0.00632541627547918	-0.0137713208393438	1.1
-0.0975315206368754	-0.182222773723921	-0.0556344887557873	-0.15546883803277	-0.0471055691361532	-0.0645661309536239	-0.081816095078749	-0.17404764901409	-0.0561650739746436	-0.157181404758235	-0.0535955417337039	-0.0669523422795427	1.11
-0.056033599074454	-0.125903944210552	-0.0829275636010743	-0.142814750952278	-0.0922296093972664	-0.114262028674806	-0.0384196126957162	-0.114931609352815	-0.0832529911827787	-0.139851120910474	-0.0981388871650371	-0.11726639809419	1.12
-0.0126299130325725	-0.0631245778177636	-0.10699364184581	-0.120671745617203	-0.133397750775514	-0.158790467486925	0.00528961907062017	-0.0505450545820425	-0.107121398236849	-0.113284179376793	-0.138545308601758	-0.1618198698002	1.13
0.0284618081300979	0.000479376443695084	-0.12718665720291	-0.0909412782087142	-0.169544219637228	-0.19719937831772	0.0450749035117658	0.0128769487115227	-0.127124759923176	-0.080186803452482	-0.173770825440217	-0.199130808033498	1.14
0.0632425596991693	0.0587052264333264	-0.143068266475255	-0.0565143614569916	-0.199963443948329	-0.2290882857791	0.077027824054703	0.0697973137894256	-0.142819259007369	-0.0433808869698844	-0.203123589475942	-0.229807445866667	1.15
0.0882623413257215	0.105309995944204	-0.154349459992516	-0.0210702668262109	-0.224209383882164	-0.254189987922059	0.0978835058989817	0.114704806171965	-0.153928691660074	-0.00625090273973573	-0.226192086803098	-0.254611163886516	1.16
0.100957031957744	0.135126207822964	-0.160831325381789	0.0117604549256807	-0.241983070974977	-0.272254392191478	0.105394265686449	0.14214663132687	-0.160272915500996	0.0272189447069375	-0.242728821461713	-0.272851042234464	1.17
0.0999819988827734	0.145216286002275	-0.162363422574909	0.039132705282893	-0.253040064962798	-0.283081822892704	0.0986806213746305	0.148538242120218	-0.161704879431819	0.0535566050886713	-0.25253529041275	-0.283239309659113	1.18
0.0854260103576353	0.135083335820616	-0.158827986362472	0.0590121005375094	-0.257140302907586	-0.286508545316672	0.0784094391915116	0.133794877869422	-0.158097566938006	0.0707829497294892	-0.255381472393024	-0.285594897605183	1.19
0.058862133939781	0.105924617251038	-0.150149227714923	0.0697841595435263	-0.25400203945194	-0.282292366691465	0.0467411515321756	0.10042005762934	-0.149370497563151	0.0780504106720054	-0.250968456789408	-0.280558973729843	1.2
0.0231872242513223	0.0603323233826819	-0.136327901393261	0.0704404829601697	-0.243306266266151	-0.269997198441743	0.00708195146743558	0.0517334941222365	-0.135521758550791	0.0748548349621341	-0.238959406407964	-0.268014749350496	1.21
-0.0176970523997151	0.00298634234089951	-0.117497669280463	0.0613393778128968	-0.224778184889729	-0.249122779900679	-0.0362896566858471	-0.00800713392020942	-0.116672186235269	0.0614088237024787	-0.219079807844443	-0.246841035753069	1.22
-0.0593344807882542	-0.0592525319314814	-0.093983810024283	0.0444115348700053	-0.198307541705693	-0.21939606010435	-0.0786834686783449	-0.0723652357964707	-0.0931285872125702	0.0396325351336761	-0.191262397793029	-0.216331427890804	1.23
-0.0972159426545771	-0.119018975736927	-0.0663559879558797	0.0223046452228401	-0.164070211721205	-0.181042052472505	-0.115513538845186	-0.133285408676821	-0.0654609074939634	0.0129257712246327	-0.155769863061785	-0.177089037413635	1.24
-0.127253780321204	-0.170320481540126	-0.0354630144027575	-0.00256673814109569	-0.122624578814195	-0.134702464159589	-0.14276672171065	-0.183839992528637	-0.0345521722049762	-0.0153671029249806	-0.113273851044876	-0.13023747127898	1.25
-0.146117034278547	-0.208573283531639	-0.00242357813666338	-0.0279074241747161	-0.0749842288474839	-0.0813450646980588	-0.157327587983653	-0.219688034435818	-0.00156877080694476	-0.0427741077943918	-0.0649187530474025	-0.0766454224264075	1.26
-0.151466211275163	-0.22947381774491	0.0314114306560275	-0.0509073776588464	-0.0226598415883452	-0.0224702719575059	-0.157207221546864	-0.237532489917075	0.0321111904857067	-0.0668402991936469	-0.0123617643708725	-0.0175514458873019	1.27
-0.142198105348389	-0.229119821838921	0.0645184865478746	-0.0684169318829622	0.0323401259446278	0.0396702314942841	-0.141788383905998	-0.233871685472182	0.0649799409092656	-0.0843850058048741	0.0422609798357219	0.0445325749722896	1.28
-0.118701296674051	-0.206178030950504	0.0953061666611407	-0.0781868753214614	0.0876030445477896	0.102164729467227	-0.112057054817639	-0.206873694872138	0.095485067453918	-0.092626050577949	0.09649545824924	0.106343172755795	1.29
-0.0829466953001074	-0.163364744043124	0.12225141899651	-0.0796733463272549	0.140507607685527	0.161939821332832	-0.0706230697353914	-0.159235236864676	0.122146767522746	-0.0908856662010565	0.147794023660094	0.165129735007509	1.3
-0.0382669836224437	-0.105984643759212	0.144010330808008	-0.0733675556605066	0.188438858877799	0.216134918903292	-0.021397649322457	-0.0974037442660419	0.143658822100916	-0.0803860430460595	0.193674347751642	0.218571222857182	1.31
0.0110972267616107	-0.0393323060495514	0.159492123728317	-0.0598025279709965	0.22894873134574	0.26205340206718	0.030940069676147	-0.0277991637054378	0.158956024302202	-0.0624708529804367	0.231811509104759	0.263742371487279	1.32
0.0604836933181611	0.0315136279902348	0.167907674044302	-0.039820784474142	0.25984901583407	0.29696484011833	0.0814586374636913	0.0446352519483577	0.167255074948414	-0.0380488376391146	0.260133432270581	0.297353525974981	1.33
0.105240213395452	0.100150382312202	0.168783506534467	-0.0154427530427266	0.279338819318803	0.318415076488215	0.125392467141707	0.114300805928861	0.168052877890866	-0.00893851576070712	0.276972134106715	0.317209382064567	1.34
0.141173850536494	0.159138802905323	0.162004285734647	0.0104241385257024	0.286167112623122	0.324965493226874	0.158586492858402	0.173549676150248	0.161192004451806	0.0214230121932523	0.281197422399171	0.322631126212668	1.35
0.165029679731269	0.202334148170475	0.1478459197902	0.0352204380250444	0.279711363554886	0.316171102614431	0.177997150485958	0.215108753387455	0.146920903597913	0.0494156738635583	0.272271438908227	0.313260640250772	1.36
0.174825481235636	0.226477613930844	0.126954240539243	0.0573008183174928	0.25998774657075	0.292056560252298	0.182035475055027	0.235644381019261	0.125911733650888	0.0729692957327534	0.25030258938768	0.288361199970666	1.37
0.169992313394413	0.230643081647774	0.100353712803639	0.0753819221489503	0.227711697856183	0.253267315124357	0.170666226313582	0.235496407364771	0.099239739644602	0.0912998976116438	0.216152528735964	0.248143788493153	1.38
0.151368672368233	0.215010263230559	0.0694678354830437	0.0880591864331651	0.18443879327826	0.201651822783813	0.145341869920954	0.215764265128786	0.0683535001817625	0.103355108132512	0.17154057678708	0.195211824429377	1.39
0.121108873840731	0.180991566797044	0.0360767213041455	0.0942755530747145	0.132578410478137	0.140392648496276	0.108864635706496	0.17753501290311	0.0350352885356004	0.107636691742741	0.119015858311495	0.133760023039296	1.4
0.0825083762384988	0.13224608120275	0.00217554665791535	0.0940306438037189	0.075202101543007	0.0733764462019308	0.0651639321764351	0.124050339855829	0.00128049091445379	0.103775465260428	0.0617484641301986	0.0675359211207773	1.41
0.0396676057989386	0.074880395704764	-0.0301997117436315	0.0883723357216814	0.0157880193371661	0.00459806324113241	0.0188619845717034	0.0624206957808552	-0.0308695545749182	0.093420926146754	0.00322972351666602	-0.000574226136164764	1.42
-0.00303466040084201	0.0160049943866377	-0.0591322644394833	0.0787217077919489	-0.0420408501065629	-0.0617794740692632	-0.0253332292210668	0.00108807831405098	-0.0595280258964141	0.0790595415488801	-0.0529965548191561	-0.0669075914809854	1.43
-0.0415126536155254	-0.0384428721055561	-0.0829815303971282	0.066226446828036	-0.0947953143109734	-0.121550035245535	-0.0632180764534786	-0.0539895097538717	-0.0830988051587503	0.0621928800725542	-0.103571894056378	-0.126342013456801	1.44
-0.0724423916687593	-0.0846461138771934	-0.100528872548101	0.0516378629835433	-0.13945421925243	-0.171066018340114	-0.0915223531457246	-0.0999055107221737	-0.100384657900265	0.0432728422949285	-0.145594680248135	-0.174181651795349	1.45
-0.0934971213535085	-0.120002910265427	-0.111080326371799	0.0356295033298714	-0.173761153481788	-0.207718208726806	-0.108124785289611	-0.134270224278402	-0.110685618981089	0.0231457957261497	-0.176919778790508	-0.208399741798236	1.46
-0.103404849271779	-0.14175640264102	-0.114467468356322	0.0191653251912756	-0.196347973543489	-0.230081599583764	-0.112135448782888	-0.153515192471154	-0.113838671494339	0.003680731446992	-0.196370471888709	-0.229133484683088	1.47
-0.101992444115228	-0.147531149521377	-0.11101080150092	0.00339632014395426	-0.206754446081964	-0.237835169305331	-0.103939559397991	-0.154993874936153	-0.11019794704459	-0.0132904089573995	-0.203744918843521	-0.236431658038491	1.48
-0.090236651262855	-0.13743704421991	-0.101461094874682	-0.0109370471533663	-0.205398056982988	-0.231690861827095	-0.0851765095962734	-0.139785099209868	-0.100534292256011	-0.0272865652329642	-0.199662104094599	-0.229735158544216	1.49
-0.0701919152455061	-0.114966580907786	-0.0868926337414404	-0.0239144671820873	-0.193445235661219	-0.213310808759051	-0.0585768362688936	-0.112566097225258	-0.0859136624226492	-0.0389421634544951	-0.18538196377106	-0.209670867466281	1.5
-0.0446960549637202	-0.085092910292448	-0.0685881915184158	-0.0359025129183302	-0.172606814913277	-0.18502111090003	-0.0276088480160892	-0.0785421865689921	-0.0675999515591642	-0.0486285559899903	-0.162666950166189	-0.179432357146113	1.51
-0.0169469982488839	-0.0515206320360081	-0.0479282395392492	-0.0466120929953701	-0.144931661623644	-0.149399254241306	0.00399486082929237	-0.0411398122996145	-0.0469613540244863	-0.0557759447429829	-0.133638178397521	-0.143322028073289	1.52
0.00986766843832381	-0.0167457369075669	-0.0263100664391673	-0.055224395454133	-0.112645925430163	-0.109248804561401	0.032675959079702	-0.00319105019432036	-0.0253817657028839	-0.0597748781587983	-0.10057110421092	-0.104176413984247	1.53
0.0328599137620473	0.0156756577366277	-0.00506984509855976	-0.0614578527965564	-0.0780056239718976	-0.067569746599896	0.0553851898060517	0.0310033000843491	-0.00417857671982063	-0.061102849535815	-0.0656616245707557	-0.0630388073357638	1.54
0.0497685801132956	0.0409576649117002	0.0146144940976893	-0.065794006770074	-0.0431218907236773	-0.0269955772401222	0.069910433929469	0.0563271854554227	0.0154623621240244	-0.0608425571088769	-0.0309093508147105	-0.0214072376584678	1.55
0.0593238987184179	0.0562254989552451	0.0317913772375981	-0.0681808913612475	-0.00980487191534155	0.010525935535687	0.0752055046145084	0.0701408383775998	0.0325537175050408	-0.0591259261361124	0.00186750734571704	0.0172252916110991	1.56
0.0613498539623644	0.062297468691947	0.0457520978556284	-0.0672695225519124	0.0204549148146412	0.0434262285563664	0.0714793538667638	0.0736031198766092	0.046358842675708	-0.0546769011507484	0.0310843380022935	0.0492239314622528	1.57
0.0565460049116794	0.0614583609908039	0.0560575279805411	-0.0615508803875717	0.0464782899844484	0.0701889788168286	0.0599712986684658	0.0692711958866147	0.0564454345102526	-0.0462839302969411	0.0555615399240273	0.0736363930283598	1.58
0.0462149979980934	0.0547874249947735	0.0626017495477654	-0.0507800996125407	0.0675886473341462	0.0899502023831659	0.0426274964799601	0.0584107268173699	0.0627354464664447	-0.0341404864275356	0.0747249565757758	0.0919806225381336	1.59
0.0321004703399674	0.0426153972511326	0.0656211128310275	-0.0358120464640507	0.0837241540034542	0.103177475347236	0.0218648829390536	0.0414629364971568	0.0654912573416846	-0.0193406701450543	0.0886484472306503	0.10539053346651	1.6
0.0162993281550758	0.0267760225210833	0.065627110092212	-0.0173869050237212	0.0952979759355884	0.111061704656109	0.000422585815171147	0.0207375465667775	0.0652647303294072	-0.00253578799137803	0.0978932719568252	0.113252320918365	1.61
0.00109779445432892	0.0110295526072254	0.0633031300145202	0.00420960743580737	0.103032905417364	0.114753883927192	-0.0188637116215948	0.000853817525470708	0.0627701866828713	0.0163471203332159	0.103308440921998	0.115252132393937	1.62
-0.0113372955571403	-0.000948032165778408	0.0594157569282545	0.0283123800887462	0.107842459726942	0.115415574595977	-0.0334471970086724	-0.0139149711039255	0.0587811149546434	0.0369565107073117	0.105885567135121	0.113565029986605	1.63
-0.019320123265639	-0.00756925190853556	0.0547218340130614	0.0532217575050965	0.110714755762208	0.114523401123002	-0.0414745491945196	-0.0220943762323945	0.0540246464582269	0.0577070563449297	0.106651659323579	0.111698029402167	1.64
-0.0219103587198633	-0.0090986909798644	0.0498461819407176	0.0766580502278507	0.112502366100676	0.113577247000627	-0.0420405727469939	-0.0242815999865049	0.0490965456487325	0.0764286014989798	0.106497515611611	0.111256524961412	1.65
-0.0190091356023255	-0.0062421808234458	0.0452013521474557	0.0965044651175069	0.113681618644242	0.113304202284157	-0.0352522512767721	-0.0210201805251321	0.0444069598693305	0.0914157052398895	0.105974026431153	0.111084043925357	1.66
-0.0112774858020267	0.000400281391471738	0.0409504183497611	0.110927809083696	0.114276288074994	0.113466186951109	-0.0221329048680836	-0.0123378223457525	0.0401270221287988	0.101492537766699	0.105171580775469	0.109871145269375	1.67
8.78637874331574e-05	0.0102630891150546	0.0370382949519627	0.11842822108576	0.113933303410311	0.113410543745515	-0.00439417163330152	0.00114817988659098	0.0362085680784745	0.105568871592693	0.103741800231331	0.108170231467364	1.68
0.0135978311568653	0.0224607072879383	0.0332575839396587	0.118104697924832	0.112010230641372	0.112464115283507	0.0158576684045417	0.0175432889098902	0.0324359391907176	0.102736384504569	0.101019052684379	0.10691128187182	1.69
0.0276494396643454	0.0351001542104287	0.0293043246509622	0.109653357791247	0.107638026618412	0.109621897260541	0.0363784433895077	0.0341642461406199	0.0285168016252075	0.0927033559332296	0.0961692762490363	0.104937387435339	1.7
0.0406623025006686	0.0452547881526953	0.0248539650840636	0.0931505295590019	0.0998848299340773	0.103433248379041	0.0549818839409479	0.0483531897996882	0.0241392140352282	0.0759455939954424	0.0883498303753348	0.0993639948872721	1.71
0.0512302412416561	0.0507936787749647	0.0196511579601322	0.0694287854723279	0.0880256817273772	0.0927724163781048	0.0697262507639512	0.0581636986538991	0.0190472524496962	0.0536114924955044	0.0768775585089856	0.0882855809380795	1.72
0.0582336601570793	0.0519521776888259	0.0135821217102023	0.0406767717648883	0.0717355536176338	0.0772609459534098	0.0790908612416514	0.0628946497483447	0.0131161390887696	0.0275773804435646	0.0614120336268007	0.0721144743521481	1.73
0.0608848457401716	0.0501905669812639	0.00667877780901574	0.00999833049515	0.0511347359927352	0.0569102812367593	0.0820897579839252	0.0630079652061917	0.00638433267555223	0.000354929134060471	0.0420947373810938	0.0521200200145465	1.74
0.0587676163200568	0.0457500099066429	-0.000890409274175493	-0.0199217441263555	0.02680059238006	0.0319706279278004	0.0783241987857251	0.0589493259683287	-0.000958626318400852	-0.0255719377891979	0.0195779803386834	0.028710409663271	1.75
0.0519324227935547	0.0374375455008493	-0.00882883773163852	-0.0474011515112721	-0.000226385659181295	0.00333700788365532	0.0680343583656048	0.0503724951732607	-0.0086304483370132	-0.0484126384762699	-0.00508515665754475	0.00180537262706029	1.76
0.0409646742887675	0.0251847565707737	-0.0167472962008233	-0.0707827249731985	-0.0285405337884402	-0.027211416112311	0.052131812165939	0.0371166320797376	-0.0162924262934915	-0.0668152088494496	-0.0306357840204501	-0.0276522341165552	1.77
0.0268630569720859	0.0113713324754114	-0.0242285454399902	-0.0876441324319751	-0.0565934606994532	-0.0576641667023829	0.0320782144649143	0.0207318626831784	-0.0235738666729098	-0.0791485730390105	-0.0557708561500085	-0.0574238815934814	1.78
0.0107441129677255	-0.00133933321858652	-0.0308892325154025	-0.0958348066233397	-0.0828847337708087	-0.0864293666518353	0.00956341874293534	0.00397781983020961	-0.0300970771036451	-0.0837786313160797	-0.079201984631827	-0.0851096908945857	1.79
-0.00641745164446222	-0.0127615321726207	-0.0363864284733263	-0.0951702092212544	-0.106009947316988	-0.112049256692833	-0.013825799706553	-0.0116678525792433	-0.035507726868239	-0.0804392500416128	-0.0996531750933707	-0.109049491719056	1.8
-0.0238180662172355	-0.0246056385417499	-0.0404187064912045	-0.0873795649223305	-0.124673707405984	-0.132759875431839	-0.0367098298662601	-0.0271302416155102	-0.0394991893420478	-0.0708398408618711	-0.115915202952769	-0.12817382420838	1.81
-0.0406997030998851	-0.0375932508060951	-0.0427666692228453	-0.0744094518489714	-0.137790793975095	-0.146864619433569	-0.0578239430401785	-0.0435699655214315	-0.0418375891132704	-0.0574171819608498	-0.126982027571996	-0.141477464608734	1.82
-0.0562803092914587	-0.0502954077893842	-0.0433499796822534	-0.0574920124856469	-0.144628747089583	-0.153506966759889	-0.0759807106451847	-0.0598400246798684	-0.0424112883805856	-0.0417951876642917	-0.132197131026025	-0.147977699810152	1.83
-0.0698474154196918	-0.0611439009051245	-0.0422503654777738	-0.0380277391032097	-0.144868348439209	-0.152671302093817	-0.0902291414697998	-0.0735162752722945	-0.0412856230773386	-0.0250125241185575	-0.131320388147319	-0.146987455588457	1.84
-0.0809222696943938	-0.070862204047125	-0.039708709171012	-0.0186880957735873	-0.138618432388203	-0.144647715444845	-0.100064028048144	-0.0843175562976293	-0.0387311326899275	-0.00906241275812862	-0.124533997866351	-0.138394533765799	1.85
-0.0892811052699591	-0.0818625240218668	-0.0361297612040906	-0.00278684800236462	-0.126472926807273	-0.129996117798908	-0.105424458470769	-0.0948898770890774	-0.035203699066793	0.00290494044329642	-0.112488349991029	-0.12302608023262	1.86
-0.0947803121755872	-0.0950391538499318	-0.0320680696031352	0.0075453438340068	-0.109556647738607	-0.109980316241183	-0.106458995563219	-0.10697977156355	-0.0312784745207106	0.00853852759127402	-0.0963615198621455	-0.102929408763301	1.87
-0.0971581288587808	-0.108191141629797	-0.0281695584122087	0.0120417502870899	-0.0894697517529476	-0.0867479902913382	-0.103300593354175	-0.118540991509037	-0.027585743503169	0.00787730128969492	-0.0778100377846258	-0.0808472685485037	1.88
-0.0960230242832168	-0.118237012201725	-0.025060022415239	0.0111958873019914	-0.0680845939550535	-0.0628796282022791	-0.0960551608350606	-0.125769900600597	-0.0247237117177778	0.00237498504197346	-0.0586890999099345	-0.0589105716492919	1.89
-0.0910041361138383	-0.1237555619314	-0.0232175831041448	0.00533880438707477	-0.0472523057550174	-0.0406689277956313	-0.0849236300202534	-0.127128542324583	-0.0231521527465085	-0.00698284245408232	-0.0406993436886783	-0.0382382632669663	1.9
-0.0819213266711338	-0.124707331989478	-0.0228795615126856	-0.00491185381712805	-0.0285225249649783	-0.0216807213603951	-0.0703010590424373	-0.123748383154661	-0.0230829236051484	-0.0197530676693392	-0.0251474082792693	-0.0200837972306947	1.91
-0.0689105976830647	-0.120780799078842	-0.0240018537032028	-0.0180152917222304	-0.0129971887037006	-0.00694460306870568	-0.0528322668494059	-0.116359113186377	-0.0244340289739959	-0.0346111238524626	-0.0128682772526537	-0.00639381178729318	1.92
-0.052460859517022	-0.111040665841771	-0.0262678015521518	-0.0318385277187125	-0.00126465105908787	0.00278570502591252	-0.0334160990623362	-0.103722437547305	-0.026866105048552	-0.048905777713222	-0.00424761677906886	0.00146464306328426	1.93
-0.0333996861096455	-0.0944871422927225	-0.0291301471135115	-0.0442814951700822	0.00665342389079892	0.00750911674774302	-0.0131606555496474	-0.0842295055309368	-0.029839494024251	-0.0599547964201629	0.000805944952719351	0.00412025900312323	1.94
-0.0128334814761862	-0.070935607442231	-0.0318995629594363	-0.0535149790994348	0.011212187599913	0.0082007126481113	0.00672139382536832	-0.0584428052089475	-0.0326883988744777	-0.066229681629719	0.00284580818507536	0.00363355790852323	1.95
0.00794663686477239	-0.0417141758064436	-0.0338552576935982	-0.0581257836779401	0.0131766849367412	0.00618127572274908	0.0250345188267283	-0.028671767783438	-0.0346924325772782	-0.0671866390884489	0.00277585144276983	0.00145055662189776	1.96
0.0275379530175723	-0.00947646447450211	-0.0343476748105425	-0.0574497432352488	0.0134463022737717	0.00267551279725183	0.0406328626845528	0.00254153477273758	-0.0351868122880645	-0.0624809039991658	0.00164552367687807	-0.00217294722491255	1.97
0.0444574446109208	0.0225891392724495	-0.032878858958952	-0.0517226318650248	0.0129197693554591	-0.00114658103185094	0.0523882853233402	0.0329172318125413	-0.0336678566104245	-0.0520790431865458	0.000451648051881321	-0.00668987255552653	1.98
0.0571776315854106	0.0517072341198163	-0.0291431849287432	-0.0416430195718422	0.0124496047584831	-0.00395739869980234	0.0592081574525865	0.059899787815012	-0.029843927329854	-0.0368836306729618	3.60698519758854e-05	-0.010136559315846	1.99
0.0642480792025812	0.0754661635631301	-0.0230664539472061	-0.0280853829290951	0.0127474729096334	-0.00450058338288297	0.060156460848386	0.080402998800275	-0.0236525211153352	-0.018732628912136	0.00102960318951929	-0.0102986816747936	2
0.0645022112890021	0.0911033742291873	-0.0148369298420239	-0.0124975162550219	0.0142617053891032	-0.0021824364986904	0.0546408587550012	0.0916777589352196	-0.0152751386753741	0.000144374227927865	0.0037932161904134	-0.00660739546973428	2.01
0.0573281777081624	0.095460633560786	-0.00491113314239556	0.00272705313022801	0.0171007021000549	0.00297503546695137	0.0425984639714364	0.0917712219724422	-0.00516737057594925	0.0174957825890007	0.00834108464159735	-5.88172576925505e-05	2.02
0.0428900517039885	0.0867294205241862	0.00600740583635256	0.0151025484189458	0.0210064536560512	0.0106290458099708	0.0246382107909716	0.079767529986868	0.00594649861579538	0.0311373462039712	0.0142784274579785	0.00831833452113563	2.03
0.0221629133792199	0.0658267278396464	0.0170127680032581	0.0233208805700478	0.0253560090931739	0.0200314354343106	0.00204581239509621	0.0561726906201614	0.0171381240305917	0.0393882749593589	0.0208135675525469	0.0181298477092571	2.04
-0.0032441300952207	0.0353182217704667	0.0270547830532539	0.0271421367701181	0.0291773373676255	0.0297053740819134	-0.0234028774762722	0.0231089986772177	0.0273607237490361	0.0414665418447552	0.0268549204849246	0.0286232540001203	2.05
-0.0313302659979619	-0.00269347274545659	0.0350408370430123	0.026148453557134	0.0312631645188796	0.037565759858902	-0.049701898908317	-0.0166515789244689	0.0355353039070728	0.0372084008686929	0.0311583277681278	0.0378880799644144	2.06
-0.0598378264357232	-0.0467108885056311	0.039973713637833	0.0194300833891096	0.0303958571244891	0.0417247422774465	-0.0747646720337507	-0.0605935822978493	0.0406505629830455	0.0265638942363148	0.0324771350417375	0.0435175751945233	2.07
-0.0862738225865981	-0.0934985752019232	0.041076265208246	0.00700867995794705	0.0255523828155025	0.0408974712861849	-0.0964109325948501	-0.10567964849699	0.0418885044822871	0.00993091010288603	0.0296841619673466	0.043638115258733	2.08
-0.10798779757029	-0.137239474796446	0.037884641740832	-0.00923199597935507	0.0160503911314915	0.0341052331972422	-0.112395163794539	-0.147129455263243	0.0387595675889301	-0.0109509073312054	0.0219209676076266	0.0372288371477821	2.09
-0.122496651728114	-0.171809201303145	0.0303155225140352	-0.0265765106615222	0.00163250681046335	0.020499836714524	-0.120710443164527	-0.179014728972916	0.0311895682690458	-0.0331170255090728	0.00879996569492935	0.0239063124578686	2.1
-0.12792394463824	-0.193393380277374	0.0187221732487544	-0.0430050693243042	-0.0173991011182272	8.57402669264193e-06	-0.12003240818547	-0.196847272477196	0.0195437743491413	-0.0536461975997652	-0.00938619270220883	0.00387973217883316	2.11
-0.123291711228022	-0.200437361968382	0.00392578977878302	-0.0572032199021034	-0.0400478914184559	-0.026048005819429	-0.109968101256923	-0.199266702003696	0.0046451087369755	-0.0705975117598756	-0.0315954991955147	-0.0218441023830378	2.12
-0.108603450145858	-0.192308023483461	-0.0128550576474127	-0.0676789491392511	-0.0647103681370012	-0.0554817305417812	-0.0910469176262076	-0.186830607253683	-0.0122706466746395	-0.0826655829511035	-0.0561380944825245	-0.0514506791970955	2.13
-0.0847929028108414	-0.168913502556899	-0.0301463038174091	-0.0727685419817818	-0.0893592026732734	-0.0859305621569655	-0.0645825364753742	-0.160189865212158	-0.0296846071219059	-0.0884040893928234	-0.0808832728615397	-0.0824068595551096	2.14
-0.0535877785279407	-0.131342726977475	-0.0463353799223368	-0.0714477345490139	-0.111701914816706	-0.114784944520677	-0.032522792421082	-0.120101077411024	-0.0459553697273451	-0.0864332183992897	-0.103460853279832	-0.111586973220077	2.15
-0.0173274151848631	-0.0822040429829626	-0.0598138464315689	-0.0636238655081424	-0.129338089427028	-0.138892192403033	0.00271774804932418	-0.0688598186743448	-0.0595031870923991	-0.0763040341996354	-0.121456951151393	-0.135638532258726	2.16
0.0212317068108404	-0.0252750946813388	-0.0691492508089723	-0.0496735199537972	-0.140003152958292	-0.155014788943012	0.0384655523772584	-0.0109289766183801	-0.0689311754786016	-0.0587913537845098	-0.132649611293245	-0.151653717406712	2.17
0.0590925527631524	0.0346625948247666	-0.0732466676704024	-0.0303167853497348	-0.141906389164179	-0.160807228780284	0.0719719980190039	0.0482520381253312	-0.0731487872807451	-0.0353859074600562	-0.135261775527472	-0.157653144378713	2.18
0.0932337187775532	0.0922262734707307	-0.071453442148897	-0.00695092552941593	-0.133941788940344	-0.1550071908577	0.100591441757836	0.103643370577207	-0.0714843113646652	-0.00776967955233963	-0.12818067138058	-0.152403112773232	2.19
0.120883023010664	0.142478912816401	-0.0635752204068821	0.0184713315347444	-0.115729255496194	-0.137014876049266	0.122015048188807	0.150999028278274	-0.0637358535820596	0.0221502418048756	-0.111059792831461	-0.135123232144884	2.2
0.139808842578658	0.18179225322603	-0.0498953955283742	0.044086543756563	-0.0876689089731615	-0.106933320494793	0.134541904128971	0.186740043812568	-0.0501912732034569	0.0521141316355162	-0.0843320371340237	-0.105738575687437	2.21
0.148553292615654	0.207449854530716	-0.0311698249582604	0.0682342457927577	-0.0509928740941807	-0.0660723306270266	0.137304297097553	0.207992238908315	-0.0315795043652796	0.0796701038315371	-0.0491880013111035	-0.0654700247725872	2.22
0.146576947985259	0.217033083547163	-0.00856713508142914	0.0889565779369656	-0.00770214442277651	-0.0169922891186207	0.130342246973376	0.212888983644397	-0.00904156896680938	0.102478198524024	-0.00753912423197742	-0.0168828603943953	2.23
0.134299121281994	0.209234185185669	0.0164264326357466	0.104149621698214	0.0395963698023536	0.0371587678891388	0.114532963628593	0.201034583022035	0.0159285975267468	0.11864293130657	0.0380681462305465	0.0367137349756682	2.24
0.11301803537975	0.185305470523636	0.042128468148125	0.112595693558182	0.0878942993265166	0.0930174943644493	0.0914673466739723	0.173927889020124	0.0416152440106268	0.127028190712565	0.0846093585116172	0.091747079000828	2.25
0.0847097543526928	0.148759141579181	0.0667471770682024	0.11435045789116	0.133946537541031	0.146768846196122	0.063263333995168	0.134810226875245	0.0662137351977413	0.127365579033515	0.128850014041366	0.144465865635023	2.26
0.0517672966625074	0.103299387801117	0.0885172318712883	0.109769574828017	0.174473158795637	0.194203225657671	0.0323211992979503	0.0876628687120473	0.0879790222453518	0.119907310832526	0.167631258551757	0.191023073547602	2.27
0.0168113895675242	0.0517803752906608	0.10588091127338	0.0986443244799365	0.206491632512528	0.231559164557338	0.00110213030726494	0.0360867212535893	0.105365882347961	0.104958046480233	0.198138714615996	0.227870066975347	2.28
-0.0174478518908861	-0.00273012301399432	0.117606793512579	0.0807971394894064	0.227610369504865	0.256213352272987	-0.0280157773870708	-0.0167633738368463	0.117131505793097	0.0829452516006697	0.21811707100428	0.252207506923492	2.29
-0.0483693476875299	-0.0558895108615095	0.122878900518932	0.0571972347970676	0.23619172242341	0.266475840518399	-0.0528520832003861	-0.0672132097608217	0.122452334211901	0.0550230888273615	0.226004903571638	0.262163010438712	2.3
-0.0736489828469857	-0.102703383480006	0.121354802030289	0.029954306926163	0.231475741006036	0.26134489960094	-0.0716324894004644	-0.110698765641428	0.12099345682039	0.0234102168341657	0.221075592652836	0.256836620559651	2.31
-0.0916150491218874	-0.139191276761852	0.11317178597769	0.00125050474730822	0.213638381542424	0.240872304710407	-0.0832641363738984	-0.143088858838127	0.112894219663299	-0.00919425866799452	0.203524639625122	0.236468323793169	2.32
-0.101410033884119	-0.163451819058389	0.0989273378533292	-0.0273830181996193	0.183793512779569	0.206513751785294	-0.0874850056740658	-0.162544907023719	0.0987451666915132	-0.0406156716995729	0.17447990052934	0.202548785708702	2.33
-0.102981633315664	-0.175366086202576	0.0795886756277205	-0.0547335435249499	0.143866998779403	0.160792897282835	-0.0847697013993535	-0.169728198408139	0.0795030181021052	-0.0694613598873224	0.135870046414555	0.157534510299001	2.34
-0.0969160239963527	-0.175434217917515	0.056370690139723	-0.0792661849220632	0.0963543261883602	0.106677749120361	-0.0760802736599364	-0.165927800525181	0.0563966988524779	-0.0943906596248258	0.0901707544094142	0.104307648131284	2.35
-0.0842724389171543	-0.163885422706948	0.0306415763024198	-0.099072810460633	0.0441093667610263	0.0474119638845847	-0.0626719365742861	-0.151511354964936	0.0308084681662298	-0.113498040766036	0.0401545374052469	0.0459601672430232	2.36
-0.06648569815235	-0.14120839730814	0.00381385342036588	-0.112495864563609	-0.0098590928389258	-0.0134542011887464	-0.0460287720239113	-0.126822596299367	0.00414246684792793	-0.124870949486757	-0.0113048724004922	-0.014011023497578	2.37
-0.0453147185704843	-0.10964494577691	-0.022747980601075	-0.118768705340027	-0.0625873572910019	-0.0723821666839166	-0.027815496595208	-0.0942990009675417	-0.0222593375594465	-0.127753058850169	-0.0613870244590088	-0.0717681916869551	2.38
-0.0227241311915698	-0.0732977135566975	-0.0477965306614302	-0.117915301668039	-0.111344871083358	-0.126251117170642	-0.00974479050274065	-0.0584706129218387	-0.0471774611793463	-0.122684468579183	-0.107505023910738	-0.12395073517965	2.39
-0.000659431306068436	-0.0360172202247468	-0.0702545027933874	-0.110037242674331	-0.153793579776787	-0.172472584267303	0.00664366438199976	-0.0233158388300602	-0.0695495623670136	-0.110368981475611	-0.147511025238875	-0.168530881199874	2.4
0.0191673148483158	0.000166260410694256	-0.0892462867639171	-0.0950495238459535	-0.188100824628244	-0.209073834652404	0.0201506850950648	0.00948219398173139	-0.0885079146498985	-0.0909831896430198	-0.17979982820544	-0.204456007715097	2.41
0.0353426914944428	0.0338959590674316	-0.104124267069484	-0.0733772230419107	-0.213015794085485	-0.234926561560666	0.0299358725999066	0.0391815947583256	-0.103397676455935	-0.0650593350452489	-0.203282956202615	-0.230539872124401	2.42
0.0467703775739175	0.0625987068097527	-0.114461929385828	-0.0466598378000654	-0.227863666995628	-0.249661260677702	0.0354886683720149	0.0635954144467289	-0.113777436646175	-0.0346209333976138	-0.217318816607698	-0.245322870408941	2.43
0.0527266873371316	0.0829885210065196	-0.120017388722407	-0.0173879716161656	-0.232500245510619	-0.253303460933472	0.0366272288056021	0.0795309066348246	-0.119395319010475	-0.0027768666084196	-0.221709808294867	-0.248322909085659	2.44
0.052943571551733	0.0933273387576076	-0.120735402915552	0.0121003429075201	-0.227295420318714	-0.246243803208009	0.0335108484223749	0.0854420859139032	-0.120189246505565	0.027793660965342	-0.216774126859066	-0.240860158005602	2.45
0.0476044834133937	0.0939190575499983	-0.116768367265298	0.0398857489072302	-0.213093637200573	-0.229515335919498	0.0265934061567828	0.082185597094341	-0.116298135359696	0.0553393183651624	-0.203332726081878	-0.22493023623565	2.46
0.0372276763830954	0.0853682827719046	-0.108438085909509	0.0639096386726388	-0.191126303591666	-0.204772980812608	0.0165039817723753	0.0710634531421469	-0.108046306801049	0.0780462789015591	-0.182569875333617	-0.201594261260639	2.47
0.0225839286504494	0.067712605703343	-0.0962020077637245	0.0818477989126654	-0.162859543051517	-0.173725360986459	0.00397270639576497	0.052265998244623	-0.0959116638726322	0.0935074684161116	-0.155853785669428	-0.171261039195419	2.48
0.00468765001995493	0.0416112289992062	-0.080635399672696	0.0918023551877647	-0.12986423043428	-0.137840614782306	-0.0101695605956056	0.0260858075653189	-0.0804727540166914	0.0996586096959914	-0.124630809222953	-0.135419844454078	2.49
-0.0152110835326938	0.00909891549235062	-0.062422955867146	0.0927266268407007	-0.0937793817997961	-0.0987692308080485	-0.0250069247635107	-0.00549580403340847	-0.0623978308544854	0.0957975824438744	-0.0903965626227695	-0.0969335558862212	2.5
-0.0357217278974754	-0.027352860417056	-0.042346496501466	0.084125377474914	-0.0562409491522135	-0.0584943989767374	-0.0396094260549934	-0.0395415829234568	-0.0424422641004382	0.0822534921174785	-0.0546518279375608	-0.058169841371731	2.51
-0.0554291478508794	-0.0654896034894635	-0.0212282499119827	0.0660352740516433	-0.0187683323558396	-0.0187367515403725	-0.053112384449359	-0.0737784922792714	-0.0214262409149544	0.0596185272850938	-0.0188146923511784	-0.019752839485781	2.52
-0.0729822571845963	-0.102603452641024	8.51370251751978e-05	0.0396207278634515	0.0173019501866294	0.0194437148157101	-0.0647376409014092	-0.106446142421633	-0.00020391226890859	0.0290605432526309	0.0158249892334283	0.0181536012437399	2.53
-0.087150125307456	-0.135362878898968	0.0207118485872915	0.00724820772104755	0.050781102858238	0.0551309837539923	-0.0737788876403399	-0.135075269966395	0.0203580127256378	-0.00698264231356745	0.0480930397151373	0.0540553237405481	2.54
-0.0969012926424603	-0.161226953370509	0.0397424186291928	-0.028461033995625	0.0805451177575695	0.0870180835059473	-0.0796398948890241	-0.156934097644704	0.03936576376661	-0.0452298793957056	0.0769000584209707	0.085660372283027	2.55
-0.101465369270916	-0.179043408659369	0.0562805872998926	-0.0651430191635013	0.105558146650468	0.11381714840312	-0.0818699499864513	-0.170469623999768	0.0559141562967335	-0.0826462260134187	0.101232134520182	0.111783713769767	2.56
-0.100293891397471	-0.187379514359795	0.0695073028371257	-0.0998888078794493	0.124964962597475	0.134832525621793	-0.0801078968520897	-0.175000023251305	0.0691535997711486	-0.116472667894028	0.120161061438865	0.132466427583011	2.57
-0.0931157414764256	-0.183787551694941	0.0787085577283495	-0.128859137426516	0.138070065095787	0.149567451410388	-0.0741111768481592	-0.169405416200082	0.0783676088195166	-0.143467759179912	0.132881068511027	0.147318064992916	2.58
-0.0801246499890629	-0.167110595100526	0.083314271512515	-0.14866550883815	0.144282072659965	0.157037522069424	-0.0639443198108857	-0.152479647320749	0.0830136539219542	-0.160302980929689	0.138791089711769	0.154931169402388	2.59
-0.0620805586837946	-0.13923158936309	0.0829930755555184	-0.157739212305606	0.143220940717787	0.156294546598361	-0.0501049491660979	-0.124962739945844	0.0827534370661852	-0.165014253910321	0.137561282576936	0.154196212118827	2.6
-0.0401935839793034	-0.103306972786658	0.0777279215513805	-0.155700603552859	0.134882891609801	0.147403901572562	-0.033441389022371	-0.0899757317645567	0.0775407951849852	-0.157480179753704	0.129169276888524	0.14532969461604	2.61
-0.0159306139446182	-0.0613475122539977	0.0678103316950825	-0.142058105651008	0.119621438435151	0.131088289424577	-0.0149511569846668	-0.0506282193347387	0.06766154611529	-0.138319408907	0.113884525803208	0.129081939783577	2.62
0.00909358715772565	-0.0148835899249457	0.0538161006617734	-0.116620221555994	0.0980549208580488	0.107818534386621	0.00430175287257742	-0.00855866412819199	0.0537098729571165	-0.108106022836924	0.0922924373200059	0.105794714289147	2.63
0.0331527394450214	0.0327555854803525	0.0365940472759639	-0.0810080991204198	0.0710850013013655	0.0780523546017391	0.0231225103310126	0.034452164357616	0.0365518172458736	-0.0683087877293494	0.065369382531635	0.0759350652949658	2.64
0.0545032332711047	0.0766261444540197	0.0172485768451819	-0.0387000378562039	0.0399988239457944	0.0432165559138228	0.0402075414934529	0.0745531656033592	0.0172711031516953	-0.0223167765884061	0.034504913369831	0.041110826481148	2.65
0.0715738752854926	0.112628393678995	-0.00293218355406407	0.00656786715025057	0.0064605842883382	0.00566456814807003	0.0543115405409678	0.106944663983542	-0.00285793707919201	0.0253506021101659	0.00142259749007559	0.00375181931663693	2.66
0.0831014505811028	0.138571772525952	-0.0226032610426533	0.0516767125480834	-0.02769105313846	-0.0324276176363985	0.0644040959972069	0.128748678120702	-0.0224619779143914	0.0707445492224072	-0.0319777753998255	-0.0340353353102999	2.67
0.0882044286368112	0.153010897689534	-0.040453851139091	0.0934549170533946	-0.0605586830631063	-0.0692997490497741	0.0697272360393459	0.139622285580428	-0.0402074020445026	0.110940097842113	-0.0637374285457314	-0.0705152632300726	2.68
0.0864789152072666	0.154638144458914	-0.0552740947166546	0.128284846810266	-0.0901839963367105	-0.102795937456709	0.0698342600172103	0.13971061259706	-0.0549066900633556	0.143106738298354	-0.0919140877797048	-0.103449196630858	2.69
0.0780820882990252	0.14308829394788	-0.0660474113180674	0.152973342371745	-0.114663115394075	-0.130224730833437	0.0646841770268769	0.128350019527308	-0.0655888782843049	0.164124339924231	-0.114690826414774	-0.130106652803754	2.7
0.0637360098988429	0.119201595137746	-0.0720681346197124	0.16549772305331	-0.13240540322695	-0.149444684203388	0.0547005162810518	0.105160333707782	-0.0715570974515221	0.171555149727085	-0.130547735469129	-0.14838649244347	2.71
0.0446759026507967	0.0845695358701011	-0.0730109001147549	0.164807995152556	-0.142327023714413	-0.159547147551723	0.0407410796474021	0.0718095048460538	-0.0724652262981663	0.164701073784605	-0.138454600844233	-0.15744490237062	2.72
0.0225785167382515	0.0420480090041315	-0.0689186123780239	0.150816630832209	-0.143851420421078	-0.160120533168222	0.0240150135479917	0.0321607894681907	-0.0683618480849471	0.144659340742065	-0.137961861730837	-0.157170927105601	2.73
-0.00060102578698969	-0.00368394228090583	-0.0601863352994932	0.124923148503081	-0.136893250015474	-0.150788781341671	0.00597232086892667	-0.00929045083292161	-0.0596613012141636	0.113603326890025	-0.129184459301962	-0.147452539655211	2.74
-0.0228627004872763	-0.0476680445441899	-0.0475467999932485	0.0898043538385665	-0.121930306533945	-0.131990007487015	-0.0118388001904698	-0.0489208530367644	-0.0470856729061786	0.0741062528171016	-0.112741887934488	-0.128398285776495	2.75
-0.0423881081622771	-0.0868931047728249	-0.0320085135519239	0.048284204189893	-0.10001201290545	-0.10539494821305	-0.0279448405547573	-0.0843211773601619	-0.0316098291512058	0.0290276417770957	-0.089711484282799	-0.101095619393857	2.76
-0.0576272369369101	-0.119631407770366	-0.0147401393756575	0.00305528331804528	-0.0726057678362615	-0.0730416378831478	-0.0410552291229296	-0.113253174386736	-0.0143970526950498	-0.0182023832291373	-0.0616128114072721	-0.06781212209913	2.77
-0.0673220228567788	-0.142849601817669	0.00303649767221006	-0.0423114477426019	-0.0414385932697528	-0.0366680626377032	-0.0500936221080149	-0.132713902296866	0.00329490117297167	-0.0634327620611466	-0.030342571265923	-0.0313391104362381	2.78
-0.0706558464111588	-0.152723586286006	0.0201055320956423	-0.0833177232878925	-0.00847156454843064	0.00164225759770292	-0.0542938117196825	-0.139909583197235	0.020236638256129	-0.10241933654747	0.00198656997527691	0.00593871281459618	2.79
-0.0674594996381506	-0.148204224267485	0.0353333840801609	-0.116301800694428	0.0241566489441472	0.0389510816977047	-0.0533767794906365	-0.134281394612873	0.0353221605553359	-0.1320212483005	0.0332706108496189	0.0422042449872051	2.8
-0.0582443088582605	-0.13191510417981	0.0477923335637101	-0.139539605199658	0.0543687302561658	0.072463537651446	-0.0476226409090981	-0.117922764988505	0.0476426504438632	-0.150601474283003	0.0615921636427399	0.0755091000627962	2.81
-0.0440058855350278	-0.106674017361232	0.0568492022637839	-0.152031342218411	0.0803944975271154	0.100502761913868	-0.0377245268886179	-0.0934559505808216	0.0565559685181816	-0.157202302034432	0.0853039453119041	0.10328585314689	2.82
-0.0260388049530543	-0.0732719060350731	0.0621718824343247	-0.152244259726401	0.100838551288843	0.121893591544187	-0.0245939460802128	-0.0621604339783145	0.0617357995995395	-0.150902611901691	0.103097297632862	0.123067093676275	2.83
-0.0058926784389996	-0.0330543145724456	0.0637158209917754	-0.139274266548369	0.114689793872959	0.135215456764751	-0.00932523863405063	-0.0253901370539456	0.0631802217095189	-0.131610276045427	0.114133377272156	0.133978694002627	2.84
0.0146802397814817	0.0093946296155324	0.0617447104612768	-0.114623328000865	0.121465512448524	0.13954406582918	0.0067807462713999	0.0131977412916608	0.0611794678280488	-0.101273846323689	0.118179915430753	0.136931426172574	2.85
0.0339496442326344	0.0484442039550454	0.0568221983160983	-0.0814688810334219	0.121351067261211	0.135584140323581	0.0223606670481576	0.0485038030406702	0.0562726794813395	-0.0633662220843031	0.115613397984668	0.133020304231039	2.86
0.0504730409843346	0.0812116530676491	0.0497074371500652	-0.0424661868935924	0.115092463517331	0.125092987957235	0.0362527608387109	0.0772299359811793	0.0491921642553629	-0.0210858680675311	0.107274304210545	0.122384128009345	2.87
0.0631880708186253	0.107264578307866	0.0412205970304912	0.000503316448796507	0.103744339083353	0.109383380574204	0.0476142472863837	0.0990885070502287	0.0407730922121063	0.0232066390520406	0.0943138040520388	0.105293666857771	2.88
0.0713680956271765	0.125383377431164	0.0321743510322137	0.0446075558787229	0.0885585212748675	0.0894793590767234	0.0558416064212829	0.113988321718339	0.0318469274811206	0.0667671821014896	0.0781171241996617	0.0839722304892017	2.89
0.0746372547905615	0.133079191452039	0.0233479412417264	0.085699659963703	0.0710123606664255	0.0672677657022995	0.0605288787578184	0.120101822863285	0.0231659211066048	0.105695257133914	0.060229944712474	0.0619512907278789	2.9
0.0730632885217289	0.129499876920962	0.015410996999959	0.120234178602429	0.0526821024137817	0.0453321660053243	0.0615726552188019	0.115849427877841	0.015358939503542	0.136324468415466	0.0421856399445849	0.0414432655524042	2.91
0.067150133211358	0.116636765363056	0.00882034229562601	0.146438657722343	0.0349460298574188	0.0254984674244279	0.0592320469201435	0.102665756598524	0.00888637530485697	0.156855827975499	0.0252900252027075	0.0224703155535429	2.92
0.0576745137856417	0.0971626562706295	0.00379248284504322	0.163178581619033	0.0188275458383336	0.00831464222563474	0.0539767493554644	0.0841334308427211	0.00398732410364588	0.16687891293697	0.0105034222017641	0.00505836893608154	2.93
0.0454918373735348	0.0725735206421074	0.000346988363216661	0.168838182997194	0.00504501075893793	-0.00573307525642813	0.0462682947740418	0.0624991469817749	0.000663993587693881	0.165827026007356	-0.00155696999306662	-0.00893256165761389	2.94
0.0314611156698203	0.0441587915058847	-0.00166575508464903	0.162265403626354	-0.00595908629065992	-0.0156895583519213	0.0365251675908645	0.0380293050366687	-0.00127729896970746	0.152901487613689	-0.0106173828878246	-0.0175037571488038	2.95
0.0164414961888302	0.0141711839969576	-0.00257329528469118	0.14403129011401	-0.0141383082205659	-0.0212781193564782	0.0252229029785545	0.0114716563444732	-0.00216651775212019	0.128594643538221	-0.0167978997679741	-0.0211929105390579	2.96
0.00125198464169496	-0.0150078601428447	-0.00285542080345818	0.115867828767099	-0.0199213217029303	-0.0236304259645823	0.0128971141818508	-0.014540859174469	-0.00244288392609231	0.0952124319554159	-0.0206129016430398	-0.0225855912041781	2.97
-0.0133865289407063	-0.0418774684829543	-0.00304361313456475	0.0794537793195851	-0.0240406327866901	-0.0242814577028205	4.54624788220528e-05	-0.0374079195209316	-0.0026246276393414	0.0555705583607322	-0.0228565352265181	-0.0233367580590737	2.98
-0.0268834032969094	-0.0654172528626852	-0.0036190437170631	0.0365775092491716	-0.0272781404295949	-0.0240811053704055	-0.0129172837556756	-0.0566899310527268	-0.0032233998337214	0.0118789860232277	-0.0244166166141224	-0.0231014057965148	2.99
-0.0388001112213837	-0.0845471096117675	-0.00498238038283013	-0.00997703239807495	-0.030400928842277	-0.0237781726220366	-0.0256095096199259	-0.0731472216933493	-0.00465262366102035	-0.0337079085859382	-0.0261366191236853	-0.0217906695366834	3
-0.0488557567624908	-0.0985576850750313	-0.00743142564760259	-0.0566385913931938	-0.0341559102580169	-0.024737830355618	-0.0376352118774897	-0.0864627026904989	-0.00717564317360793	-0.0780279046426335	-0.0287536372478039	-0.0214460022067051	3.01
-0.0568943346804543	-0.107364097251763	-0.011102826126774	-0.100086598404341	-0.0391264187159062	-0.028224545061189	-0.0486092748022883	-0.0951849510621504	-0.0109029728616385	-0.117305677185526	-0.0328250471582432	-0.0246609005888912	3.02
-0.0628188149794507	-0.111168114929884	-0.0159386366675453	-0.137689078501352	-0.0455723311932173	-0.0345034141643785	-0.0581654612527272	-0.0989413337897965	-0.015794593789035	-0.148672402167253	-0.038631063112076	-0.0317728799306794	3.03
-0.0665195835695373	-0.110412909520747	-0.0217043824856804	-0.167113409742608	-0.05340943406989	-0.0431486158282973	-0.0658740760722511	-0.0993730387476143	-0.0216324569586452	-0.170750576072705	-0.0461087459075329	-0.0409508357303834	3.04
-0.0678066238171083	-0.105984677183447	-0.0280331007760797	-0.186167954013048	-0.0623039247227986	-0.0538111408001268	-0.0711523010034477	-0.0981341274510211	-0.0280268741822234	-0.182650719170959	-0.0548675148951156	-0.0509200798334827	3.05
-0.066368750126502	-0.0985147959735451	-0.0344433389471604	-0.193153388871463	-0.0716899600085675	-0.0660385702316735	-0.0732817655970367	-0.0947014863077987	-0.0344648520184195	-0.183045626959416	-0.0642778486241305	-0.0622750376781183	3.06
-0.0618286213851127	-0.0874965873973219	-0.0403486488783576	-0.187121143044447	-0.0807037379417473	-0.0786706815520068	-0.0715631672187537	-0.087118410700482	-0.0403658952715789	-0.170752720291738	-0.0734943204602256	-0.0753965063649029	3.07
-0.0539187405071757	-0.0718788056635246	-0.0451137002445075	-0.16789013263741	-0.08825101212139	-0.0900917222744615	-0.0655162626113347	-0.0743963433082049	-0.0451182736809199	-0.146041650982234	-0.0814416415949076	-0.0882811588758428	3.08
-0.0426740275535965	-0.051765873692226	-0.0481199042348581	-0.136233930890848	-0.0931313627030279	-0.0988088765971107	-0.0550290268668538	-0.0575385919170732	-0.0480999095747728	-0.110858474715259	-0.0868717210020792	-0.0975944130321603	3.09
-0.0284867292888217	-0.0289474402252092	-0.0488192666721914	-0.0942341026509978	-0.0941441642852327	-0.103448052640219	-0.0404157199729137	-0.0380788775485826	-0.0487493050257334	-0.0678847255714074	-0.0885272230065206	-0.101412027039257	3.1
-0.0120177602052594	-0.00519398921061842	-0.0467922822707171	-0.0450101320355614	-0.0902520563798783	-0.102545546741028	-0.0223841587348132	-0.0165106484951131	-0.0466572057057593	-0.0198000240321183	-0.0853892337805752	-0.0998729498852843	3.11
0.00587911175575612	0.0189910049531217	-0.0418207222793179	0.00799132071078449	-0.0807492573176728	-0.0948262463087512	-0.00197447964650043	0.00715904004269988	-0.0416390013169108	0.0304791607444642	-0.0768483289343676	-0.093062300821787	3.12
0.0241375851888963	0.04326249413526	-0.0339535859518375	0.0612179044857044	-0.0654506669631945	-0.0798918532710573	0.0194737674676717	0.031938173308435	-0.0337602919115868	0.0792585699395918	-0.0627882949583277	-0.0796604158011938	3.13
0.0414209949094939	0.0657782522200911	-0.0235107384299786	0.110677794992634	-0.0447855540379365	-0.058285428653513	0.0403146607232324	0.0554396767969149	-0.0233324483446473	0.122384006007672	-0.0436118465194522	-0.0584818359989575	3.14
0.0561461189047193	0.0837008168703694	-0.0110471313672285	0.152057384926586	-0.019754374072651	-0.0310188329584512	0.0586204561696476	0.075082745834234	-0.0109006328959938	0.15617663850147	-0.0202357410262327	-0.0306932110024766	3.15
0.0666389627469746	0.0949878516779481	0.00267458611463349	0.181618584911571	0.00814111666092346	0.000429164102812005	0.0723513337023592	0.0891252346049605	0.00277841628310209	0.177966806493912	0.00593020068065116	0.00049355221020983	3.16
0.0713611895623204	0.0986680024268446	0.0167261861444233	0.196823747909238	0.0370214524511146	0.0338725214350202	0.0796420536618882	0.0961929843807387	0.0167840293934898	0.185872543890857	0.0330877108486911	0.0322785616684539	3.17
0.069130296031726	0.0937125407271167	0.0300967816928428	0.196118090608568	0.0647696888677025	0.0665679400584981	0.0790827548680112	0.0945636838910249	0.030118394335149	0.178502256894616	0.0592165738893033	0.0633841705735127	3.18
0.0593330659470981	0.0786242794592748	0.0417714152180158	0.178566792044309	0.0892135530338723	0.0958551788282279	0.0699352486751387	0.082368787024033	0.0417719952084743	0.155289698649485	0.0822572194716779	0.0925341490522818	3.19
0.0421023183289246	0.0525815094406252	0.0507960297629173	0.144271932036155	0.108323096968067	0.119486372988902	0.0522864489553537	0.0587678106644367	0.050777715464898	0.117104145797888	0.100255799541513	0.11687366571642	3.2
0.0183654867182732	0.0168094792171483	0.0563441869850257	0.0952433128841849	0.120334186034796	0.135373392278363	0.027108960726716	0.0249924177153622	0.0562920798185993	0.0665458521736165	0.111498792857038	0.132769831776964	3.21
-0.0102478364667856	-0.0254063943609593	0.0577767578463579	0.0355406211101246	0.123864684125598	0.141638285414151	-0.003806484539705	-0.0159416195262682	0.0576776489447937	0.00768140874592147	0.11466771227288	0.138020356822789	3.22
-0.0415546103598172	-0.0702153634885257	0.0547275145312562	-0.0297495805977376	0.118083050302617	0.137017440800101	-0.0380157813266159	-0.0604741826926089	0.0545861592947195	-0.0546995100055971	0.109003484957969	0.132602276020475	3.23
-0.0729335005937378	-0.114558543557014	0.0471656273931041	-0.0956406392091861	0.102854433276542	0.121180949516897	-0.0725875874431989	-0.105570297639562	0.0470033800419733	-0.11575805855147	0.0944410819019923	0.117318039921189	3.24
-0.101386304328583	-0.155669108641386	0.0354172944880272	-0.157234608546152	0.0788146770044677	0.0948124296488588	-0.104191387808293	-0.148199422468912	0.0352617671532707	-0.170748331833342	0.071615718348673	0.0923732457588578	3.25
-0.123704366104511	-0.189512705828719	0.0201759296799681	-0.209143392455883	0.0473643102477036	0.0594684294473072	-0.129280089904408	-0.184090327262514	0.0200507991519909	-0.214790069797348	0.041830596012665	0.0579527365337695	3.26
-0.13688067068761	-0.210747893897113	0.00246285910733072	-0.245803576046418	0.0105512329880483	0.0174169949321329	-0.144544199650942	-0.207742959484338	0.00238540744935666	-0.243079498615033	0.00701360099147588	0.0159692350105023	3.27
-0.138635626869635	-0.21474082168705	-0.0164298907057189	-0.262803218083594	-0.02902587331176	-0.0284006577878573	-0.147496509089187	-0.214276302375744	-0.016448217634821	-0.251859349132365	-0.0303569660668772	-0.0295940572342095	3.28
-0.127842136987754	-0.199634643203452	-0.0350255223223027	-0.257939764693125	-0.0683494048576116	-0.0744093349681552	-0.136927516037118	-0.201620233226963	-0.0349848986234572	-0.239427286086604	-0.0673846446997265	-0.0742560663140094	3.29
-0.104679161930952	-0.166399675561524	-0.0517908865986079	-0.231128324269354	-0.104284905556575	-0.116745567965652	-0.113030438197888	-0.170543397921833	-0.0516940753188363	-0.206316428751594	-0.101043211705132	-0.114718341420165	3.3
-0.070513853180602	-0.11728515431534	-0.0652657343954898	-0.18381200195849	-0.133870940101076	-0.151730395153097	-0.0772537134956593	-0.123151579432321	-0.0651132112830655	-0.154652252745497	-0.128499954646039	-0.148637979707466	3.31
-0.027692088235474	-0.054992633337301	-0.074201196033898	-0.118923569774076	-0.154584235412806	-0.176314718392261	-0.0321098258615035	-0.061985533101584	-0.0739880028590657	-0.0877984036901294	-0.147391702483835	-0.173300941277489	3.32
0.0205893662240659	0.0164592986327607	-0.0776811013197506	-0.0412902234305811	-0.164562696426407	-0.188314807812458	0.0189460742770866	0.00907818608626057	-0.0774026337284796	-0.0106381048779349	-0.155990905892172	-0.18539794637802	3.33
0.0703441422768393	0.0909742838989011	-0.0751964754085142	0.0425787269701422	-0.162746320306117	-0.186375945251346	0.0716090545004485	0.0839378359752612	-0.0748638405075719	0.0703992822130145	-0.153303741698943	-0.182613397251729	3.34
0.116967534318937	0.161468038000151	-0.0666931230356833	0.125538648592535	-0.149004303564373	-0.170112859261802	0.12093707598416	0.155359373844363	-0.0663290844084425	0.148185685524271	-0.13919466683933	-0.165253509642641	3.35
0.155631113162339	0.221099860848257	-0.0526165369267698	0.200509740888115	-0.124170125856759	-0.140409142626422	0.16178992128341	0.216252656577965	-0.0522386272982717	0.215906252930889	-0.114469774030781	-0.135569935229249	3.36
0.1819216942626	0.263388109911029	-0.0338957633329624	0.260594444432651	-0.0899914489222363	-0.0995634055754098	0.18949737907162	0.260133355736901	-0.0335123039751858	0.267356682634309	-0.0808722768115076	-0.0958481462890599	3.37
0.192546093095426	0.282882757618424	-0.011858344380938	0.299740577380166	-0.0490017575191375	-0.0507824740979338	0.200608808584609	0.281532173472147	-0.0114820017852526	0.297269428444806	-0.0409257189494676	-0.0480248154613586	3.38
0.185857869980135	0.276635192509262	0.0118525294691382	0.313935813968001	-0.00431513239250791	0.00235257442144297	0.193450200967393	0.276961639434244	0.0122033780284986	0.302183926011921	0.00231507321929153	0.00487450860476016	3.39
0.162058908825075	0.244513480489454	0.0354161677183523	0.301626844301941	0.0406299892563716	0.0557325277489846	0.168309868537121	0.246002751482297	0.0357269027035348	0.281118079321805	0.0455419591769037	0.0580246796924672	3.4
0.123084659850652	0.188554401647461	0.0570156908014056	0.263341727046162	0.0824012932473802	0.104966761838378	0.127279175005966	0.19106703632757	0.0572718782043091	0.23553961659782	0.0854911404296036	0.106328798935692	3.41
0.072324078804408	0.11304910156439	0.0750004209474544	0.201744098213906	0.117928838400683	0.146208609819105	0.0739534648835034	0.116624923812497	0.0751808297660605	0.169006332295879	0.119231051995158	0.146298445231943	3.42
0.0143407862105132	0.0251178822335571	0.0880671223514227	0.122153549925275	0.144819153468846	0.176742179600919	0.0131688752134895	0.0293227881246949	0.0881490671601544	0.0871318028301569	0.144432654647053	0.176002486190695	3.43
-0.0453988544997635	-0.066110507821429	0.0953693753608274	0.0321567104826089	0.161539583458585	0.194888283060965	-0.0492775138900951	-0.0622125212180445	0.0953382031627601	-0.00257689935866071	0.159585511427505	0.193810325633411	3.44
-0.100907708375507	-0.151757542140051	0.0965644922655011	-0.0599946004094137	0.167476043435641	0.199697364934512	-0.107049084947575	-0.148680744702305	0.0964303543495574	-0.0917560907942728	0.164119032817175	0.198306227846988	3.45
-0.146201718198008	-0.224067914557094	0.0918600328652866	-0.146424715902304	0.162945528748415	0.191372628025265	-0.153863875905615	-0.221501042756274	0.0916359831366214	-0.172344717084416	0.158421772584074	0.189473739763181	3.46
-0.175934784119737	-0.275272369475839	0.0819867127174973	-0.21929704855912	0.149141732341932	0.171674773927566	-0.184182102969769	-0.273014668871738	0.0816649132418535	-0.236911779696926	0.143723686510057	0.169205477219809	3.47
-0.186086591123761	-0.297658352174243	0.0681290686569274	-0.270835345329742	0.127997337019372	0.14331304234553	-0.193909373743435	-0.296209061909677	0.0676989148495528	-0.278680598047422	0.121915041936994	0.140399685846297	3.48
-0.174590625722546	-0.286443994125079	0.0517988686995706	-0.295014192920067	0.101962647919858	0.1092013599013	-0.181025130231123	-0.2861158351792	0.0512735438291369	-0.292443538498775	0.0954110579427399	0.106095596734159	3.49
-0.141660464481736	-0.241902897184189	0.0347068946554677	-0.289227524251722	0.0738095836549998	0.0726136836519389	-0.145899932472655	-0.242105013399529	0.03413219698256	-0.276036091135263	0.0670152149031944	0.0696534901394728	3.5
-0.0897134102295953	-0.167830968446006	0.0186475243744942	-0.253902986853236	0.046518081638396	0.0375766471757648	-0.0911986153713137	-0.167870262438353	0.0180713211487156	-0.230645759185895	0.0397238078543788	0.0349276060304893	3.51
-0.0230983953549764	-0.0692791671525331	0.00528151208499681	-0.191362201438802	0.0229768275862992	0.0082438894213716	-0.0215648512379638	-0.0693530027459596	0.00474783304073495	-0.159875919551149	0.0164028324057301	0.0056665304766613	3.52
0.0521428251258509	0.046443951075271	-0.00408665125649977	-0.106257780479435	0.00555206789420598	-0.0124267629974409	0.0566370087275579	0.0457769018073737	-0.00451214846709112	-0.0693383295337929	-0.000576548850406561	-0.0151166095341365	3.53
0.128563550216874	0.167734535222443	-0.00866651411039029	-0.0065542316862626	-0.00424020870949102	-0.0229574115898934	0.135601440887959	0.166835841220784	-0.00892335465596416	0.0328977354399552	-0.00962003149386863	-0.0251983604469317	3.54
0.198078071196121	0.28085030042801	-0.00825678769373118	0.0976423629983321	-0.00587341289347314	-0.0225485828683048	0.206883351283067	0.280586515972616	-0.00834214959486212	0.136740424954234	-0.0102317209887302	-0.0236990733498826	3.55
0.253081628153283	0.373887540323187	-0.0032819097462863	0.196473836662795	0.000141558777171951	-0.0113084909075958	0.262603294674504	0.373939815086435	-0.00324331875378418	0.231902801764605	-0.0031817502244888	-0.0117584186687112	3.56
0.287338672871557	0.437241315286876	0.00518141651775439	0.281007230508438	0.0120541106062596	0.0084131476086313	0.296418451210926	0.436569955042505	0.00531196936924561	0.309310326648295	0.00963946702352488	0.007856937466623	3.57
0.296617017294565	0.462880816934544	0.0155761020580075	0.342846730062035	0.0270916852598402	0.0323672290794077	0.304150524822364	0.461469172623759	0.0158104225490857	0.361428164759822	0.0255723539199979	0.0317406464129076	3.58
0.279147407582897	0.446356858539254	0.0261558665284739	0.375201662755576	0.0422256984663675	0.0564589439740701	0.284171453364295	0.444857067728779	0.0265005246262536	0.382665928000368	0.0416936658856092	0.0563806841379184	3.59
0.23577541567471	0.389153935509116	0.0351861570188893	0.374851012936588	0.0546116951860115	0.077340411360823	0.237549753473756	0.387472730505202	0.0356209989815662	0.370407301919339	0.0551915397206835	0.0778517076024709	3.6
0.169774527812807	0.297185275438284	0.0411099961975687	0.342210548670856	0.061804550686029	0.0916535694768591	0.167906498334834	0.294496315458866	0.0416288724876966	0.325581130953922	0.0636474445356766	0.0922172643929998	3.61
0.0864938976356944	0.177178521875742	0.0427039195161967	0.279554853171919	0.0620254285998283	0.09623676902121	0.0810101666985769	0.173466375139598	0.0433145364613768	0.2517232719607	0.0652953951960246	0.0968818774930501	3.62
-0.006922673784289	0.0367640230870125	0.0392306152370379	0.19069331992462	0.0543887733915891	0.0895655542471976	-0.0156020770232708	0.0330949992702507	0.0398918333983635	0.154173197998803	0.0591493235872153	0.0911795009928708	3.63
-0.101854676030237	-0.111862104533845	0.0305354104510455	0.0828342264647708	0.0390160384815816	0.0723324638262701	-0.112944592630257	-0.114993439598047	0.0311266445680252	0.0407823002026725	0.0450188162954585	0.0751759357553395	3.64
-0.188919338217615	-0.251988978332907	0.0169915002242189	-0.0331190277884009	0.0167404945082978	0.0458384849622741	-0.20128823182865	-0.255255992511238	0.0173922256575437	-0.0776179467714122	0.0234780383528863	0.0488541515098413	3.65
-0.259201934978186	-0.368070803396463	-0.000538381269022503	-0.145602414589249	-0.0111294622963813	0.0110554559319408	-0.271442611392515	-0.371392443679829	-0.000355240947885565	-0.189067334399495	-0.00410287953837567	0.0133307149966075	3.66
-0.305453471711232	-0.44940675983372	-0.0206471116096505	-0.244958340022367	-0.042577030788519	-0.0298821508715928	-0.316097127403638	-0.451179377189799	-0.0206497433673437	-0.283231134760602	-0.0355231032503154	-0.0280461730049789	3.67
-0.32283815409726	-0.488798707124819	-0.0414343933627381	-0.323002552267942	-0.0747595851716412	-0.0727161700192358	-0.330605169438446	-0.488104424175267	-0.0416049787766451	-0.352274170114838	-0.0678772164000897	-0.0706534851581377	3.68
-0.309338209854366	-0.481347980335161	-0.0607434340113235	-0.372204288878366	-0.104364604897308	-0.112666022862162	-0.313248346520056	-0.478974632434502	-0.0610496861194211	-0.39013072698825	-0.0978694389067986	-0.110507118599589	3.69
-0.265907487996332	-0.42648635788032	-0.0764396678344492	-0.387230099137084	-0.128094547598472	-0.145938631374544	-0.265302325939209	-0.423205797303008	-0.0767905593204907	-0.392549104127434	-0.122167256674994	-0.14426302164642	3.7
-0.196297911047691	-0.329669419494879	-0.0865959858597659	-0.366997874858353	-0.142922282014608	-0.169073903535971	-0.190929662289565	-0.32474653794276	-0.0869109737683186	-0.358746880641839	-0.137735895865022	-0.16792570172518	3.71
-0.106611366354106	-0.20049652449385	-0.0896850848208537	-0.314211407945838	-0.146306629226709	-0.178242682363808	-0.0967690389502761	-0.193140621281148	-0.089970089190081	-0.292223514629879	-0.142180511249922	-0.177140086561345	3.72
-0.00479720455058945	-0.0499431074689267	-0.0848468494348727	-0.233427590451287	-0.136713903264658	-0.170598471957368	0.00869324511919478	-0.0412276716374993	-0.0851455047835031	-0.199385784458101	-0.134075948013899	-0.169433512743986	3.73
0.0998420969177494	0.109686468966161	-0.0720531499865273	-0.130712811278936	-0.114091317722052	-0.14608890555563	0.115739179957983	0.117920168821906	-0.0723416222782076	-0.0879319825885155	-0.113208058320608	-0.145461609189094	3.74
0.197363542187646	0.263535910388143	-0.0520615632524017	-0.0148147503551156	-0.0797788485855296	-0.106879829064588	0.214124401596673	0.2708307031811	-0.0522489040977644	0.0331667628728591	-0.0806284367899964	-0.107379377923989	3.75
0.278273776763003	0.395996959438122	-0.0262916026837126	0.103321522891042	-0.0361403686371198	-0.0557127801042703	0.294133499328717	0.402773485936083	-0.026320442759653	0.153097060837325	-0.0385574948157606	-0.0572418268200017	3.76
0.334692619574123	0.493981973125482	0.00327840579980915	0.212856563336426	0.013629198315047	0.0041121152480077	0.347853749167095	0.499341925871695	0.00340748316688285	0.260329557181389	0.00980879706909878	0.00221234547265946	3.77
0.361264605163788	0.548130251307898	0.0342536577065747	0.304458995808286	0.0655826333168091	0.0676901537579793	0.370189786560055	0.550133926984286	0.0345311741937047	0.344895022617944	0.0605640395827112	0.0660303137827124	3.78
0.355681932459496	0.553113237275534	0.0640609816054909	0.370369826153194	0.115406739994896	0.128987306272687	0.359300778353181	0.551235469746216	0.0644723663023533	0.399855924705109	0.109440751626783	0.127571109909608	3.79
0.318828444023484	0.509066216361002	0.0902586676748805	0.405001110534154	0.159043833981895	0.182858693535991	0.316565121243551	0.504408264241613	0.0907365805139194	0.421391967421841	0.152286428278718	0.180969216558064	3.8
0.254522339426227	0.422038300325504	0.110754273605546	0.406150212833419	0.1930468266273	0.225447989145229	0.246295990588923	0.415197770341529	0.111183364310743	0.40832029049869	0.185575210192225	0.222494725347797	3.81
0.16894858945426	0.301365418468833	0.12395027244268	0.374914786471036	0.214745786322064	0.253325005460498	0.155266733062128	0.291821526971685	0.124266488587325	0.362090481858386	0.206796638602037	0.249769818892649	3.82
0.0700784910643968	0.157182988826371	0.128925922250573	0.314443021666378	0.222539717726566	0.263866697450248	0.0520877884265173	0.145047593495465	0.129150010030364	0.286937579578405	0.214647010138084	0.260731179137212	3.83
-0.0328369783857603	0.00130220601136454	0.1255478915544	0.229565714600528	0.216208767049608	0.256607280913192	-0.0534682623919744	-0.011690743939113	0.125708827465068	0.189686281678699	0.209020878299855	0.254186682209503	3.84
-0.129943252557682	-0.151111069292262	0.114438821311156	0.127687633860087	0.196895741860785	0.233480590142278	-0.151227122979128	-0.163148231645041	0.114512317254326	0.079200576142873	0.190891348198597	0.231170975045301	3.85
-0.211825971575574	-0.283807864289832	0.0968231909406461	0.0185526564618165	0.166725490239867	0.197346701011124	-0.231621115211695	-0.294229863855977	0.0967564339282938	-0.0345408732649142	0.162159777660721	0.194995465910632	3.86
-0.270670238369248	-0.384009648642529	0.0743787492817538	-0.0878683187550774	0.128478966041615	0.151286462217149	-0.286866248641151	-0.392299879008188	0.0741420811556086	-0.141515113965601	0.125471012301671	0.14982896378498	3.87
-0.301112387993205	-0.443872719693083	0.0491218810362545	-0.182952889246779	0.085443783052106	0.0993238433795928	-0.311897960177889	-0.448672231595093	0.0487021221832504	-0.232570972715303	0.0839856645250878	0.0993925705157774	3.88
-0.300657393000295	-0.458777053648584	0.0232130844855019	-0.259238616194316	0.0411405367842233	0.0463704806405358	-0.30477368780104	-0.458865513938393	0.0226074352527579	-0.300098410012355	0.0411015915984871	0.04707871866016	3.89
-0.269788011000943	-0.42705731784753	-0.0012750329972121	-0.310232227787401	-0.00108037143916438	-0.00316218318315376	-0.266630368179862	-0.422514585475847	-0.00201385905619778	-0.338622229099678	0.00017443237865597	-0.00312671733533008	3.9
-0.211817922113494	-0.352048784571593	-0.0225292820664573	-0.331712607327645	-0.0382998108686293	-0.0461969558184459	-0.201428388857297	-0.343639248335433	-0.0232737036442759	-0.345411046588381	-0.0357360893248115	-0.0466253392518239	3.91
-0.132462364013697	-0.242276897651194	-0.0391029464426697	-0.322878350179718	-0.0680869350882493	-0.0801738301169209	-0.115551457860847	-0.230397151805586	-0.0397140555124108	-0.320733011441396	-0.064119022662416	-0.0796227838119107	3.92
-0.0392225045753619	-0.108825750139338	-0.0500311739291148	-0.285711703214469	-0.0885999406271876	-0.102580335736036	-0.0172018929795351	-0.0939040500038653	-0.0504385117336414	-0.267463489855594	-0.0832700395741259	-0.100461295231223	3.93
0.0592572350439325	0.0366248497220692	-0.0549591837040245	-0.223731393333228	-0.0988924759515058	-0.112090584606478	0.0843723861361326	0.0532639670157424	-0.0551656672591523	-0.19050617570278	-0.0924817173250799	-0.109317644293375	3.94
0.153884429879213	0.181514776985198	-0.0541670556717166	-0.141865395904096	-0.0991143769224824	-0.10940931142875	0.179702652602771	0.19801263451206	-0.0541999789410099	-0.0964406592435414	-0.0920707798171618	-0.106954012898731	3.95
0.235952942599058	0.31241555312419	-0.0484586215527543	-0.0469619891159051	-0.0903751659096653	-0.0964847298120468	0.259957267142742	0.327269577971796	-0.0483448994983354	0.00675931666942245	-0.0832289346367386	-0.0942800723263844	3.96
0.298066174228331	0.417121417435672	-0.0389969687988444	0.052719585320383	-0.0744836819505401	-0.0755276616278232	0.317843895565474	0.429146360414451	-0.0387623406742739	0.110306893539133	-0.0677729797248407	-0.0731833790030499	3.97
0.334919796367122	0.486701321063501	-0.0271452474446953	0.148853649402262	-0.0537429911668413	-0.0492395805440263	0.34840380409929	0.494552084407955	-0.0268020523610759	0.205537240644739	-0.047880244182903	-0.0469903236382847	3.98
0.343758911873488	0.515934192880421	-0.014293701322321	0.233922374032102	-0.0306769875549676	-0.0210887610167006	0.349472395793973	0.518488942382862	-0.0138295741586026	0.284786959253012	-0.0258540892046707	-0.0195121353089856	3.99
0.324507770891971	0.503249421966623	-0.00165677714361636	0.301412773073114	-0.00760652038373626	0.00563348816217934	0.32172449397784	0.500277612006933	-0.00106645837135877	0.34199416405293	-0.00387704431127117	0.00640650014241625	4
0.279623409531618	0.451060689434113	0.00986729840352181	0.346193168657464	0.0136907283368327	0.0288790794284366	0.268400898278978	0.44298389934297	0.0105367025573938	0.3730648980632	0.0162538327540649	0.0292385033759089	4.01
0.213706346088729	0.365428486067647	0.0197302378617717	0.365186869832222	0.0320798395283183	0.0476866813858024	0.194872995363363	0.352689880092404	0.0203878853843358	0.376089847988137	0.0333383708590949	0.0479594138655575	4.02
0.132972964027623	0.254676705654511	0.02771576192269	0.357590125365779	0.0470222032754479	0.0615529506654224	0.108101549657802	0.237936006047179	0.0282743269620244	0.351409220887104	0.0468730743293203	0.0616378755670229	4.03
0.0447175683206015	0.128474387663967	0.0339058780566701	0.324519248266534	0.0585093654017146	0.0705420140455265	0.0160323213119994	0.109197334150432	0.0343160878541087	0.301478256655317	0.0569988244710297	0.0700169477052645	4.04
-0.0432480329944407	-0.00232383609497158	0.0386249267648321	0.268642362727162	0.0670102749838711	0.0756698804001507	-0.0730635201938506	-0.022106246552299	0.038870509066676	0.230524931417792	0.0643354931224202	0.0742575729987569	4.05
-0.123266603641141	-0.126324209891673	0.0423248956788116	0.194147021869757	0.0732941588594734	0.0784958336536343	-0.1513603824242	-0.144780775144149	0.0424129297156406	0.144116697706468	0.0697513081255966	0.0765013072806012	4.06
-0.188605495617394	-0.233092267768129	0.045448475853857	0.106717538246113	0.0781793448822479	0.0803865886250368	-0.212253793731097	-0.248774322899694	0.0454062312583056	0.0488863131234491	0.0741292678972072	0.0785678203943582	4.07
-0.23412138819869	-0.314207974485765	0.0483370291463251	0.0131823470966732	0.0823797676889293	0.0824159455119049	-0.250982258372698	-0.325670741877084	0.0481906259759313	-0.0477060857204217	0.0781665206066205	0.0812157709624601	4.08
-0.25669932060716	-0.363555496878536	0.0511610883670031	-0.0791507402730566	0.0863939318517394	0.0855157016816364	-0.265044053555249	-0.369402880513634	0.0509135640393531	-0.137966331804535	0.0822366285989234	0.0845748835951434	4.09
-0.255469123795003	-0.378059721651632	0.0538392269022878	-0.163373876204892	0.090368131991417	0.0901892090863407	-0.254372958533884	-0.37754721668723	0.0534804527239929	-0.215027727723903	0.0863428037723548	0.0889560513401853	4.1
-0.231775717078141	-0.358616385316034	0.0560073911679288	-0.233672835851362	0.0939900257172053	0.0960270430566626	-0.221210734933293	-0.351869578750029	0.0555498138313008	-0.273749414692357	0.0901112976131485	0.0946480315429871	4.11
-0.188891847636037	-0.309420669711792	0.0570644769828251	-0.285436623679711	0.0965089294133105	0.101878222279759	-0.169705364688273	-0.297086192494669	0.056557319848157	-0.310643680835277	0.0928218968670067	0.100921553053049	4.12
-0.131565812733376	-0.235943629046971	0.0562497147321489	-0.315121013066506	0.0968519115007667	0.106316138550394	-0.105402033539777	-0.218955654829441	0.0557597084495366	-0.32339949934863	0.0934466110058802	0.105673271475211	4.13
-0.0655841409123476	-0.144500297739933	0.0527396314529603	-0.320671651177224	0.0937639129784344	0.107572669994677	-0.034769839334515	-0.124170655713151	0.0523306848477871	-0.311173025949596	0.0907384357928926	0.106510552552182	4.14
0.00265908301568454	-0.0437245810805314	0.0457513552219221	-0.30233060114087	0.0859424945728777	0.103497826900413	0.0352877189077901	-0.0217537334826046	0.0454687774058353	-0.275515103625469	0.0834036631036735	0.101978635651747	4.15
0.0667367220479386	0.0557630245201024	0.0346868974214027	-0.262508341294295	0.0722438954851573	0.0921597730997922	0.0981028650269022	0.0774318705473572	0.0345351416636524	-0.220381634336984	0.0702785611143553	0.0912068743231299	4.16
0.120890197608799	0.14454233368703	0.0192918194044365	-0.204637155761651	0.0519612549025538	0.0725475798966816	0.148000511138493	0.163773446415623	0.0192307183687177	-0.150746042744403	0.0505142480387588	0.0726531631598082	4.17
0.160585241764733	0.216256664241206	-0.000270764561172376	-0.132715873522005	0.024952088338573	0.0443728020798409	0.180834843152935	0.231008380054668	-0.000299855095568048	-0.071645245335322	0.0237959444839744	0.0445250538052044	4.18
0.182778026765118	0.26622392522388	-0.0233696951951621	-0.0520477734006538	-0.00831670397443911	0.00767428615916092	0.194204778757217	0.275265008944536	-0.0233903434996197	0.0112353998068453	-0.00940223721307271	0.006803510333569	4.19
0.186039911862424	0.290277710494273	-0.0488605818048089	0.0305642058582075	-0.0466114645956607	-0.0364662472977589	0.18749805612116	0.293161387055437	-0.0488589509087114	0.0910004957818446	-0.0476657199882389	-0.0380071053645631	4.2
0.170648567066228	0.286166666047256	-0.0751167084289036	0.10806983305615	-0.0878381365491012	-0.0853025749565264	0.161907971157618	0.282554542708851	-0.0750646099622977	0.160567632423243	-0.0887150730610954	-0.0864187875229959	4.21
0.138574233140177	0.255269964100086	-0.10016149840103	0.174557248122526	-0.129217177633708	-0.135164553230816	0.120350207421485	0.244948728307585	-0.100026624179166	0.214460206746133	-0.129676165505535	-0.135613745661307	4.22
0.0932653696146285	0.201883996415482	-0.121902206183162	0.225424907496143	-0.167604106426838	-0.182321788000178	0.067166034098868	0.185536846982978	-0.121662504168967	0.24936375237449	-0.167386956556738	-0.182791712694863	4.23
0.0392830964557591	0.131410648097194	-0.138328000600624	0.256964645020262	-0.19976038586272	-0.222966491102679	0.007673023009982	0.11096130330457	-0.137980772142641	0.263216304989366	-0.198648985898888	-0.223718087980331	4.24
-0.0181178808399526	0.0499160295320571	-0.147684824872498	0.266685386822688	-0.222594404845046	-0.252988489352987	-0.0523263460836835	0.0274978774756316	-0.147274979177804	0.254825354637013	-0.220476445115416	-0.253273645843319	4.25
-0.073446938270371	-0.0353191970632866	-0.148692160237237	0.25407486574495	-0.233515367342287	-0.26865871112965	-0.107053502553902	-0.0581243638509805	-0.148277584490324	0.22471807800796	-0.23038787892278	-0.267772596600659	4.26
-0.121483677269921	-0.116143594154114	-0.14070317570991	0.220717371961105	-0.230814109743626	-0.267785544322921	-0.15130085596824	-0.137706125862951	-0.140302470384042	0.175911278764693	-0.226711008782204	-0.266018758408398	4.27
-0.15777510234206	-0.184871716034004	-0.123772795002586	0.169760130683127	-0.21382604854807	-0.249716812697643	-0.18095200615468	-0.202838083152029	-0.123366425881621	0.113344387066065	-0.208790236379675	-0.247918076109176	4.28
-0.179029661686316	-0.235181518743303	-0.0986323037809373	0.105581518018318	-0.182913898579446	-0.214732212302183	-0.193346895282173	-0.24726101402982	-0.0982009815447339	0.0425851301226094	-0.177061101417577	-0.213190080338494	4.29
-0.18338253995257	-0.262748131587889	-0.0666469783856891	0.0336477156895217	-0.139462974542443	-0.164184282095171	-0.187455784236625	-0.267999579915986	-0.066199263839335	-0.030716285830551	-0.133031358286805	-0.162268659419846	4.3
-0.170525025690272	-0.265718092113862	-0.0297609070294273	-0.0399298561239068	-0.0858869579605357	-0.100999871344805	-0.163907797643488	-0.264256188165502	-0.0293157094442862	-0.100634332486994	-0.0792075570315029	-0.0980933996180655	4.31
-0.141683023572704	-0.244372096609761	0.00964907732934684	-0.108958690921579	-0.0254824341741701	-0.0294512918650507	-0.124902873181963	-0.236251057951612	0.0100677575042331	-0.160991447650908	-0.0189501109653804	-0.0259526206234862	4.32
-0.0994799349115844	-0.200251515340104	0.0489749938447138	-0.167519861178997	0.0378717494673902	0.0456962075387883	-0.0740177946322337	-0.185505551551166	0.0493227360592458	-0.206207748721131	0.0437825876041803	0.0485848777202608	4.33
-0.0477471213634155	-0.136353774974598	0.0855783509299458	-0.210465841106582	0.100010977782123	0.119494210405675	-0.0159246358809685	-0.116053839596909	0.0858027179348422	-0.232412033820847	0.104788854200496	0.121079310962097	4.34
0.0087414064884894	-0.0583716485228556	0.116986904985704	-0.234320205964857	0.156757709301236	0.186725343207186	0.0439806589705249	-0.0347854695485565	0.117067340364686	-0.237906154664894	0.159994327917063	0.187573342192095	4.35
0.0647086756559475	0.0255471871615495	0.141111695396822	-0.237731162558508	0.204275872460899	0.242467366247087	0.10008009525237	0.0500307175955179	0.141065720829827	-0.222818257539104	0.205756681273164	0.243394794446265	4.36
0.114951867044268	0.107182707003119	0.156444435886102	-0.220981897505104	0.239462266199036	0.283021792462807	0.147132103616604	0.130681203605072	0.156291512298159	-0.188565863369492	0.239104343669486	0.283685807822699	4.37
0.154865508266799	0.179905262216785	0.162163839514297	-0.185476483494561	0.260191326608741	0.30609250823993	0.180804885716281	0.200554971174731	0.161899671897774	-0.137917737657232	0.257954412496327	0.305363666242981	4.38
0.18080082036978	0.237775290974514	0.158158308761397	-0.134144524082259	0.265407276899202	0.310439150417888	0.198025586769431	0.253504318190319	0.157774068060397	-0.0753858502441303	0.261309503580057	0.30815718585216	4.39
0.190337704316396	0.274847876984762	0.145017911511998	-0.0718198221397158	0.255182837225462	0.296095168376616	0.197191380408235	0.283974148367922	0.144520959706719	-0.00695155037426615	0.249360999056224	0.293425027616232	4.4
0.182544487137482	0.286861791162024	0.123977752837522	-0.0044214466274243	0.2307272717863	0.264859731780143	0.178327056167268	0.28860609405867	0.123386879008647	0.0610874015898118	0.223433816335925	0.262530502209646	4.41
0.158123176729949	0.273130590344929	0.0967710575991311	0.0622876931874716	0.194224817949902	0.219890499080565	0.143145838231613	0.267441431885461	0.0961192634682029	0.123094756881622	0.185802261243312	0.217100344575548	4.42
0.119327311153165	0.235719732227156	0.0654327650517445	0.122965441275377	0.14853954757129	0.164742290460391	0.0949036576302091	0.223041237333565	0.0647817978984733	0.17409022338882	0.139455200852084	0.160581196521804	4.43
0.0697209088857778	0.177672575349866	0.0321261855580089	0.172416763919523	0.0969638675315231	0.103203070742826	0.0380725657043318	0.159064639750824	0.0315576034043614	0.209573130054695	0.0878276181059923	0.0983951832386198	4.44
0.0138995639504399	0.103417253337903	-0.00100535737546532	0.20624877558152	0.0430254405262324	0.0396499323770187	-0.0220467209936956	0.08050916118713	-0.00143267059260133	0.22626625828556	0.0344831505616702	0.0358053782641342	4.45
-0.0428668904949111	0.0200107604644584	-0.0320125551810624	0.222008631555273	-0.00980123488046092	-0.0213904243696349	-0.0797580045646666	-0.00524293142318398	-0.032286145258242	0.223166108437887	-0.0172265074037458	-0.0238620540593823	4.46
-0.0951523172254648	-0.0638147292735186	-0.0593082808794843	0.219262092249326	-0.0584581213732409	-0.0763422459804727	-0.129518048816362	-0.0891464439077845	-0.0594394291052324	0.201476353157853	-0.0644152881067884	-0.0784167324395974	4.47
-0.137966969937221	-0.140062639469271	-0.0817426332043369	0.198782758856592	-0.100519776293324	-0.122844880980939	-0.166550645615719	-0.162868287646588	-0.0817469522072374	0.163617185052796	-0.104792779220961	-0.125052043798574	4.48
-0.167244629319143	-0.202118124662812	-0.0985917187061748	0.162413863733223	-0.13422297798615	-0.159052834455257	-0.187326592988759	-0.2200812009675	-0.098493293082241	0.112823628656515	-0.136725319153182	-0.160667229584545	4.49
-0.180176993175739	-0.244062244586525	-0.109538918716861	0.113627467512117	-0.158496417964239	-0.183599045671083	-0.189836789535931	-0.255811999989447	-0.109367144688403	0.053617635611049	-0.159276656504558	-0.183916407623518	4.5
-0.175482916248157	-0.26134325955823	-0.1146581034676	0.0572712136517973	-0.173037363730784	-0.196381538018595	-0.173760733595679	-0.266132307109248	-0.11442512991239	-0.00825028698965651	-0.17222105670187	-0.195811026747494	4.51
-0.153575074834293	-0.252433107832897	-0.11433487231592	-0.0015995890857289	-0.178239572041337	-0.198574300518726	-0.140550076961153	-0.249501395218326	-0.11403193241814	-0.0670003583871175	-0.175958407695647	-0.197933986305117	4.52
-0.116519176292879	-0.218819201706117	-0.109140178795026	-0.058303112225653	-0.174947624302443	-0.191597898910013	-0.093328001721748	-0.207812178624422	-0.108775857656191	-0.117866770175263	-0.171367059884036	-0.190964025537219	4.53
-0.0678121968927406	-0.163591186438879	-0.0997454205036895	-0.108218943374159	-0.164262663172285	-0.176646786704649	-0.0365723416920945	-0.145574153299462	-0.0993613710095874	-0.157012114356269	-0.159642675432332	-0.175506946755185	4.54
-0.0120814419174568	-0.0913122636372917	-0.0868918670446734	-0.147007241929354	-0.147491415748837	-0.155308614010063	0.0243100258603952	-0.0684979806673898	-0.0865300904140124	-0.181237724104164	-0.142144370846249	-0.153492890968243	4.55
0.0452945166810407	-0.00898298573631497	-0.0713442821617404	-0.17170020071201	-0.126067136874101	-0.129735920515486	0.0834474896933699	0.0165698140234992	-0.0710189473046327	-0.188552424351187	-0.120247749206802	-0.12765272464947	4.56
0.0987305766322047	0.074643847946843	-0.0538092526518095	-0.181159823066655	-0.101338656562107	-0.10171199590916	0.135068496985799	0.101294256378927	-0.0535229268138448	-0.17893811462443	-0.0952313802153694	-0.0998163202825872	4.57
0.143057164473598	0.151405603874591	-0.0348985516219137	-0.175371159472554	-0.0744259662816899	-0.0721280785391485	0.174140401742033	0.176895600746042	-0.0346622604089225	-0.15413468177824	-0.0682126008980016	-0.0704961478164879	4.58
0.1740372086555	0.214638838725331	-0.0151646769834191	-0.155035852495883	-0.0462716028192624	-0.0416957989789104	0.196903936022357	0.235943845618925	-0.0149750577593068	-0.116823592983804	-0.040121862352351	-0.040045756422687	4.59
0.188732732899224	0.258382726837875	0.00487480680379967	-0.122141599169665	-0.017686593471719	-0.0114263298325178	0.201200868024877	0.27320347526527	0.00505143504433598	-0.0703440084781831	-0.0117055365203158	-0.00945290558231368	4.6
0.185786257464859	0.277810010945478	0.0247471077490683	-0.0801365808295261	0.0107246350006263	0.0180434293907839	0.186646556518218	0.285379378866686	0.0249411528649218	-0.0188584503311566	0.016463166157452	0.0202880413437908	4.61
0.165596404262639	0.271206642131853	0.0439968212832079	-0.032929302147048	0.0385594847283367	0.0468619706083646	0.154701691006596	0.271276347033222	0.0442060618543556	0.0329544339614979	0.0439274841111206	0.0489555028726293	4.62
0.130277887483058	0.240432514635781	0.0621159766351981	0.0159350971176166	0.0654593324495314	0.0751612139222111	0.108572084466145	0.23247529742567	0.0623284407384691	0.080739816817524	0.0702714202754779	0.0768212160093313	4.63
0.083407587823971	0.189109055446947	0.0785054579821796	0.0629083090891943	0.090954959867162	0.102334168690022	0.0528758285476298	0.173247298045411	0.0787299912388206	0.120932270372008	0.0950393261311479	0.103798590067608	4.64
0.0296700162639904	0.121622980826523	0.0925059863581026	0.104119296425575	0.114457040414691	0.127528645421469	-0.00683649161460596	0.0996104759100352	0.0927566107083796	0.150652865772756	0.117680730865679	0.129146503672707	4.65
-0.025540328096131	0.0442447119863581	0.103447341920091	0.136267373654034	0.135304329719013	0.150274623573453	-0.0645951446257758	0.0186797848766988	0.103705028124568	0.167804133019036	0.137509517379312	0.15181563231404	4.66
-0.0766352131997661	-0.0344766880237729	0.110671866505151	0.157596679955318	0.15271846071635	0.169966659914586	-0.114563869197144	-0.0614453275402226	0.110895090908915	0.171551247519694	0.153689349948145	0.170795017853986	4.67
-0.118458794997202	-0.105857267295796	0.113578346908694	0.167525517195119	0.165762436831428	0.185208823435556	-0.151667174061617	-0.132288332812139	0.113737046698408	0.162494444534773	0.16529644072848	0.185158709116882	4.68
-0.146839770289552	-0.163209108751164	0.111721553130774	0.165784872257623	0.173466728650343	0.19439473628872	-0.172158122662007	-0.186517224015777	0.111791030751704	0.142213242209057	0.171416503802814	0.193890745383471	4.69
-0.158967549041979	-0.201695617168307	0.10491538979986	0.152591010254052	0.175045662891943	0.196629622844128	-0.17397594608194	-0.219165925363053	0.104852013259809	0.112799319200328	0.171278152784118	0.195831333601162	4.7
-0.153638524340092	-0.217520754517838	0.0932633615150715	0.129421094514174	0.169955128710997	0.191500242811803	-0.156898333912503	-0.227544130818779	0.0930159763818525	0.0768875363557726	0.164362499051621	0.189903528557587	4.71
-0.131380689308924	-0.208673923278502	0.0771593788964433	0.0988796459318925	0.157898677502189	0.178424292333996	-0.122540941425788	-0.210809260485746	0.0767149390941539	0.0377803589886397	0.150500147118138	0.175551664922928	4.72
-0.0944247369314572	-0.176206703246642	0.0573152368991002	0.0636979024979123	0.138948073598474	0.15702278260503	-0.0742475297833189	-0.170267796863231	0.0567034484218999	-0.000972667389539425	0.129952845440435	0.153077963493735	4.73
-0.0465026117818972	-0.123967842701302	0.0347541373597767	0.0263263366133736	0.113662403265609	0.12794039952312	-0.0168310601875666	-0.109954268819698	0.0340133272860288	-0.0362894479767887	0.103449035299978	0.123479645330684	4.74
0.007546017391486	-0.0574566789282168	0.0107326669401984	-0.0106843645351603	0.0830867915814206	0.0927530202770747	0.0439260936403252	-0.036480249850715	0.00989602336662968	-0.0658535929967235	0.0721507256692015	0.0880339464855565	4.75
0.0622832457011869	0.0166189120923277	-0.013376208045812	-0.044622415548016	0.0486331446782587	0.0531620011273894	0.10192738524115	0.0422279688502148	-0.0142596302390452	-0.0879583438117138	0.0375615062013737	0.0482083409181651	4.76
0.112224060299756	0.0906601741643296	-0.0361879763943163	-0.0731096243036614	0.0119842827865203	0.01089852169422	0.151389890549121	0.118376408918236	-0.037050812723738	-0.101286077687648	0.00144188000410674	0.00592611910409006	4.77
0.152400512474045	0.157332033292097	-0.0563868044855616	-0.0943869559971263	-0.0249416679685176	-0.0316961080482361	0.187391210979893	0.184919937518893	-0.0571725314809248	-0.105037783114909	-0.0342935208990686	-0.0363160839691503	4.78
0.178839426207204	0.210481937248084	-0.0728256983362062	-0.1072215975445	-0.0600938858775597	-0.0718622741484203	0.206328182761931	0.235589959881685	-0.0734977262324469	-0.09933311585075	-0.0676726178901641	-0.0758161246173256	4.79
0.188899324483155	0.245031112359528	-0.0846403094829004	-0.110978092783686	-0.0915145235464963	-0.107227145156072	0.206254624329974	0.265112264244257	-0.0851579943188666	-0.0853211932874725	-0.0968114740816192	-0.110208351941879	4.8
0.181510522012828	0.257149559035714	-0.0912957304189954	-0.105817891428396	-0.117487270443656	-0.13598845283407	0.187066697839932	0.270170180679587	-0.0915989895825663	-0.0648025989595449	-0.120078699383506	-0.137693169780312	4.81
0.157321885775321	0.245478932276199	-0.0925917376243716	-0.0925699191737528	-0.136598849431661	-0.156537179506541	0.150524849050081	0.250417300091737	-0.092632314904785	-0.0397053603944105	-0.136238437722841	-0.156922411090368	4.82
0.118657006089063	0.21179212711523	-0.0886811394245884	-0.072402377116433	-0.147854175820513	-0.167540062463521	0.100102746276785	0.208352685774842	-0.0884427572608048	-0.0119759440842525	-0.144537012143584	-0.166831385973381	4.83
0.0692530556551738	0.159917742679494	-0.0800670627715685	-0.0468283318575691	-0.150798289365703	-0.168567986982888	0.0406476342193793	0.148282867204999	-0.079558635488068	0.0161783672929576	-0.144726173042801	-0.166778363305025	4.84
0.0138781121957115	0.0945486181873544	-0.0675467681595928	-0.0178919307351591	-0.145549184352088	-0.160142025503115	-0.0220924199051347	0.0756609189059437	-0.0667945204608435	0.0423605823659438	-0.137068533684124	-0.156992331768672	4.85
-0.0421032094380553	0.0215149563926546	-0.0521092100893623	0.0120662500953625	-0.132715701529182	-0.143158187470648	-0.0820214447544185	-0.00278778414719825	-0.0511635591996384	0.0645213764773487	-0.12231649122436	-0.138743291645705	4.86
-0.0932353367562116	-0.0518572570084919	-0.0348464592869608	0.0408839250799823	-0.113323870792298	-0.118824112242147	-0.133304900415532	-0.0792200952484346	-0.0337853345219098	0.0813316784198004	-0.101648944698463	-0.113877364713146	4.87
-0.134530633565387	-0.117947345526251	-0.016866811045499	0.0667065780500947	-0.0887411335941978	-0.0889693990415336	-0.170948174770517	-0.145851607755551	-0.0157697732773049	0.0919923335405665	-0.0765283107821453	-0.0841425688260725	4.88
-0.16196097079281	-0.170438284456413	0.000819874791206179	0.0878386238413101	-0.0605315165033668	-0.0558133608961014	-0.191263819790294	-0.196299366656095	0.00188620620535633	0.095975074214632	-0.0485235589953655	-0.0511041813481684	4.89
-0.172818060108216	-0.204623983874817	0.0174020321107151	0.102848739624238	-0.0302692966648299	-0.0213173724959792	-0.192199180940064	-0.225984532526487	0.0183780308595316	0.0932024626837697	-0.0191566141495544	-0.0165850137654088	4.9
-0.165925774850041	-0.217170691548535	0.0323121190107063	0.110857340355867	0.000587396664385027	0.0129930816431739	-0.173508424293698	-0.232050234688992	0.0331394463637205	0.084325363336789	0.0101834304183189	0.0173235767359098	4.91
-0.141730411875999	-0.206640519078928	0.0452174832219923	0.11158209581138	0.0307436723414172	0.0456727306019286	-0.136752718009966	-0.213686700025606	0.0458461976744396	0.0705587316580366	0.0383135938742142	0.0489252362771311	4.92
-0.102275826266429	-0.174017469016977	0.0560066782455395	0.105275622457272	0.059121701279859	0.0754224204502235	-0.0851505614401346	-0.172485059362293	0.0564037469086296	0.0533470191162337	0.0643133870081096	0.0774407293152274	4.93
-0.0510217163983772	-0.122109513860114	0.0647613968186333	0.0928559601011014	0.08493304815049	0.101557002103745	-0.0233049159331486	-0.112024756454051	0.0649073576244235	0.0343813055609925	0.0875588246295919	0.102613592857781	4.94
0.0074731404839917	-0.0549058122370421	0.071683438346692	0.0758876326981689	0.10767652408635	0.123959753086154	0.0432027857444554	-0.0372677025325468	0.0715767365752888	0.0156612669427773	0.107711536062534	0.124075969030156	4.95
0.0679248164920245	0.0218223401071484	0.0770049838148035	0.0560153398720604	0.127037401446268	0.142559024304818	0.108301374282594	0.0452969277224343	0.0766734465046804	-0.0009761288234793	0.12465232254235	0.141516286759914	4.96
0.12478272282363	0.100344765636923	0.0809176779134156	0.034556226945347	0.142833914314894	0.157216322949382	0.165984445392217	0.127661428733472	0.0804112229725061	-0.0144015702425357	0.138389324316803	0.155161982915286	4.97
0.172794552526374	0.172878456066482	0.0835313682403777	0.0129302313027628	0.154982907524579	0.168139226977599	0.21091657113122	0.201680759972039	0.082899246524014	-0.0239610824773644	0.148929473692229	0.165563276237126	4.98
0.207524245293584	0.233514955213334	0.0848240058894401	-0.00688787453665795	0.163413166081804	0.175739362293721	0.238948743303592	0.260940605576121	0.0841025868745865	-0.0288854108081571	0.156185467431034	0.172846421575969	4.99
0.225714308924871	0.277688501516447	0.0846014215871301	-0.0229957133185254	0.167958784607868	0.179950265350494	0.247448784797573	0.300959210414808	0.0838204193813148	-0.0284923815998349	0.159941146273369	0.17663210149626	5
0.225517587755269	0.300878991208327	0.0825260771316138	-0.0345451037160482	0.168314067151821	0.180214519939153	0.235474341584479	0.318062024510589	0.0817117202904616	-0.0230882605468151	0.159877660781831	0.17660382890278	5.01
0.206676486700337	0.299543750139899	0.0781783731440944	-0.0415958335333724	0.164109420347979	0.176101294584363	0.203861307464481	0.309402998980082	0.07735083211419	-0.0141153037410072	0.155602647105563	0.172622438660269	5.02
0.170613564335123	0.273229606465875	0.0711360184289454	-0.044193165930974	0.154981195556431	0.167394817755285	0.155222361972054	0.274670964691966	0.0703180648860523	-0.00319665004278363	0.14666894377225	0.164186969135668	5.03
0.120319958951486	0.22478767348467	0.0610508694807957	-0.0422002859058101	0.140575646760943	0.153524113648254	0.0937378824840645	0.217229939055592	0.0602765704333849	0.00857414174489664	0.132638343586835	0.150290106295117	5.04
0.0600377446297799	0.158584387919437	0.0477097465036118	-0.0360837765255546	0.120622785212479	0.133594082704343	0.0247273980897482	0.14277870150807	0.0470268120763707	0.0202122728004427	0.113208034839497	0.130191935969476	5.05
-0.00512720649404051	0.0794564671037692	0.0311442330667291	-0.0272218131132283	0.0951043342346425	0.107202142652628	-0.0458565132613494	0.05734901748222	0.0305883560556447	0.0301363357059391	0.0883442298811109	0.103966903806503	5.06
-0.0695976971901274	-0.00661967223869113	0.0116943206211389	-0.0171597272132363	0.0643645033197756	0.074760965765167	-0.111916212567286	-0.0329195298829474	0.0112632714428064	0.0365541806462538	0.0583564596913997	0.0720851645567816	5.07
-0.127760079691652	-0.0921182952795654	-0.0100059014187677	-0.00689485878874861	0.0291047490605109	0.036970361028809	-0.167679021831714	-0.120655320668835	-0.0103257406517069	0.0385305287610692	0.0239177366934312	0.0347916839593931	5.08
-0.174440888103403	-0.169007112457731	-0.0330338349980446	0.00297145854099189	-0.00961542563928778	-0.00540352728094031	-0.208179402069672	-0.197306951747153	-0.033248757892536	0.0363164544802576	-0.0139147161930259	-0.00746860923587817	5.09
-0.205384016887726	-0.230166881213303	-0.0561898494762762	0.0117968782596016	-0.0503055277901701	-0.0509479133008598	-0.229725499785713	-0.255145201435407	-0.0563003824611224	0.0306521391006118	-0.0536364028325861	-0.0530460852501406	5.1
-0.217644243080218	-0.270025345354803	-0.0780318630545896	0.0190021547119707	-0.0910199545952046	-0.0972646234900509	-0.230240886851252	-0.289043417684535	-0.0780399487004783	0.02214122351411	-0.0932804850702508	-0.0991055032011216	5.11
-0.209857315176078	-0.284910552118304	-0.0969892122474715	0.0243500276115061	-0.129452615646964	-0.141455939496051	-0.209443637294032	-0.296532529513832	-0.0968839761166485	0.0115083173929484	-0.13049766987273	-0.14262846049727	5.12
-0.182372365570863	-0.273358181533994	-0.111503982812873	0.0279161990726526	-0.163109875852342	-0.180702705029963	-0.168883264515701	-0.276816274131996	-0.111249720345348	0.000100377235299362	-0.162734629707634	-0.181048980909356	5.13
-0.137225759760964	-0.235808092586284	-0.120138060239797	0.030055575553579	-0.189467150168527	-0.212111848994181	-0.111817893638769	-0.230437040414952	-0.119704526223051	-0.0101433898232971	-0.187461970345384	-0.211799798378479	5.14
-0.0779723138798184	-0.174157379745469	-0.121720521643977	0.0315387504696455	-0.206134316654295	-0.232576214953271	-0.0429440569831525	-0.159972356363062	-0.121110065274339	-0.0172783656549624	-0.202374354843257	-0.23180709073371	5.15
-0.00941491843102891	-0.0923742815256413	-0.115511780578462	0.0333252494357204	-0.211133302666169	-0.239462664074504	0.0320033844712504	-0.0707736039050517	-0.114754314659879	-0.0199545132615682	-0.205601123520827	-0.238045379764139	5.16
0.0627757299623366	0.00258490543269858	-0.101304484725916	0.0359050794648631	-0.203157537115408	-0.23122729037826	0.106743315911219	0.029294391359132	-0.100428844515059	-0.0175877719364548	-0.195911435305885	-0.228667464689181	5.17
0.132554808097375	0.101781981062298	-0.0794734561085594	0.0391478135913524	-0.181726677935055	-0.207329105149352	0.17498582564722	0.131262593070585	-0.0785143192398867	-0.0101538798334742	-0.17289947623169	-0.203482612651637	5.18
0.194054294546578	0.196807223958311	-0.050967789901274	0.0429717688650361	-0.147251257918717	-0.168004261767559	0.230986794038032	0.226717606277464	-0.049972935533116	0.00211151292614904	-0.137109716278652	-0.163448102777016	5.19
0.242049437174798	0.280865819991802	-0.0172631710437723	0.047719594325473	-0.101052397003421	-0.114584137356608	0.27000201398346	0.308451346293789	-0.0162852587140458	0.0186829682616272	-0.0900323381652412	-0.110057825934015	5.2
0.272285168515076	0.347415401469065	0.0197076888821589	0.0534013331073121	-0.0453729040334023	-0.0498780150383196	0.288582460534466	0.369835019961736	0.0206242692597552	0.0383156401777815	-0.0340016537771952	-0.0453904960902147	5.21
0.281807444501515	0.389414390730675	0.0577146193471	0.0589323592301445	0.0167603097601804	0.0223050090964241	0.284835761688611	0.404619179507949	0.0585322027008327	0.0587927619870469	0.0279387369358061	0.0272641151831282	5.22
0.26937560890211	0.401190683099194	0.0943896214106777	0.0626319852830199	0.0817775469869736	0.0978596104291241	0.258733957327814	0.408004169958755	0.0950468123580395	0.0773781290281996	0.0921643240573123	0.103202416357678	5.23
0.235765778077051	0.380823990890769	0.127367963986498	0.0633849517771419	0.145744937511723	0.172312714956646	0.212320111238111	0.378528156375442	0.127791529711595	0.0916881693087888	0.154653672550808	0.177081442189158	5.24
0.183756942227986	0.330609001980689	0.154460247338121	0.0610629972499626	0.204562814004782	0.240642340801846	0.14959534596552	0.319111098369289	0.154593045521789	0.100269250681118	0.211286591071104	0.243931543221309	5.25
0.117807630109507	0.255550302229018	0.173818342636358	0.0558357070558833	0.254307504321929	0.297917853516914	0.0760549872232994	0.235800102360925	0.173635314334302	0.102401001972582	0.258242372621337	0.299610317068921	5.26
0.0435520539897471	0.16173448247166	0.184113522833567	0.0474723513545784	0.291623140577175	0.340149834264942	-0.00194322580001293	0.135747328161529	0.183621297815012	0.0974628457109527	0.292374148328047	0.340605427790492	5.27
-0.0327216446368859	0.0560198832156439	0.184639002513343	0.0356116618953031	0.314007769908655	0.364575264882078	-0.0777645443336717	0.026302558100328	0.183862993870862	0.0849208892608569	0.311444791229143	0.363921088204919	5.28
-0.10453966230666	-0.0531779325893234	0.175336958723125	0.0206529641161983	0.319972270707996	0.369544303048101	-0.144965629719778	-0.0840942532082282	0.174328047977388	0.0651227972966837	0.314221916698679	0.367489217448901	5.29
-0.165698023967404	-0.155709694012608	0.156803035034789	0.00411451047060741	0.309129369593596	0.354593853021647	-0.197733749494246	-0.185180757985801	0.155626605162677	0.0399372468085234	0.300500161441012	0.350834927319538	5.3
-0.210785359694361	-0.241386250254748	0.130221354931792	-0.0120847541240432	0.282218038137903	0.320721980670284	-0.231391341262276	-0.26660687809864	0.128936813802078	0.0122131384514519	0.2711225839878	0.315392633984335	5.31
-0.23574342662611	-0.302545786821204	0.097258728754198	-0.0265775540458325	0.241003756249712	0.270256050361308	-0.242909081446091	-0.320961235293723	0.0959170900221838	-0.0155202982431297	0.227963477917158	0.264054301668981	5.32
-0.238302581598877	-0.334974596373407	0.0599332632750848	-0.0385821166092375	0.188096935177199	0.20651366022311	-0.231243809682459	-0.344766328396382	0.0585855112599391	-0.0414355401171051	0.17378012469616	0.200252110771906	5.33
-0.218170696384746	-0.336339594581099	0.0204743650091556	-0.0470431979558252	0.126765482378053	0.133588017976561	-0.197416540807146	-0.336652255393589	0.019186849621031	-0.0634960699725386	0.111948291315942	0.127435115636547	5.34
-0.177049795839336	-0.305121240406662	-0.0188173665468792	-0.0502942365251125	0.0607204753427351	0.056023560532126	-0.144415728214724	-0.295956057991247	-0.0199621996146559	-0.0788785104717824	0.0461942976307548	0.0495146098516543	5.35
-0.118553723529064	-0.242361081478967	-0.0557229277996548	-0.0470555961233574	-0.0061266481688925	-0.0215799605262219	-0.0769818130756453	-0.224344358465167	-0.0566378408939191	-0.0850715367292895	-0.0196027480137469	-0.0285006315212244	5.36
-0.0479338993735126	-0.153964393305809	-0.08823363072481	-0.0375832334097215	-0.0698907785352669	-0.0947717467226165	-0.00122050187406512	-0.128433972756925	-0.0888444725442378	-0.0814919667485937	-0.08158339562754	-0.101009539182581	5.37
0.0284493277489906	-0.0497333882304998	-0.114656013240975	-0.0233603506495333	-0.126939552468531	-0.159277605862485	0.0760190658172894	-0.0189432254540666	-0.114927124695208	-0.0694010872353277	-0.136185424172909	-0.163480276123288	5.38
0.103839057888301	0.0603714195261209	-0.133713946387861	-0.00570459096361857	-0.174146237655976	-0.211317358031333	0.147894036941128	0.0934005959052003	-0.133655059414516	-0.0501989798387516	-0.180480437315591	-0.2134238055691	5.39
0.171716542858709	0.168233383683549	-0.144633103919994	0.0147287037236065	-0.209160576309652	-0.248279188572343	0.208188552880153	0.200390069621737	-0.144281919874356	-0.0245802604276374	-0.212401203574257	-0.249481324013462	5.4
0.226234505635169	0.265999373818761	-0.147161843099926	0.0369472508154721	-0.230569829532759	-0.269000504488947	0.251717166251552	0.294621712771085	-0.146565370710193	0.00627923015053002	-0.230767339229342	-0.269920102914182	5.41
0.262614885638476	0.344501588873275	-0.141515888002107	0.0588011946175142	-0.237865069497182	-0.273320340552364	0.274671095413258	0.367316354086309	-0.140723454616544	0.0394282620878837	-0.235194679515522	-0.273043352410669	5.42
0.27763301336556	0.395113722335536	-0.128305230030875	0.0777037787030974	-0.231357175430499	-0.261671797628456	0.275034242525775	0.409851821342112	-0.127365764838446	0.0709193622351936	-0.226055901600181	-0.259189508434312	5.43
0.270068778229573	0.412906637027524	-0.10847726612044	0.0918606132891315	-0.212113312721463	-0.235396998244771	0.2529400425656	0.417695029697682	-0.107429324869171	0.0977330702803426	-0.204488028788856	-0.23126780648582	5.44
0.240883914630858	0.397667249507398	-0.0832483776127787	0.100539566008075	-0.181859121170873	-0.197005243710172	0.210714913770971	0.392032872818956	-0.0821215603533828	0.118394412796542	-0.172309873329959	-0.192758597204091	5.45
0.193053860884105	0.35235694629646	-0.0540027338995073	0.103467397169857	-0.142770139557378	-0.149505360233985	0.152561145248999	0.337227924575773	-0.0528413737802505	0.131943046146959	-0.131782331648665	-0.145685306372056	5.46
0.131192152674446	0.2814518045322	-0.0221936961628	0.100428808137084	-0.0972154438832157	-0.0956873406066663	0.0840601185236625	0.258348317852807	-0.021070153697901	0.137055909757318	-0.0853425596746066	-0.0914039541182515	5.47
0.0610715712618189	0.190706833576017	0.0107106191634301	0.0914644815104398	-0.0476209828348913	-0.0381806471715859	0.0116127139249811	0.161263192345835	0.0117216401713827	0.132718687089307	-0.035425647912218	-0.0326962437823546	5.48
-0.0109047340903454	0.0876869055237353	0.0432623057929798	0.0771900913429967	0.00357959653396604	0.0202086591924462	-0.0581446842029171	0.0542555793553689	0.0441163334589027	0.119297745534006	0.0156098591928211	0.0261572351761256	5.49
-0.0782464429387427	-0.0179208070268233	0.0740910755951457	0.0589749554125488	0.0540798690748423	0.0767347695993295	-0.118910631824235	-0.0519103863860515	0.0747726135377241	0.0985732308229044	0.0655384380688665	0.0816856052212451	5.5
-0.134962760314552	-0.115508096405013	0.101961186386007	0.0387421131968481	0.101861300862434	0.129270628133621	-0.165288071189497	-0.146567128550336	0.102461267641085	0.0728232488296383	0.112386731967551	0.132755883466617	5.51
-0.176163361299122	-0.195960230524241	0.125785242341966	0.0183487551624729	0.145209902994943	0.176206854238012	-0.193319806861027	-0.221492330160306	0.126096520194951	0.0440046617517924	0.154492945629366	0.179189313084463	5.52
-0.19854960390236	-0.253460799888924	0.144620764844378	-0.00102162872813766	0.182682103445711	0.216100750503163	-0.200889251988233	-0.271544503618831	0.144746606876757	0.0138530162597549	0.190487989568264	0.219595940724766	5.53
-0.200665429654465	-0.284843091731152	0.157683947923885	-0.0186200017717129	0.213073039083796	0.247737215858208	-0.187892365910523	-0.293637647644044	0.157625072165707	-0.0156182934993064	0.219212154092653	0.251368687366547	5.54
-0.182944760977119	-0.28780914908814	0.164366654733506	-0.0332990858548283	0.235410788653903	0.270332997066522	-0.156177294829959	-0.285950955569846	0.164104757702558	-0.0419583179803153	0.239645776195642	0.272688449537452	5.55
-0.147671203205034	-0.261367718081651	0.16424104796906	-0.0435534527563672	0.248944577689256	0.283331218113852	-0.109350002339347	-0.248961333385467	0.163755492719874	-0.0628710969576023	0.25096319545414	0.283669265608725	5.56
-0.0988271178358072	-0.208437957871092	0.157073485542336	-0.0487377498902058	0.253068989463462	0.286024789794256	-0.0524752858396391	-0.186993075287201	0.156375327798259	-0.0771545239156399	0.25261918442103	0.285163673102248	5.57
-0.0417033692667644	-0.136609419256445	0.14287678827391	-0.0497556067181705	0.247383542689455	0.277856083360405	0.00841338367673609	-0.10811169449505	0.142009905036264	-0.0848836026789117	0.24438900556374	0.27696397443796	5.58
0.0177583934910161	-0.0548819368426233	0.121956845783309	-0.0479173122420146	0.231802802409601	0.258888343273602	0.0670185031542193	-0.0215415428073637	0.120969296193357	-0.0865586842326695	0.226317863803926	0.257757850999585	5.59
0.0736563510772412	0.0296193017079398	0.094910533633376	-0.0435448252199591	0.206553911304167	0.229588317411325	0.117503396313735	0.0649201227600613	0.0938365725402522	-0.0822609990195346	0.198671816296881	0.226818622903899	5.6
0.120621652387677	0.110809794651234	0.0626201723565572	-0.0364337073725594	0.17215101882958	0.190332409688565	0.154992727447669	0.144601673601019	0.0614935438004846	-0.0720369087238293	0.161997448435886	0.185314096732586	5.61
0.1541890756133	0.180918128019622	0.026255812197269	-0.0274433406722414	0.129423403610475	0.141602567346386	0.175888714005431	0.210059053049455	0.0251169163043426	-0.0570561789946212	0.117241546468191	0.135573475071624	5.62
0.171239609760974	0.231273521222438	-0.0127334352787961	-0.0185147215293257	0.0796301364240125	0.0847671018330619	0.178222292432066	0.253369140244894	-0.0138549764723662	-0.0396454457548214	0.0658017343586541	0.0792540223923665	5.63
0.170442081635726	0.25642739698587	-0.0526415059916754	-0.0109097024110838	0.0244913696146862	0.0220986930853931	0.162004416588747	0.269522783674234	-0.0537233894363765	-0.0218541588699445	0.00947459606658069	0.0168194163029839	5.64
0.15241137822117	0.256117675031258	-0.0915928247286439	-0.00434480031451232	-0.0339304467767767	-0.0440918271638316	0.129291523921739	0.258719880595166	-0.0925937677246719	-0.004420794226216	-0.0495919038651639	-0.0506458799994549	5.65
0.119506065779306	0.233030382003178	-0.127631347559917	0.00185918052691388	-0.0932572229521774	-0.111635719618503	0.0838398261759178	0.22489388500308	-0.128469363034294	0.0124971157959686	-0.108872696719149	-0.119693369772376	5.66
0.0754495622054105	0.190179357263727	-0.158761148609113	0.00754314264275033	-0.150713061320597	-0.177580384756451	0.0305519361287127	0.172427672376018	-0.159347848437848	0.028041762020172	-0.165444135176378	-0.185409016661374	5.67
0.0249460860088394	0.131118039251453	-0.183053323786936	0.0121207902779309	-0.203187755509586	-0.237911496219579	-0.0250221236891319	0.105442633030765	-0.183337195528736	0.0407257767171055	-0.216129689038088	-0.243810666642304	5.68
-0.0267066271193072	0.0615576959025138	-0.198816738448532	0.0156941189170108	-0.247503775659579	-0.288629020442823	-0.0771153257858483	0.0299594110970536	-0.198774867769209	0.0497267943687418	-0.257797832460641	-0.292666754502289	5.69
-0.0740798960584298	-0.0105472986359736	-0.204758786377123	0.0191260233897836	-0.280729084757013	-0.326454525018407	-0.12024262991561	-0.0453169231981747	-0.204379384931687	0.0555384477410034	-0.287655493157426	-0.329739923985964	5.7
-0.11216857365504	-0.0768427783650463	-0.200085577693394	0.0231136223655759	-0.300359267549319	-0.348573860422189	-0.14978830167812	-0.111174835207778	-0.19937559855787	0.0590058533212658	-0.303414442461476	-0.351275718191424	5.71
-0.136941372490537	-0.130628821405175	-0.18455675795793	0.0276284009856907	-0.304462970013625	-0.352485414737539	-0.162527509156248	-0.161110819196999	-0.183560284237083	0.0602251142976543	-0.303385569678461	-0.353298459601647	5.72
-0.145751591275068	-0.167439609031136	-0.158548035741541	0.0323120876541072	-0.291911501254333	-0.33657040645018	-0.156932179198468	-0.191604432142872	-0.157330421823822	0.0588094561512299	-0.28662703004995	-0.334314125077465	5.73
-0.137542994759047	-0.184104827066618	-0.123067169132504	0.0371349567986887	-0.262553611281709	-0.300777216686674	-0.13326146515134	-0.200060286727287	-0.121678093916498	0.0551123377644928	-0.253144434172818	-0.295899054722453	5.74
-0.112894339925745	-0.17806832137458	-0.0796985920549758	0.0424559816598565	-0.217236013612846	-0.246403507010283	-0.0935215253597923	-0.184060800124643	-0.0781798225670983	0.0505439051655385	-0.204009379016701	-0.24051336693728	5.75
-0.073998780433475	-0.148598907873857	-0.030508236594894	0.0484132395690999	-0.157734361651375	-0.175651683942058	-0.0413358347538571	-0.143649117823376	-0.0289238326231158	0.0463571307351955	-0.141291361157455	-0.169551985344846	5.76
-0.0245424254391358	-0.0988130028886812	0.0220611660174033	0.0543280958257584	-0.0867034125999141	-0.0916995928403464	0.0183404803583557	-0.0834508633758977	0.0236200642079704	0.0424986362831401	-0.0678883851388286	-0.0844822472497229	5.77
0.0306613932552494	-0.0352954682162744	0.075298527095477	0.0589567038548426	-0.00760319382028425	0.00132337385857639	0.079743347015048	-0.0113776340012635	0.076736153605804	0.0381461596421726	0.0125994121154578	0.0106483690417716	5.78
0.0862614873674573	0.0347887371003949	0.126368586190407	0.0613748934022085	0.0754584914773697	0.0985560853571465	0.136962707755674	0.064950093460013	0.127602842372553	0.0331785567868143	0.0959580171354086	0.109074657746628	5.79
0.136960432373912	0.10605475040524	0.172473520091553	0.0615756131291142	0.157932157732305	0.194643339536176	0.184547837725064	0.140125648587479	0.173425170847321	0.0285727456634262	0.17753944460499	0.204021511338312	5.8
0.177949488076277	0.173726444702351	0.211020811766694	0.0599663370110009	0.235086742646797	0.283970068761355	0.217960745306269	0.208818618201612	0.211621194835215	0.025243874056272	0.252606144856588	0.290960693930349	5.81
0.205234219046969	0.231285020178547	0.239797051958251	0.0564331262938573	0.302353260623822	0.360994357480549	0.233905072463132	0.264013114429444	0.240001241748205	0.0228617954226914	0.316748641329504	0.366522839519482	5.82
0.215991911950047	0.271260402178373	0.257119094365459	0.0503466536205602	0.355694167061184	0.420996235968165	0.230622976984126	0.298332468646615	0.256918885365041	0.0204043244331915	0.366199973238834	0.426198069424694	5.83
0.208934618910479	0.288622026269794	0.261960193738825	0.041493704130086	0.39191660144831	0.46048276414099	0.208137069648774	0.307528465786933	0.261376252264506	0.0174912593775508	0.398026283999122	0.464511222969311	5.84
0.184467083949742	0.282618122527028	0.254003043860518	0.0306270944027938	0.408859123289242	0.477042913696145	0.168282205242502	0.291884554314059	0.253061915741497	0.01463916663214	0.410277911704384	0.477948865109958	5.85
0.144558480884422	0.25484851681266	0.233614641331581	0.0187037929233858	0.405489427062404	0.46945758494848	0.114464558639468	0.253811738891486	0.23236463363314	0.0121489310574877	0.402154663859373	0.4668580086743	5.86
0.0924800613312928	0.207140946015106	0.201830833748563	0.0060680517789062	0.381979922813642	0.438037110672832	0.0512649912255897	0.19583281074424	0.200340688883188	0.00930467912488017	0.374096271555593	0.43369871519266	5.87
0.0325404955990089	0.142072203674301	0.160293132579464	-0.00720655249290674	0.339669365501669	0.384810208408084	-0.0159654202884322	0.121342537614275	0.158634511530315	0.00523907633362421	0.327695193328743	0.380215106451542	5.88
-0.0302323779249416	0.0649180915962798	0.111104807000262	-0.0203806064401612	0.280882778098888	0.313002990312809	-0.0815202003468955	0.0366245587911149	0.109358247541479	9.0959181400653e-05	0.265478714595192	0.307398930991515	5.89
-0.0905515396825603	-0.0167109104135101	0.056681423350299	-0.0321420613784994	0.208710579294071	0.226375448948619	-0.139855288336858	-0.0497560283283529	0.0549349330977439	-0.00526141158576445	0.190695483668191	0.218228864238336	5.9
-0.143433158469711	-0.0956034353982047	-0.000375760339003169	-0.0417170966398995	0.126839363647701	0.129239533472816	-0.186171890639768	-0.130118772927982	-0.00202603513100031	-0.0105698177699154	0.107167013818621	0.118973552542673	5.91
-0.184665309100263	-0.166468151554319	-0.0573848292084702	-0.0493041630715443	0.0393993702323477	0.0266438680781388	-0.216867377152727	-0.19938415516127	-0.0588555178800288	-0.0166087905146152	0.0191032640637833	0.0166794466457738	5.92
-0.211069003582869	-0.224783259599958	-0.111724139513598	-0.0552318681940259	-0.0492706677674587	-0.0759329588327541	-0.229736050268088	-0.253382833037366	-0.112961021140232	-0.0239302657893619	-0.0691751088985478	-0.083990145571814	5.93
-0.220645662035479	-0.265455509506496	-0.160975226421271	-0.0591078492360816	-0.134932827272817	-0.173455212698807	-0.224018853244554	-0.287195699927023	-0.161930854051116	-0.0318123691155371	-0.153547508362972	-0.180463644592394	5.94
-0.21273315287254	-0.284004478431776	-0.203026786190932	-0.0602287109248209	-0.213696189598398	-0.261782374153408	-0.20045552972107	-0.296478788741771	-0.203663702279396	-0.0388867755565196	-0.230277319434295	-0.269200346820936	5.95
-0.188116141779521	-0.278511216842716	-0.236119206191485	-0.0583255779250316	-0.282141602258978	-0.337351702563576	-0.161283880674107	-0.280198532621156	-0.236415737807837	-0.044392292098851	-0.296076750932731	-0.344689294384412	5.96
-0.148971979052553	-0.250116385070737	-0.258873309847746	-0.0535793422734188	-0.337387020952707	-0.396959358646213	-0.110050561035558	-0.241130880392163	-0.25882796281862	-0.0482186121125293	-0.348192314451031	-0.402293735744527	5.97
-0.0986830652390697	-0.201952857820952	-0.27036738109716	-0.0462173361169719	-0.37720669171729	-0.438169236524361	-0.0512702702754507	-0.183609505893891	-0.269979449547665	-0.0500470178323787	-0.384517386337986	-0.440770712437677	5.98
-0.0415260372178682	-0.138394824794764	-0.270159908352586	-0.0365626813943575	-0.400173544812652	-0.459840306149207	0.0100003121257091	-0.112278888586876	-0.269415953220305	-0.0491367355795748	-0.403705141613596	-0.460847531150361	5.99
0.0177530707253356	-0.0645640334231374	-0.258274063672174	-0.0251586348084934	-0.405594834806987	-0.461749628897278	0.0686417599834765	-0.0323708194677084	-0.257183450037049	-0.0449905392133737	-0.405194956324946	-0.462176349342359	6
0.0743961180130289	0.0144021384694335	-0.235187339337564	-0.0123759351939212	-0.393430125604227	-0.443994257034633	0.119949203128239	0.0499457644149446	-0.233800948945345	-0.0375783378460769	-0.389161328093853	-0.443236971831203	6.01
0.124027868488946	0.0932693158987506	-0.201824777435835	0.00176713172782368	-0.364355664541661	-0.407308098501479	0.160042507962433	0.128317622297355	-0.200220516639496	-0.0268767603411189	-0.35646421049025	-0.404137076496287	6.02
0.162960396232319	0.166043606450953	-0.159539449669324	0.0170924302232166	-0.319743071092957	-0.353499517626997	0.186133154277481	0.197062616702592	-0.157793479927964	-0.0127573839864616	-0.308585936495393	-0.347934067997518	6.03
0.188452097486221	0.22614035837975	-0.110032049061417	0.0326909439778977	-0.261546058256489	-0.285117165688134	0.196667866620648	0.250883388978979	-0.108217362192471	0.00437198727809132	-0.247545991211622	-0.278500779491572	6.04
0.198931887212583	0.268311782244802	-0.0552687037379899	0.0473568974714158	-0.19212862580082	-0.204814727704826	0.191434110175124	0.285102293474535	-0.0534660371517925	0.0231900477292484	-0.175782642954373	-0.19813655626738	6.05
0.194125305739605	0.290167776093928	0.00257969220434216	0.0604156460682529	-0.114137320909946	-0.115333129102291	0.171584591088411	0.297111878419592	0.00429345039150598	0.0421771462304946	-0.0960285526763471	-0.108270428052969	6.06
0.17500385943962	0.291589483762588	0.0611969492460213	0.0716112211396942	-0.0304811340342287	-0.0199486839695228	0.139484157291859	0.287372069876512	0.0627715608818309	0.0603187725314936	-0.0112202280008933	-0.0117729208370294	6.07
0.143617022403744	0.273086907392898	0.118184627646605	0.0802331731187627	0.0557568346300308	0.077643640242841	0.0983960898718289	0.258282307751563	0.119584278457111	0.0767192712066262	0.0755552595715012	0.0867728757302122	6.08
0.10289869611915	0.235639178674217	0.171141341685398	0.0850214006944645	0.141417816404303	0.173934515190277	0.0521386277603558	0.212444811190444	0.172308549167357	0.0898718926796211	0.161084643622285	0.183009504459987	6.09
0.0564463771123703	0.182133886937121	0.21773325000884	0.0852028914800036	0.223268254206695	0.265648861232976	0.0047918478516297	0.152767159673365	0.218587237668036	0.0980060958677108	0.242028867582422	0.273885539668078	6.1
0.00822981803436369	0.117638379079754	0.255739260459389	0.0809856842147516	0.297975815681142	0.34918456360893	-0.0396006519852651	0.0839373205855803	0.256207509781897	0.100157926306161	0.31495874076745	0.356536608334898	6.11
-0.0377632180290279	0.0478035428107093	0.283156685210544	0.0727841224906537	0.362159274738785	0.420500481644605	-0.0773964887591567	0.0124052185334344	0.283199493450291	0.0963263749097757	0.376481614814434	0.427069554844633	6.12
-0.0778793149352028	-0.0223725014936646	0.298360586658159	0.0604839041452016	0.412585771610059	0.475825162153751	-0.105706208781121	-0.0556156778488705	0.297952575988411	0.0865938304237471	0.423437736441011	0.481175757819387	6.13
-0.109059516048146	-0.0879344104805603	0.300211221568446	0.0440274325997211	0.446425681383115	0.512203559917296	-0.122576591228988	-0.115419789617113	0.299338915259449	0.0707723606870552	0.453112999645353	0.515566451755721	6.14
-0.129028544872656	-0.143396425254906	0.28816708119329	0.024364734468705	0.461434922224955	0.527275708767249	-0.127046497079411	-0.163033104734345	0.286854989402919	0.0492915584219554	0.463422874295472	0.52824501279876	6.15
-0.136472719427812	-0.183668083280503	0.262381876399684	0.00329810246061377	0.456131099738196	0.51912618013483	-0.119201229212416	-0.194311528829273	0.26068949956935	0.0239739389969009	0.453089345991421	0.517832977313437	6.16
-0.131150373771965	-0.205541121064197	0.223733695292376	-0.0174321481717677	0.430002300017979	0.486870856351692	-0.100193007251767	-0.206017732189344	0.221742526023479	-0.00257044040463802	0.421827124060603	0.483464980492192	6.17
-0.113896445914448	-0.208047464080191	0.173842413820016	-0.0364966170449721	0.383656156824998	0.43125918764933	-0.0721263883774049	-0.197676289438939	0.17163496741979	-0.0281680645925522	0.370475357946943	0.425592062264229	6.18
-0.0865091454659951	-0.191826870012078	0.114995099714142	-0.0526125377495982	0.318818234527645	0.354477425678476	-0.0377967495691723	-0.171592093278156	0.112655689253087	-0.0513498103884574	0.301011510572577	0.346444891078675	6.19
-0.0515556462351464	-0.158687721836038	0.050014950951026	-0.0644424032563336	0.238209047231227	0.259616089337385	-0.000375455075158483	-0.130998292877491	0.0476576127445813	-0.0706169091858056	0.216448492711322	0.249579297026523	6.2
-0.0121179522319204	-0.111356469355807	-0.0178657184195467	-0.0708838628682035	0.145436716890845	0.150687431724306	0.036863977654067	-0.0787800767430698	-0.0201116094455687	-0.0840030798311971	0.120670164661054	0.13932426123607	6.21
0.0284442952371197	-0.0531616938386997	-0.0851804278820981	-0.0711505596774054	0.0448932126886261	0.0329259096741557	0.07076993110128	-0.0180340319438664	-0.0871942085272239	-0.0896347470075416	0.0182674260980209	0.0207545166007922	6.22
0.0667114525969675	0.0118459608578725	-0.148411101707225	-0.0646965673161282	-0.058453142484307	-0.0875057853105962	0.0985318237183124	0.0466587935662963	-0.150091891686479	-0.0865917177600358	-0.0856535610903908	-0.100124487041321	6.23
0.0994352457093611	0.0780629055066922	-0.204197811769187	-0.0516427697953945	-0.159345475193011	-0.204308539751953	0.117880010344509	0.109044916200602	-0.205456952753176	-0.0751998133762919	-0.185725029082089	-0.216704545956981	6.24
0.123800254371765	0.138532336922416	-0.249541694660514	-0.0332695914351978	-0.252523869977741	-0.311396781834882	0.12724523653596	0.162617254390527	-0.250297217055119	-0.0567166464037595	-0.276637649739005	-0.322539762364425	6.25
0.137726837326848	0.187153650102832	-0.281972405370384	-0.0115321416423019	-0.333002742009961	-0.402813455534567	0.125912041082493	0.202459436603358	-0.282175027313176	-0.0327694922278672	-0.353494682314335	-0.41196946840492	6.26
0.14007849350848	0.220600433885229	-0.299720352342172	0.0119055684439859	-0.396379027861738	-0.473143966268947	0.114116930274809	0.226052732993548	-0.299360538919302	-0.00511604390544043	-0.412120272455136	-0.480235034253354	6.27
0.13068853608054	0.237412720962524	-0.301852326932742	0.0356058772674809	-0.439186287573717	-0.518393868699003	0.0929790512899313	0.232406550704231	-0.300942781685722	0.0240999324759351	-0.449306150775265	-0.523385831294059	6.28
0.110268214077086	0.235855767567422	-0.288345632156904	0.0573909623843244	-0.459159605537001	-0.536350493329711	0.0642928525835434	0.2207137410902	-0.286909781440976	0.0520410834562671	-0.463012558993947	-0.538575183664179	6.29
0.0803610697286991	0.214219347719335	-0.260086359592936	0.0743750036641862	-0.4553404952695	-0.526198815672686	0.0303434257182128	0.190516645412174	-0.258174863899289	0.0755137866860345	-0.452551909963729	-0.524830495041326	6.3
0.0433198444669852	0.173359855894575	-0.21881283203983	0.0843991829704953	-0.428139666488418	-0.488423850587284	-0.00618637730092953	0.143372801844664	-0.216522568636882	0.0919769238869345	-0.418720651042119	-0.48354416628726	6.31
0.002161740575393	0.117572639825844	-0.167027604867798	0.0868934977190356	-0.379379706718967	-0.425385287627095	-0.0423531748947279	0.0837365956735097	-0.16448591239865	0.100128806825046	-0.363786480298702	-0.417967821934253	6.32
-0.0397530921786981	0.0523140789752997	-0.1078386388216	0.0819490507550356	-0.312216464318319	-0.341443910675483	-0.0752532801595576	0.0174804890732823	-0.105176163917199	0.0994119323853231	-0.291279857182928	-0.332215195882249	6.33
-0.0790490051549271	-0.0178726405222234	-0.0447219883423188	0.0692356298374959	-0.230861821540072	-0.242109341811767	-0.102333755610675	-0.0503068252797112	-0.0420729488627895	0.0892996385352376	-0.205681437215169	-0.230951339287719	6.34
-0.112523282558258	-0.0885025911497921	0.018731933867862	0.0486554388550594	-0.140210126184733	-0.133215205004311	-0.121527049400514	-0.115348287726086	0.021219538543077	0.0696606797719597	-0.11210680985724	-0.120038808652546	6.35
-0.13732302284952	-0.153401463272527	0.0790430506831195	0.0217688414810686	-0.0455286570896485	-0.0209066005451897	-0.13129093612067	-0.172454655285755	0.0812268893725292	0.0418898663921718	-0.0159955237784944	-0.00674713847161497	6.36
-0.151175529191363	-0.205471120131152	0.13305063056298	-0.00830343044140817	0.0478531708386237	0.0882106951936084	-0.130699695601513	-0.215348438414885	0.134825898100401	0.00911257212758791	0.0772595483628596	0.101676197201996	6.37
-0.152641339073314	-0.239263906255828	0.178120306409502	-0.0383655563136089	0.134970187358617	0.187812787165158	-0.119601780715875	-0.238868564202153	0.179424031243658	-0.0250202597940536	0.162761393871642	0.199731010400239	6.38
-0.141310728483515	-0.252062790112395	0.212309513362708	-0.0658921663512087	0.211629975177571	0.273086760256435	-0.0987325463338781	-0.241036331873047	0.213097210173919	-0.057442445222046	0.236482400901588	0.283661843554147	6.39
-0.117865976309253	-0.24305282537671	0.23443896538703	-0.0885559317793125	0.274638920085796	0.340860361443447	-0.0696468977725912	-0.222527682657226	0.234677630223049	-0.0855811919813665	0.295448332859663	0.350200952979564	6.4
-0.0840005220323104	-0.212602748249936	0.244080331756462	-0.103924138898981	0.321831345111024	0.388894561034775	-0.0345284361837654	-0.18478747413221	0.243768489985063	-0.10674398968257	0.337741696859071	0.396286961235757	6.41
-0.0422593861002563	-0.162367133133206	0.24151055172861	-0.10997750790798	0.352055221353672	0.415969304188767	0.0039986598069412	-0.129565494750064	0.240682834385227	-0.118223321377222	0.362456326032866	0.420420210627476	6.42
0.0041549839734214	-0.095488498583184	0.227650357101717	-0.105610560266947	0.365180038755815	0.422422580233845	0.0430454935573454	-0.0600915657955668	0.226353860496061	-0.118167337552979	0.369669477252134	0.423631537866007	6.43
0.0516153937485119	-0.0168427349203461	0.203952286743722	-0.0906639804662267	0.361980117982796	0.40998050336886	0.0796562138331274	0.0180063293739081	0.20223533849671	-0.106169399509741	0.360389397657596	0.408504913475712	6.44
0.0963459930548819	0.0668102906139656	0.172250837283165	-0.0659317279450935	0.343923718554536	0.380988741073345	0.111052116020736	0.0975425256260746	0.170182193021238	-0.0831180103596952	0.336400046877534	0.377451594706584	6.45
0.134760086354699	0.147706063596803	0.134629793215573	-0.0332474355126157	0.313012578081107	0.338048416358671	0.134875501287265	0.171499237813681	0.13231258360723	-0.0507237634617226	0.300029779703959	0.332454346669674	6.46
0.163785928449266	0.218907988434836	0.0932999080199667	0.00475589198954886	0.27166938210734	0.284348581505202	0.149368329102819	0.234130146176298	0.0908557273933971	-0.0113337750872128	0.25394179879913	0.276299781193145	6.47
0.181095961806144	0.275255880609437	0.0504733464278035	0.0451260725599541	0.222596173450674	0.22355629142559	0.153487352673637	0.280792334185588	0.0480165705312984	0.0319580390235055	0.200972129245624	0.213164780184801	6.48
0.185260991749979	0.312512037035111	0.00823884183054382	0.084685428518311	0.168563574419818	0.159092694428347	0.146974687750188	0.307548192376894	0.00587919768363026	0.0753670450093741	0.144002680283732	0.147456012001532	6.49
0.175878664450275	0.326727385450953	-0.0315584320175458	0.119887263901885	0.112185434532893	0.0938480612787825	0.130389972656706	0.311486866005436	-0.0337089687365271	0.114856146269567	0.0857777854880358	0.082226294108664	6.5
0.153683637241777	0.315468642301966	-0.0673820069454873	0.147181272009624	0.0557993517161557	0.0304098025334295	0.10511345980677	0.291563416946647	-0.069224445836487	0.14675548446202	0.0286918818991939	0.0191067041164106	6.51
0.120589979447623	0.279539303587886	-0.0980279576435208	0.163957281840799	0.0013703587976993	-0.0290127531964904	0.0733136546654766	0.249352616947637	-0.0995021811088825	0.168237936496122	-0.0253561492712235	-0.0404466315202808	6.52
0.0795511510942828	0.222893567264519	-0.122652416718224	0.169066327281511	-0.0496017441098864	-0.0830084306036779	0.0377998071677282	0.188901768680439	-0.123729068048377	0.177545288286517	-0.0749647837374341	-0.0945158134293391	6.53
0.0342339359010439	0.151058236427589	-0.140747094452711	0.162414738439939	-0.0960293824467288	-0.130921990197784	0.00173148192490734	0.115979398796621	-0.14139393334258	0.173979218598164	-0.119100982700437	-0.141480338921264	6.54
-0.0113500632692954	0.0700697594887984	-0.152055531342282	0.144433800264689	-0.137076015635246	-0.172294332050334	-0.031720034945595	0.037169046961785	-0.15224124934489	0.157821571330747	-0.156953881094224	-0.180891037448251	6.55
-0.0531894833824665	-0.0134413911044629	-0.156495766562871	0.116185138522901	-0.171990452212128	-0.206488304835365	-0.059659144992758	-0.0408622033743219	-0.156210740880609	0.130269633294342	-0.187828893569031	-0.213033787890791	6.56
-0.0875983126687295	-0.0921560093808882	-0.154133427934753	0.0798401025588505	-0.200018301276753	-0.232865423304655	-0.07967084842581	-0.111606494484654	-0.153392172590606	0.0934753253015712	-0.211091424483776	-0.237697181021059	6.57
-0.111519281594128	-0.158719003271049	-0.145166313232025	0.0387374357658209	-0.220370310937947	-0.250901422657917	-0.08998562373427	-0.168730548887988	-0.143993181800595	0.0506622340262893	-0.226128207638427	-0.253785473617876	6.58
-0.122799465087131	-0.206658237936046	-0.129903848881598	-0.00316156877426812	-0.232205348859583	-0.259884095541107	-0.0896532232816682	-0.206487449284641	-0.128337542835543	0.00593868891117117	-0.232321074658149	-0.260140079872498	6.59
-0.120429420921394	-0.231434985310238	-0.108785730841699	-0.0420750597454925	-0.234687003852768	-0.258875753360967	-0.078693492204199	-0.220937985312885	-0.106891069311682	-0.0364405248892982	-0.229065315370226	-0.25625395979352	6.6
-0.104681224416045	-0.231302282674326	-0.0824279061950833	-0.0749393115348118	-0.227129979736269	-0.247086435992748	-0.058143506697347	-0.211171233558834	-0.0802919823346808	-0.0729663399893085	-0.2158675273234	-0.241956270520189	6.61
-0.0770904311475825	-0.207142816640035	-0.0516647364007067	-0.0993811045758959	-0.209136811985731	-0.224127106612119	-0.0299591869307297	-0.179088746431231	-0.0493796947504752	-0.101064988996781	-0.192507389520109	-0.216853385854819	6.62
-0.0402839355456822	-0.161252526092526	-0.0175515871069598	-0.11339095110317	-0.180696581899066	-0.189940351038983	0.0031990116192024	-0.127855778423981	-0.0152090014170405	-0.118567459856192	-0.159204924685557	-0.180616648210644	6.63
0.00226674650000678	-0.0968737379473967	0.018642317478151	-0.115440808973051	-0.142277160291756	-0.144865831365305	0.0382062383845076	-0.0611988142979666	0.0209439470640619	-0.123587454823817	-0.116718256599937	-0.133701487898968	6.64
0.0465059880907735	-0.0194421552853107	0.0554364209808068	-0.105310143569533	-0.0949194223500261	-0.0900084483474739	0.0716983561503235	0.0154166016706342	0.0575958196449608	-0.115446459903837	-0.066347445366995	-0.0774574539631633	6.65
0.088147356113791	0.0627215829312485	0.091183705953854	-0.0845693721503336	-0.0402809734909082	-0.0272939377568082	0.100366231836776	0.0938992428486609	0.0930995614016989	-0.0955155343157719	-0.00992805689499175	-0.0137807577281205	6.66
0.123141812101525	0.140450281113599	0.124156295129922	-0.0558649730346789	0.0194187252798646	0.0408383347441804	0.121339772255547	0.165246436223821	0.125726065810504	-0.0665973830813267	0.0501663416183091	0.054856483850602	6.67
0.148135410983827	0.206682599896639	0.15262681259843	-0.0217893082509028	0.0814426398014414	0.111441786844059	0.132529353695742	0.222677043827942	0.153753925299859	-0.0315185212084838	0.111062788914599	0.12506072423145	6.68
0.160757486082522	0.256768047845122	0.174947062782415	0.0151859631918544	0.142611777289682	0.180780105448713	0.132802640970688	0.262402620927104	0.175564563113544	0.00723431304367594	0.169540190759839	0.192815619459921	6.69
0.159748256762329	0.286545502260137	0.189663485661251	0.0518932099882074	0.19950794571517	0.244546192632873	0.121998377638517	0.281603490521016	0.189741879989456	0.0465333865696608	0.222292873060826	0.254311424734286	6.7
0.145052444870786	0.292002822430479	0.195647012568596	0.0844595018858963	0.248741873793544	0.298668070119684	0.100925213153664	0.277279009435433	0.195183966488835	0.0822078677787871	0.266178152177242	0.306183895855625	6.71
0.117921802984175	0.271539315454601	0.192205502745247	0.109548986595761	0.287224243429928	0.339753839544792	0.0713979140608726	0.24817356042343	0.191215665989349	0.1103546791784	0.298382478006609	0.344971561696655	6.72
0.0808912869120505	0.227663760083037	0.17914032603657	0.125386530438232	0.312344633570005	0.36487216026003	0.0361602920154035	0.197292983113972	0.177659193654145	0.128835033107278	0.316558495316234	0.36706446576077	6.73
0.0375076607251001	0.165795539821747	0.156781737912735	0.131390431014895	0.322132487791272	0.371563112107383	-0.00140642609693772	0.131172560225215	0.154874138070468	0.137124458860074	0.3190307601123	0.369926499082797	6.74
-0.00809371567989625	0.091997007811301	0.126038414187019	0.127325602572274	0.315491983637377	0.358500835842338	-0.0377047867388164	0.0567595202311711	0.123781875923254	0.134998397855807	0.305049670951117	0.353124263238329	6.75
-0.0516132003346814	0.0123672609683523	0.0883923548259825	0.113341361668476	0.292372326153335	0.326031488471683	-0.0692944612148647	-0.0201306719621953	0.0858688195433422	0.122200991594444	0.274956225010718	0.317770018195154	6.76
-0.0889489525353325	-0.0662038661371746	0.0458215833606016	0.0906353246336097	0.253792668463722	0.275865704778263	-0.0931590450186573	-0.0934837705502982	0.0431350196117033	0.099528696007834	0.230185138274956	0.265316260787536	6.77
-0.116541785864748	-0.135969919566149	0.000676027055749068	0.0616283715260553	0.201780047314756	0.210566750079943	-0.106950990041514	-0.155875193771906	-0.00203350560241838	0.0695659822496876	0.173158403046624	0.197678236261791	6.78
-0.131727333803172	-0.189615169321318	-0.0444568360055639	0.0293730117377017	0.139292529887046	0.133695805061931	-0.109242579294649	-0.199973547080099	-0.0470302643165185	0.0359023867992616	0.107156868400008	0.11855019094418	6.79
-0.133026179252457	-0.221866823010373	-0.0869036223771103	-0.00312529352470926	0.0700973822750865	0.0500187771929775	-0.0997141265470774	-0.221338422624315	-0.0891981551945648	0.00173007771636059	0.036157182879227	0.0336713894980077	6.8
-0.120306439875211	-0.230356965522582	-0.12410695599433	-0.0332111918272821	-0.00150776788683488	-0.0349736627537557	-0.0792020535687843	-0.219213414757808	-0.126006106841591	-0.0305208578702079	-0.0354406862036257	-0.0508035925447806	6.81
-0.0947671299682675	-0.215196537068868	-0.153833741166303	-0.0585472733385564	-0.071088699809919	-0.115876207294781	-0.0495894875085892	-0.194837134321628	-0.155238567178811	-0.0584717816668629	-0.103200207336112	-0.129998366546389	6.82
-0.0587761226289825	-0.177908326546329	-0.174337719512325	-0.0770076070895759	-0.134429386722371	-0.187769534735981	-0.0135971908667027	-0.149977599392137	-0.175174308298749	-0.079433944056271	-0.163045480519132	-0.20010422629539	6.83
-0.0156427684832652	-0.121123377340726	-0.184471804055428	-0.0868358813396026	-0.187827479748024	-0.246323787699228	0.0254671694182062	-0.087581465248221	-0.1847073799694	-0.091134749570901	-0.211550902753252	-0.257093249562054	6.84
0.0306481285478759	-0.0495705672520678	-0.183761094988798	-0.0871652958337698	-0.22835655258088	-0.288179668665226	0.063985438884414	-0.0133359354121796	-0.183399718506586	-0.0927425919957265	-0.246110641909331	-0.296729215410947	6.85
0.0757860423443464	0.0293884781291382	-0.172422384577565	-0.0783856695386437	-0.254056697761695	-0.311341413600212	0.0983636309063425	0.0646853490521586	-0.171485774346949	-0.0848875045340329	-0.265063251556686	-0.316301920925808	6.86
0.115611512251811	0.107416539977299	-0.151314897614909	-0.0617891105750212	-0.264002133985612	-0.315151262081696	0.1254335506068	0.138445038890966	-0.14984054689806	-0.0687286614908695	-0.267804017144036	-0.315894552696633	6.87
0.146591661220161	0.17764738378349	-0.121847668888562	-0.0388346610668041	-0.258275739599022	-0.30009719838287	0.142819956784877	0.20195118623563	-0.119905054321265	-0.0453809084207218	-0.254819909327902	-0.297482878685277	6.88
0.166136939855935	0.235103946920147	-0.085870308380977	-0.0110279272119616	-0.237902922209227	-0.267850971774958	0.14915001023657	0.250811308269817	-0.0835625932809885	-0.0163318293544396	-0.227567475019204	-0.263036785608126	6.89
0.172745787325896	0.27524838996458	-0.0455360272916798	0.0195006488772982	-0.204722779159129	-0.22124894804376	0.144105855887333	0.280899468230976	-0.0429829923207075	0.0158866260544479	-0.188231893491077	-0.214174631564841	6.9
0.166107320371849	0.293895763069605	-0.00313284086951642	0.0499396811349982	-0.16117413787745	-0.163758997506898	0.128426040354467	0.288800653352347	-0.00046089933469378	0.0480943067090249	-0.139492773833526	-0.153663846271365	6.91
0.1471913245817	0.289249986600912	0.0390770318990465	0.0776972680140552	-0.110057788392927	-0.0989615754164917	0.103891220984398	0.273854511384975	0.041734469358062	0.0776606071362047	-0.0843451140472201	-0.0862291971808661	6.92
0.118187432174312	0.263215320016772	0.0789803952701436	0.101115392196918	-0.0543580664327793	-0.0305858260667614	0.0731901599292216	0.239082362510905	0.0814913605806722	0.102961803388429	-0.0259238084896022	-0.0170637013213994	6.93
0.0822263749415811	0.219856662504038	0.114720641535492	0.119056576931147	0.00293593282653997	0.0374848166264167	0.0395986040009635	0.189292079857521	0.116969397709946	0.122708510431371	0.0327256375888237	0.0503543194335693	6.94
0.0429899782222064	0.163368719824958	0.144805660829218	0.130268680472427	0.0590644997243113	0.101763688054907	0.00657417141694139	0.129155321402594	0.146693024586756	0.135315480435884	0.0888780064708044	0.114246838486111	6.95
0.00435210598603012	0.0983917116100135	0.168178547769256	0.133767445483896	0.111688003811573	0.159768270005704	-0.0225878204631968	0.0634958546740274	0.169611690230768	0.139537375662152	0.140261107969086	0.172568656293539	6.96
-0.0299573275110825	0.0312602583949811	0.18421524036022	0.129658404464132	0.158940985027458	0.209862140751362	-0.0450306307706384	-0.00130755835772612	0.185113821633086	0.135483041798438	0.185085246965319	0.222228095267935	6.97
-0.0567348879892874	-0.0306481738426208	0.192679607981577	0.119044153647029	0.199397002681285	0.250694789036156	-0.058631803695443	-0.0578196625478367	0.192996405113066	0.124425131459832	0.222044944876883	0.260776690766375	6.98
-0.073690062371631	-0.081321693990568	0.193681562967492	0.103080114450292	0.232057994324647	0.281311158727055	-0.0622949473695135	-0.100362866198377	0.193408763967884	0.107660476610291	0.250338803146125	0.288274561303179	6.99
-0.0796649589765765	-0.117213234682963	0.187629190089159	0.0826295882009062	0.256357353619686	0.301604884363085	-0.0560715952447904	-0.126357273580956	0.186784487799169	0.0859819406358563	0.269636245036398	0.306292191037691	7
-0.0746512259138139	-0.13642322226535	0.175145104854656	0.0588326478304695	0.272071816452396	0.3121594926892	-0.0410653745475205	-0.135229740116665	0.173768033251704	0.060456675834983	0.279937596840167	0.315375454734346	7.01
-0.0597264916926118	-0.138022550523106	0.156959379887419	0.0334047320918061	0.279143985401296	0.313444513325247	-0.0192519230743188	-0.126853590802183	0.155120459080995	0.0330431481857353	0.281396588073646	0.314606199272866	7.02
-0.0369435995423139	-0.122446839379867	0.133842249353255	0.00815382975459334	0.277566171161156	0.305546477383407	0.0067059559138432	-0.101925763132944	0.13163733978821	0.00599701276435591	0.274206022067573	0.303553397677673	7.03
-0.00914946112579471	-0.0920814002713414	0.106592109779298	-0.0155460937008996	0.267395354246722	0.288758173413107	0.0336758740109123	-0.063614700088672	0.104119313418236	-0.0190736228087699	0.258584468040266	0.283592287862543	7.04
0.0202896435896026	-0.0511064382502465	0.0760193004102836	-0.0367173607001439	0.248759029690028	0.263603672159971	0.0583638811520296	-0.0174534973056505	0.0733698563286161	-0.0413466655534747	0.234797218509673	0.256448266949343	7.05
0.0478590764699654	-0.00472151424829911	0.04292942073605	-0.054448722356784	0.221808793347043	0.23038049443056	0.0777052949356792	0.0305719721805215	0.0402078124021336	-0.0599912109029703	0.203157141308616	0.222144204978863	7.06
0.0703070318686803	0.0418914383490658	0.00814494925014312	-0.0678136411918529	0.186746688179315	0.189124613718812	0.0892311053269641	0.0756633937292072	0.00547529937261061	-0.0737783700473606	0.164042081081527	0.179419703443527	7.07
0.0850024837718033	0.0840731076607537	-0.0274517475383034	-0.0761905915536591	0.143945933841496	0.140006452783068	0.0913242277578916	0.113827169797906	-0.0299404490205023	-0.0817671067248299	0.117978887920914	0.128085422533876	7.08
0.0901771112277533	0.117416213894745	-0.0628853171546492	-0.0795830734969938	0.0940804723953414	0.083714866205456	0.0833622394799903	0.140712887924328	-0.0650793029441482	-0.0840811804855965	0.0657810534536325	0.0700134538493378	7.09
0.0850871951134223	0.137716511508524	-0.0970697239336741	-0.078529915154551	0.0382021804589636	0.0213208470560328	0.0657943005877212	0.152095043200428	-0.0988686989331585	-0.0816769147270248	0.00865447703198963	0.00752188274843155	7.1
0.0701382087758556	0.142302707962007	-0.12880747075085	-0.0735723165105118	-0.0221999913008163	-0.0457548135199307	0.0401766311274771	0.146236837647331	-0.130122607403965	-0.0752728823024999	-0.051777154820139	-0.0583962573428415	7.11
0.0469049608263422	0.131548992694542	-0.156806954589382	-0.0648217476286837	-0.0851288449796526	-0.115410647508685	0.00906836747583331	0.124998887012083	-0.157571844591986	-0.0648151341222549	-0.113470186027425	-0.127246753871606	7.12
0.0179438178381968	0.108291427573502	-0.179714198451286	-0.0522652618440076	-0.148064144156334	-0.184899647976075	-0.0242604770522495	0.0923272734383444	-0.17989261742174	-0.0502549794900123	-0.173938872996371	-0.19664495231077	7.13
-0.0135826027445633	0.0758150906304803	-0.19618119442438	-0.0364099440063286	-0.20803736580002	-0.25100558348429	-0.0562546480405312	0.0519492388234508	-0.195762147496894	-0.0324739273865628	-0.230237019196673	-0.261865746566953	7.14
-0.0443129972227835	0.0368766733186555	-0.204956443188556	-0.0184421060430888	-0.26175250948832	-0.309990953554563	-0.0835124821730826	0.00696688828548083	-0.203940848286173	-0.013085910764986	-0.279080643970448	-0.31803217512419	7.15
-0.0709854107066186	-0.00516828822746954	-0.204989329443888	0.000335868979475126	-0.305763281626818	-0.357756991921979	-0.103099691859441	-0.0384991779950589	-0.203397867844634	0.00651292857317113	-0.317138739158149	-0.361999348843178	7.16
-0.0907103152762131	-0.0454836855644208	-0.195563575780738	0.0189940145228106	-0.336785884196936	-0.390346755178613	-0.112799197457711	-0.0789209011186605	-0.193448407977749	0.0255806239326075	-0.341383446391494	-0.39151984822105	7.17
-0.101288346090342	-0.0788330147530307	-0.176436430742949	0.0367616123523713	-0.352066326987757	-0.404546016672491	-0.11135407867198	-0.109002379991216	-0.173890699357098	0.0433900383671017	-0.349405819642064	-0.403437100965158	7.18
-0.101487347912877	-0.101471938188422	-0.147931549455549	0.0526077890312739	-0.349648008878962	-0.398166187424527	-0.0986467303339459	-0.125652018940009	-0.145079054249776	0.0586943905066364	-0.33963213839581	-0.394103813120105	7.19
-0.0911878590552567	-0.11171992997435	-0.110976367497721	0.0652868083458768	-0.328585721620217	-0.370036613799869	-0.075749462075706	-0.12798019123647	-0.107965665150693	0.0701179708871927	-0.311518842666695	-0.361902143806831	7.2
-0.0713789085837109	-0.109074509879971	-0.0671110638056886	0.0738179694566677	-0.289124170343325	-0.320364737430709	-0.044816289774642	-0.116083203231877	-0.0640986257657548	0.0768670053326365	-0.265702589689296	-0.308529555773964	7.21
-0.0440654817389184	-0.0938493989598537	-0.0184415585580103	0.0776356403788819	-0.232782782085125	-0.251128068846037	-0.00887788312356153	-0.0907855513360286	-0.0155713946399012	0.0787401690461464	-0.204042970761328	-0.237366880466698	7.22
-0.0120876567007779	-0.0675923065236675	0.0324738083719085	0.0763503769751367	-0.162284129274116	-0.165861178338087	0.0284270291417676	-0.0545134059091515	0.0350749245345543	0.0755103603782193	-0.129536213648672	-0.151440870511251	7.23
0.0211648656394305	-0.0334622732335764	0.0827953108301066	0.0696080368571563	-0.0813404096585004	-0.0691279083048397	0.0632156943374241	-0.0116636137663133	0.0850155324156552	0.0667711659081314	-0.0461272603362855	-0.0538721729481851	7.24
0.0521451020473771	0.00422369655575896	0.129583039059615	0.0572798125943892	0.00555453327328917	0.033748799543355	0.0917980318704216	0.0324394642727879	0.131316150304522	0.0524535875216154	0.0415063321842985	0.0501533862729186	7.25
0.0775526757999342	0.0409138526476528	0.16997060333736	0.039749284169443	0.093342974975655	0.136665242263734	0.111107075355242	0.0729326676354994	0.171123431258835	0.0332899029887637	0.12820095941663	0.153207084463426	7.26
0.094683056188363	0.0727865868491799	0.201364504770232	0.0180979695951682	0.176715787157275	0.233080419848823	0.119032449337801	0.106014482044462	0.201860937881997	0.0107195109426357	0.208633942950206	0.24780704873189	7.27
0.101697184974198	0.0971077898972775	0.221647807864782	-0.00592571450573336	0.250502168562201	0.316778014237118	0.114603063734815	0.128683214881481	0.221435275450345	-0.0135091741492724	0.277721611164247	0.328320799562144	7.28
0.0977870274496897	0.111677714149605	0.229355333045864	-0.0303831986480445	0.310059025230109	0.382319480319679	0.0980571052864132	0.138492854538654	0.228421713780078	-0.0376648264932678	0.331039733520206	0.390594579658389	7.29
0.0832313819715325	0.114324976398114	0.223795785862903	-0.0536753907756207	0.35159441416115	0.425257215351869	0.0708406156923765	0.1337177431993	0.222186665172365	-0.0601722425535477	0.365181685731178	0.430636135544077	7.3
0.0594133940020715	0.103790624485517	0.205133144261223	-0.0744467487773842	0.372482365181687	0.442625633439151	0.0355306316103046	0.114274681735917	0.20294649051713	-0.079504086127375	0.377999527209496	0.444799174619566	7.31
0.0287969476048787	0.0814791325407196	0.174414958899296	-0.090954156439241	0.371546681424626	0.433407802414885	-0.00433094861817688	0.0824995147592123	0.171773551848891	-0.0939394377634297	0.368759171766413	0.431456179347602	7.32
-0.00533728069701571	0.0513705284125661	0.133506468784743	-0.101029444466568	0.349151529164184	0.398541402159618	-0.0445936418469125	0.042857093574424	0.130544572184096	-0.101635593927578	0.338229820644416	0.392114665704898	7.33
-0.0393575197203574	0.0178716548145648	0.0849466622188428	-0.102996211622258	0.30711508753403	0.340622190434206	-0.0810482045096975	0.000435905154723189	0.0818118139700054	-0.101209267281432	0.288672862895437	0.330615145776373	7.34
-0.0697360988210416	-0.0159302755597878	0.0317744961490275	-0.0964857409346961	0.248576804209996	0.26379465028728	-0.109946046677016	-0.0405791035277318	0.0286226976711742	-0.0923544409008912	0.223656026228502	0.251583015977121	7.35
-0.0933627213042556	-0.0475195920095148	-0.0226831073027662	-0.0821288433968737	0.177755056617251	0.17368065811403	-0.128341604710591	-0.0767688230068914	-0.0257014560154576	-0.0757959210827847	0.147728722931297	0.159858167609027	7.36
-0.107772783358197	-0.0735377216524719	-0.0750757824639778	-0.0607781221148295	0.0995279971385952	0.0767253305137663	-0.134286552394208	-0.104618584870789	-0.0778170101482893	-0.0527086395403342	0.0659896677033984	0.0611129799687369	7.37
-0.111381487100996	-0.0903646379141883	-0.122285316382787	-0.0335768938693454	0.0189886947802443	-0.0207299232000191	-0.126989832017398	-0.1206156404232	-0.124604992695536	-0.0245315532658926	-0.0163359392051055	-0.0377733216090335	7.38
-0.103688982854942	-0.0959184734282032	-0.161633649182554	-0.00255618105139045	-0.0589428606649465	-0.112853255562435	-0.106961520588251	-0.122556988451625	-0.163402841796926	0.00671054793813933	-0.0942611632261378	-0.12975428181046	7.39
-0.0853557003390791	-0.0900947906738918	-0.191033947813674	0.0294899733730371	-0.129816220431935	-0.194282138183757	-0.0760113005955174	-0.110426362565475	-0.192166945594685	0.0383463169959011	-0.163384453359181	-0.209331313432067	7.4
-0.0581166102695994	-0.0737101980629013	-0.209106360898475	0.0598487772824161	-0.18991616924241	-0.260501640814982	-0.0370634948296511	-0.0858312384749275	-0.209570110951563	0.0675973619014517	-0.220185980019099	-0.273221246281951	7.41
-0.0246134395271797	-0.0482091106685929	-0.215258029963631	0.08622341957944	-0.236541044978118	-0.308594516032127	0.00613667848516933	-0.0512428317417112	-0.215051100194122	0.0920885227400951	-0.262224022987939	-0.319414047178235	7.42
0.0118571320451201	-0.0162353626265491	-0.209667412911558	0.106409241763207	-0.268094530712463	-0.337374404170198	0.0493838082052077	-0.00999614942873971	-0.208807057620779	0.109803880686436	-0.288176560715427	-0.34619932903433	7.43
0.0477058239931823	0.0185435814083904	-0.193196050638702	0.118339122721635	-0.284017490626402	-0.346807446213131	0.0884467299651359	0.0336219839178606	-0.191730282439202	0.118994300330235	-0.297777551319632	-0.352664965633927	7.44
0.0794541372597508	0.0525022265705858	-0.167281564841667	0.120713464898381	-0.284700965601299	-0.337724465176806	0.119545451176256	0.0750069077513457	-0.165290921470264	0.118515261910845	-0.291718076609025	-0.339906966693898	7.45
0.104079799002439	0.0824649210629357	-0.133819589003555	0.113284831335035	-0.271402078392646	-0.312153065580918	0.139742741038164	0.110105711827284	-0.131400593051521	0.108219484721788	-0.271534176974624	-0.310973931569444	7.46
0.119276921052255	0.105483115725176	-0.0950127149796949	0.0965681648512213	-0.246087543086406	-0.27324437494529	0.147178210582398	0.135738548580861	-0.0922714264285738	0.0889578973817194	-0.239444131603011	-0.269383723827649	7.47
0.123658624759659	0.119296898984178	-0.0531857758986484	0.0718144695490129	-0.211150891668989	-0.224448157498293	0.141199122793695	0.149663896219955	-0.0502546866957337	0.0623929304980223	-0.19812176932177	-0.218111885105933	7.48
0.116872484908075	0.123132125965861	-0.0106284280587829	0.041312618552069	-0.169152867388762	-0.168987205635038	0.122409333750802	0.150847500317567	-0.00766818547327897	0.0309174950442852	-0.150435989136398	-0.160105157875366	7.49
0.0995842833597071	0.117241745922761	0.0305136604383846	0.00805426852029394	-0.122679725188464	-0.110096621719824	0.0925940522723534	0.139474614190483	0.0333472777330059	-0.00259340232215105	-0.0992047957106373	-0.0989808998640801	7.5
0.0733654165929142	0.101763756780052	0.0683381976012462	-0.0252432745516873	-0.0742047073181415	-0.0510776282797997	0.0545137185403637	0.1164957886247	0.0709229879973259	-0.0353584335793799	-0.04700746601831	-0.0384516679973433	7.51
0.0405610037579785	0.0771951274915104	0.101281878667611	-0.0564060195539843	-0.0258992966220266	0.00538298584075724	0.0116360736027112	0.0835483285309017	0.103517797510524	-0.0650084692383631	0.00392469203100622	0.0188163413099805	7.52
0.00411252161226162	0.0459436946868253	0.128163321136774	-0.0831111167004749	0.0204793171766131	0.0576328165972819	-0.0321631107930089	0.0435885115710489	0.129955504382314	-0.0893191956781301	0.0517446849048614	0.0713444106644746	7.53
-0.0327687488986618	0.0120223512864317	0.148157949978882	-0.10276424548909	0.0635457800421948	0.104519369370234	-0.0729931306430645	0.000912022767924794	0.14943072012215	-0.10609018081798	0.0949931306790725	0.118054165104395	7.54
-0.0670123684419561	-0.0213388979543515	0.160758145980859	-0.113622750430386	0.102193016575428	0.144901423086051	-0.107415501586478	-0.0402756179178392	0.161472648650404	-0.113815042952417	0.132584322329574	0.157886663421543	7.55
-0.0960051905333285	-0.0527540003769656	0.165752698464614	-0.115595647391236	0.135574951803477	0.178035482004696	-0.132815696732612	-0.0773069573111098	0.165893177586014	-0.112424522671494	0.163747198967035	0.190113901225638	7.56
-0.117744741244169	-0.0810809430631608	0.163189468721801	-0.109551694424781	0.163064739884173	0.203887825219268	-0.147562525864057	-0.108652693802387	0.162743012818766	-0.103059293541094	0.187896629803115	0.214494451359008	7.57
-0.130915620032151	-0.104130110591217	0.153301458144258	-0.0964150032488813	0.184089128647363	0.222453196838797	-0.151016235240531	-0.132497210966053	0.152274646734552	-0.0872152818419364	0.204501031533793	0.230848316026688	7.58
-0.134971177694801	-0.119912613829998	0.136455078947719	-0.0774859458333831	0.197974025428583	0.233051590072404	-0.143525738226251	-0.146818644993001	0.134900889232909	-0.0665081543222468	0.213009118274165	0.238739573156926	7.59
-0.130172343300714	-0.128256161501001	0.11316400222699	-0.0551248522274053	0.203973464171858	0.23469710556376	-0.126412375193146	-0.150908418113805	0.111168409261141	-0.0431692288674734	0.212862529263177	0.237663133804466	7.6
-0.117482031650339	-0.130075411916509	0.0841247254832343	-0.0322110779551945	0.201385638893687	0.226808367874545	-0.101793421549374	-0.145928593119618	0.0817722470257879	-0.0200050221359678	0.203561277253046	0.227102583597869	7.61
-0.0983577018647651	-0.125738102076481	0.0502241678159625	-0.0109257321082927	0.189614940512485	0.209071344309058	-0.072250561015014	-0.133584310014426	0.0475978516792333	0.000510755253688039	0.184727544988604	0.206360188692626	7.62
-0.0745730243042684	-0.115256315029682	0.0125475979261346	0.007391663223941	0.168256032430304	0.180862053603804	-0.0405164587038949	-0.114937141066693	0.00975494811295195	0.0168720257579876	0.15624457021183	0.174757853522983	7.63
-0.0480683717679965	-0.0994229520836207	-0.027575440976978	0.0215469030378202	0.137273752271346	0.141668331423065	-0.009246222225387	-0.0908867491507841	-0.0304037812679182	0.0282656073622849	0.118431263955284	0.132324415439125	7.64
-0.0207912108119808	-0.0793573249219852	-0.068535635460337	0.0305728844380718	0.0972635709908218	0.0921581356197459	0.0191797483502649	-0.0628399377327237	-0.0712730631907958	0.0341828421527397	0.0722243817587963	0.0801266987846561	7.65
0.00543599085382209	-0.0555488011392677	-0.108481897320817	0.0344230477702706	0.0495519209982725	0.0342181630849974	0.0428391992947189	-0.0326077077914266	-0.111009133432159	0.0346291135186407	0.0192886144391552	0.0199571363500643	7.66
0.0290028820377201	-0.028646922417445	-0.14540775359859	0.0338504148391257	-0.00388441633095277	-0.0298205718029262	0.0603934993557255	-0.00190332014509888	-0.147592556698722	0.0303703661109793	-0.0380300378545397	-0.0458692532470712	7.67
0.0485971892881502	-0.000425175831509391	-0.177247003271967	0.0296584829290406	-0.0604634160847924	-0.0972388477082942	0.0711268499209426	0.0277297262484753	-0.178955328621036	0.0227166081743995	-0.0968293211079317	-0.114263321977739	7.68
0.0633182091199507	0.0271350360756532	-0.201986095332955	0.02270006342208	-0.117091543213399	-0.164294567115869	0.0749684713681855	0.0546745838943831	-0.203123551159877	0.0131659842577586	-0.153851547635981	-0.181232619019874	7.69
0.0727490747549896	0.0531950049565242	-0.217812346288166	0.0144943798120087	-0.170355912562567	-0.22644176495201	0.0724967731811869	0.0777222186742599	-0.218341725318781	0.00334278971855746	-0.205690797964857	-0.242452220061753	7.7
0.0768894104115043	0.0774422514036457	-0.223290086270427	0.007009472802095	-0.216821398924958	-0.279448416852644	0.0648145345641768	0.0962939827772442	-0.223203655436841	-0.00501739669761775	-0.24898526355559	-0.293909060699909	7.71
0.0760161108026949	0.0985167815961314	-0.217493172584903	0.00156592437186	-0.253305182037749	-0.31983067705896	0.0533078727088588	0.109934120465196	-0.216785996343976	-0.010509386103196	-0.280616671592553	-0.331997560253447	7.72
0.0705981860513488	0.114294240392755	-0.20007733134232	-0.00153935953824317	-0.277001842511263	-0.344343679698203	0.0394193181264402	0.117865248585287	-0.198766332236078	-0.0124872298024756	-0.297928667771908	-0.353423414360917	7.73
0.0612655580868944	0.123529448350615	-0.171353292927426	-0.00225627682540277	-0.285675352774037	-0.35000040680933	0.0245156703311921	0.119256251824191	-0.169488817394656	-0.010954982484927	-0.298981263336884	-0.355532800425487	7.74
0.0487498434189197	0.125948761294536	-0.132356561063911	-0.000397300890477706	-0.277948668523301	-0.335120532756927	0.00980490157062308	0.113803685812845	-0.13001033911738	-0.00624912295565264	-0.28278290100612	-0.336898850800829	7.75
0.0338261286613545	0.120785500464126	-0.0848464750644825	0.00364603628605741	-0.253515208809417	-0.299856723315857	-0.0037480117895255	0.101613174486146	-0.0820991314036209	0.000918250313992473	-0.249455455232588	-0.297549384598757	7.76
0.0173394145589385	0.106855760614402	-0.0312232678021532	0.00856278958386496	-0.213209504603202	-0.2456071596073	-0.0154449230745732	0.0828451137169427	-0.0281892945112046	0.00927954752708159	-0.200328532678821	-0.238938461941961	7.77
0.000263154578807396	0.0843638896517047	0.0255902345225871	0.0130176056677683	-0.159010165075536	-0.174706207746719	-0.024794792103308	0.0580655181181038	0.0287413969212016	0.0173219675428923	-0.137949362628228	-0.164018913393852	7.78
-0.0163217323182238	0.0553847503042127	0.0822946264651313	0.0163954303465592	-0.0940417373770365	-0.0910332106379426	-0.0314592036219634	0.0288601482192874	0.0853717737987849	0.0238234188860439	-0.0659782271075103	-0.0772912825451813	7.79
-0.0313394415754568	0.0222760843623248	0.135421229940186	0.0183031790265968	-0.0224259698298423	-0.000243932515955494	-0.0352720275811682	-0.00245026958437132	0.138250792104083	0.0279517650462437	0.0110683712319861	0.0156196474725386	7.8
-0.0438086549231412	-0.0131568288601198	0.181628779819781	0.0179878383275054	0.0511175648843071	0.0913010492566064	-0.0362710196275891	-0.0335809882343812	0.184068365785996	0.0290274772486552	0.0882005283265331	0.108636064414733	7.81
-0.0528521807959008	-0.0484827187851039	0.217987689181884	0.0149216259702195	0.121740000177227	0.177648645881265	-0.0346378962956501	-0.0623941867804958	0.219905558088469	0.0266286665655275	0.160378890227787	0.195641751737713	7.82
-0.0577148208586589	-0.0799709885750982	0.242190171055021	0.0095907521975607	0.184842179444395	0.253276799180145	-0.0305953659249318	-0.0863766444953034	0.243481984120563	0.0210048804128232	0.222931396298878	0.270718834579211	7.83
-0.0578399207907515	-0.104064179874584	0.252726722643457	0.00306100982328046	0.23639657192754	0.312991319852493	-0.0243658463450522	-0.102832535320735	0.253335008031128	0.013056051531155	0.271922222969349	0.328751007757	7.84
-0.0529397126688132	-0.118755064875255	0.249015378960802	-0.00392064137193832	0.27330518743663	0.352763911921865	-0.0161943391478791	-0.109810080554319	0.248918305649415	0.00385040050459758	0.30446103945144	0.366238878757421	7.85
-0.0430498347015809	-0.122591159707661	0.231460791189757	-0.0106515344917253	0.293679308535275	0.370693053513279	-0.00639147136747612	-0.106266816690347	0.230652518692216	-0.00550159693509322	0.318913140973644	0.381454306348733	7.86
-0.0285903476701733	-0.113690193701839	0.201386611824235	-0.0157260941536593	0.296897107172362	0.366797522515712	0.00464441125644531	-0.0915830544596846	0.199880841156371	-0.0135480814694681	0.314976989873963	0.374091341978202	7.87
-0.0104362880043437	-0.0912970842726954	0.160890715503325	-0.0176124972012619	0.283520829814636	0.342139339319444	0.0163849045667768	-0.065832972653242	0.158761111210856	-0.0187395492106379	0.293665102607754	0.345278273450891	7.88
0.0100608465918827	-0.0576628310353962	0.112689861980009	-0.0159580321914517	0.255198370989564	0.29886171976702	0.0281117509198337	-0.030967188779221	0.110067792466427	-0.0202649590701926	0.257168520360682	0.297935339605809	7.89
0.0312381789516633	-0.0169087496768469	0.0599311878262657	-0.0114635465990063	0.214575796928467	0.240819386298749	0.0389788329208159	0.00917270496050867	0.0569631983068153	-0.0182795367085977	0.208607816394658	0.23650394152076	7.9
0.0513772703913487	0.02770644652393	0.00595067116490858	-0.00445156021372003	0.165031459570705	0.173098375776918	0.0481908816858951	0.0508052341282153	0.00277908435539842	-0.0130661826332792	0.151706166541433	0.165834795583087	7.91
0.0688392852619174	0.0738601845601803	-0.046004049226277	0.00537593884283595	0.110267404597231	0.100726465620981	0.0551027399746861	0.091401604649526	-0.049227480240908	-0.00451189547274622	0.0904432032294122	0.090485654805125	7.92
0.0820952173400007	0.11772220338142	-0.0929922341548289	0.0174655898742036	0.0539963845565479	0.0281252719604818	0.0591521829737754	0.128197921997475	-0.0961017957424791	0.00704954024901159	0.0287849613860842	0.0152263383430685	7.93
0.0898233172742999	0.153608764593173	-0.132529248610493	0.0297888935976335	-0.000287013768633583	-0.0403839116774773	0.0598267095059094	0.156850211521133	-0.135375251322767	0.0199756052150289	-0.0295487198385396	-0.0548279118341467	7.94
0.0911450338879271	0.177041354320097	-0.16272081316295	0.0403838170792179	-0.0494986118741528	-0.100446873973702	0.0568365073614262	0.172959951634397	-0.165190512196994	0.0321202756849477	-0.0813621409349656	-0.115395753290747	7.95
0.0858355141432155	0.18664840099001	-0.18237678221433	0.048659602642147	-0.0912030928791712	-0.14891382660899	0.0503218474604252	0.174887483950762	-0.184367644760968	0.0423025789767648	-0.124214955573749	-0.16406466045408	7.96
0.0743655970944106	0.18255043533904	-0.191053480707773	0.0545184291465563	-0.123838207713877	-0.184542764985016	0.0408632428726945	0.163868164548107	-0.192453320810616	0.0502984162571716	-0.156531014975992	-0.199764915238294	7.97
0.057826765594781	0.164626754288991	-0.188987211640745	0.0571044766655	-0.146645820441163	-0.207042326825816	0.0293542753423212	0.141442014533674	-0.189709052763155	0.0555934868475072	-0.177579586683521	-0.221539734072433	7.98
0.0378499974800495	0.133712123521243	-0.176980945280515	0.055499780711394	-0.159500197334894	-0.216366060976575	0.0169184174804088	0.10867497480997	-0.177008308582043	0.0571108368189328	-0.187399493947279	-0.228869268116906	7.99
0.016470748048409	0.0933127727000164	-0.156317943960268	0.0501922553893139	-0.162911371906857	-0.213179920072634	0.00486652287362249	0.0680596625363315	-0.155690690598799	0.0545241725087891	-0.18674174397805	-0.223020470053144	8
-0.00411760185578527	0.0486156129860176	-0.128650855448346	0.0427613752254121	-0.157973137445763	-0.199489474278673	-0.00544344612753617	0.0247157824236751	-0.12742217826019	0.048970152787779	-0.176943646981879	-0.206955623134091	8.01
-0.0218522821660617	0.00418056041205371	-0.0958276984177177	0.0343073427657922	-0.14614644583382	-0.178011227660863	-0.0128601870886474	-0.0157596612013331	-0.0940598965521504	0.0419451301754276	-0.159684131955932	-0.183422938690826	8.02
-0.0350252015801695	-0.0364413859225774	-0.059721538405627	0.0251574670063167	-0.128972593121049	-0.150850737869413	-0.0166174230462654	-0.0497789785493095	-0.057515364749253	0.0340551232794994	-0.136706303335352	-0.153842518157419	8.03
-0.0424022396173033	-0.0695067503368175	-0.0221202628603552	0.0160362585889736	-0.107872558137094	-0.119547068614315	-0.0163421297991413	-0.0753282951995937	-0.0196057786019273	0.0254558102265453	-0.109635167726405	-0.119510105743833	8.04
-0.0433569324433459	-0.0914439812975429	0.0153229626679678	0.00828769209894094	-0.084131917552884	-0.0858905122488703	-0.0120699158602566	-0.0901905143031041	0.0180334447837438	0.0169614915473688	-0.0799024104110731	-0.0828167263256858	8.05
-0.0380064000265326	-0.100395986152378	0.0511315021038941	0.00271131415850711	-0.0588531777645357	-0.0517692024518962	-0.00434852757779004	-0.0920961722226357	0.0539502109123275	0.00983103869769895	-0.0487109783126956	-0.0462483001378998	8.06
-0.0272114381050406	-0.0963736040809199	0.0840613531610927	-0.000872115218171666	-0.0328036041729856	-0.0182053778558555	0.00575299808747134	-0.0807712613738079	0.0868798517384629	0.00466187622759075	-0.0170059571301058	-0.0106647314801387	8.07
-0.0124492046530578	-0.0801930532148186	0.113092160215315	-0.00268928853368447	-0.0064172558546885	0.0148114104053595	0.0168042507911465	-0.0584942003640695	0.115764272887733	0.00111203908100091	0.0145052600390396	0.0244020513153418	8.08
0.00433425208129492	-0.0537779412079583	0.137348433558981	-0.00269951986790834	0.0199812814246225	0.0471937514223253	0.0272189486531889	-0.0288871458559214	0.139737908851194	-0.00135894683536932	0.0452624403143698	0.058924779749625	8.09
0.0209353818079659	-0.0212597715722243	0.156067678394548	-0.00155071838427058	0.0459999315065187	0.0782103255893254	0.0354318031669381	0.00418345743924519	0.158082227582653	-0.00313192037181255	0.0747314829573293	0.0917589735220446	8.1
0.0352168424168872	0.0122055214496611	0.168625063596887	-0.000715617221907396	0.0711842792010583	0.107278022270155	0.0400892756482129	0.0367752162974418	0.170188015359257	-0.00470663498381247	0.102304962707682	0.121811663630071	8.11
0.0454232904318745	0.0430793474200971	0.17453714775909	-0.00110007964447928	0.0950124362449355	0.134284811090215	0.0402893522180304	0.0651662732733155	0.175557268205553	-0.00666329109418465	0.127230751090328	0.148810054513924	8.12
0.0503564445616538	0.0696117677279196	0.17344722234479	-0.00233902939365335	0.116755977794965	0.158642759779191	0.0357326744058002	0.0865726169514722	0.173854861130079	-0.00920068051262979	0.14859956466747	0.172512104935185	8.13
0.0494194610498507	0.08934700933512	0.165144238257873	-0.00408686331907733	0.135400507358589	0.178720245728292	0.0266981122051362	0.0990545939085436	0.164927513287911	-0.0121351738903497	0.165383428230992	0.191729618408952	8.14
0.042688276932343	0.0988268437277418	0.149645561935939	-0.00694156732065526	0.149805318209766	0.192772447139483	0.013998483742379	0.101027370431986	0.148824847877522	-0.0153685903413466	0.176497276535963	0.204603041790423	8.15
0.0310133097947663	0.0966573195062649	0.127279395493107	-0.0111824218672739	0.158904166072243	0.199855154306714	-0.000998549564046642	0.0919622194455592	0.125865127150558	-0.0187862023320436	0.180888245478414	0.209490557211755	8.16
0.0159736123467735	0.0851612901674262	0.0986864550599595	-0.0154580080071364	0.161717243780928	0.199213175480436	-0.0164316635969506	0.0736154795520138	0.0967016098241216	-0.0216275735036041	0.177649644853787	0.205379036403435	8.17
-0.000429906964572572	0.0677362819320247	0.0648162203297184	-0.0178953227607005	0.157375508288688	0.189519029880948	-0.0302429510862243	0.0496253956795937	0.0623481391162645	-0.0225895364698977	0.166192185855258	0.191797701226739	8.18
-0.0161260159017947	0.0462314286224656	0.0269778343134406	-0.0179209992976473	0.145340701556172	0.16974331374193	-0.04058871106256	0.0235816070450014	0.0241625620591668	-0.0207890334763047	0.146406391768837	0.168659746313197	8.19
-0.0291961075485483	0.0222196432343883	-0.0131484055155583	-0.0158702899153315	0.125639287795242	0.140369370737048	-0.0460885716240527	-0.00200815980195264	-0.0161826328356899	-0.0161902154660926	0.118733595702472	0.136238174812336	8.2
-0.0380494089123437	-0.00093079452875703	-0.0536085772365371	-0.0113766545718471	0.0988705896231761	0.102893101681111	-0.0458982732158935	-0.0246275032282364	-0.0567447727795695	-0.00896289876891123	0.0841453799097914	0.0952342832545371	8.21
-0.0416423301434675	-0.0192736802152734	-0.0923176631211748	-0.00353213426109209	0.0660758651383777	0.0586807637773267	-0.039804391372516	-0.0411007134415778	-0.0954072315521058	0.000997324340401111	0.0440947779876652	0.0471376236311292	8.22
-0.0396748565506025	-0.0311176191152959	-0.127164141655281	0.00732766811136095	0.0287302899260705	0.00923900192612958	-0.0283650084386902	-0.0491124319086234	-0.130033495761792	0.0133789467861813	0.000501950712441971	-0.00539687567509609	8.23
-0.0326198506005634	-0.0369207812243324	-0.156109180424084	0.0193094047541533	-0.0112130543487049	-0.0427193289742369	-0.0129284421445411	-0.0486581718425267	-0.158612309770523	0.0267191817043064	-0.0442988969061822	-0.0589753346155868	8.24
-0.0216247569420719	-0.0371181521906718	-0.177359912979028	0.0305510178287937	-0.0514536378609541	-0.0934983840990188	0.0045622250636605	-0.0414293461154124	-0.17939410647449	0.038922109693428	-0.0877347372131221	-0.110501414804435	8.25
-0.00835288105551749	-0.0319558033864663	-0.189563275948197	0.0399657422302391	-0.0896430097537326	-0.139929680692849	0.021849292864358	-0.0292610844426656	-0.191023895889652	0.048244352373051	-0.127229116690304	-0.157446243579488	8.26
0.00519314403160329	-0.0230385557787836	-0.191914179719826	0.0462995748709719	-0.123599760371083	-0.179778049491751	0.0365910283805399	-0.0138053514462105	-0.192685194998468	0.0534679758681176	-0.160420616916866	-0.197139885555488	8.27
0.016946231759399	-0.0130365376049088	-0.184195340610852	0.047794290536616	-0.151327913519815	-0.210683255418935	0.0466146761492358	0.00259512223518277	-0.184204322100526	0.0534938397903915	-0.185317328886666	-0.226532179798468	8.28
0.0250798398516414	-0.00401412534229036	-0.166815511028552	0.0433065165357732	-0.171128102413963	-0.230110095925133	0.0502396806094245	0.016813777903405	-0.166065334841452	0.047347204934462	-0.200433574137396	-0.243212165679736	8.29
0.0282385693417435	0.00251985255084068	-0.140844586364995	0.0328918620778476	-0.181883572893156	-0.236718004930452	0.0465525968203153	0.0259498416997854	-0.139381882707662	0.0346753276153973	-0.204938605236475	-0.246445135629294	8.3
0.0257139265828813	0.00459240708491487	-0.107950981394949	0.0170388682308352	-0.183205016946211	-0.230846230789453	0.0355396329901102	0.0281362990046952	-0.105834992141116	0.0160233119150574	-0.198763804895946	-0.236873585212195	8.31
0.0176189851860925	0.000762582805689893	-0.0702324470073858	-0.00362262141412634	-0.175354377953565	-0.213481036328679	0.0181327655891729	0.022914173015023	-0.0675677347721434	-0.00721519036222195	-0.182621985164878	-0.215519767041493	8.32
0.00499731439837309	-0.00772825963440414	-0.030042405319073	-0.0273039931755913	-0.15913092602651	-0.185660688599843	-0.00378645189486403	0.0115271640289853	-0.0269994648279452	-0.0327808730486267	-0.157925094026156	-0.183716728228602	8.33
-0.0103578270950143	-0.0176837207818375	0.0101580999891958	-0.0508034428664816	-0.13586145887253	-0.149280058591218	-0.0275727947368475	-0.00353912673471931	0.0133884276385532	-0.0577111054196617	-0.126584347515617	-0.143711487294966	8.34
-0.0262767906482576	-0.027044893509631	0.047985377703649	-0.0710322805033457	-0.107341287903132	-0.107519535726909	-0.0502461453861028	-0.0196584916293702	0.0512444710907177	-0.0790408980049721	-0.0907561422757527	-0.0986190341913926	8.35
-0.0405302502721507	-0.0352659520201587	0.0813668903927876	-0.0860575024390557	-0.0755102789404309	-0.0635540784991193	-0.0689295219191656	-0.0346493519773049	0.0845106652285776	-0.0943643018264842	-0.0526394398586644	-0.0516499397525998	8.36
-0.0510230468326997	-0.0406436860657956	0.108698226045084	-0.0942117523126251	-0.0421527503066946	-0.0194896348207625	-0.0811445220149015	-0.0462333173602634	0.111560154874861	-0.101695527440484	-0.0143354333126974	-0.00550112107682649	8.37
-0.0560403167366875	-0.0399273704556401	0.128879624587742	-0.0934217082278594	-0.00890539190681176	0.0228231244928277	-0.0850498530856087	-0.0515613638676671	0.13130066420867	-0.0993594711046887	0.0222458212517302	0.0376240876104393	8.38
-0.0545476841561056	-0.0314867804098097	0.141321621153171	-0.0825348617806775	0.0227156102053345	0.0610761510385279	-0.0797126485301621	-0.0485265234838221	0.143193754938545	-0.0866245973218295	0.0555059567794472	0.0759961197504238	8.39
-0.0463474099099085	-0.0168150663065357	0.145968578067947	-0.0626085385043969	0.0514650298718151	0.0934259637983677	-0.0653040697542936	-0.0371759231288328	0.147223074261337	-0.0644337844355845	0.0842498002248489	0.108393176046778	8.4
-0.0320595125821628	0.0020386909073351	0.143270749250425	-0.0359391652116902	0.0764967930090526	0.119448151712002	-0.0430794580659446	-0.0190892769353127	0.143838758566971	-0.034993871942872	0.107689066067825	0.133922841465379	8.41
-0.0130865961612124	0.0243996120042495	0.134050091045048	-0.00454120149378762	0.0972646636750822	0.139362131832351	-0.0152394113563999	0.0041245215383299	0.133884636554814	-0.000817433566052919	0.125401025103707	0.151926777133068	8.42
0.00840275646844607	0.0488903563365246	0.119353850069234	0.0293814028884188	0.113354544353196	0.152768481906076	0.0152138850127525	0.0306336338174786	0.118486466216795	0.0353085950433771	0.137275873221425	0.162411509985913	8.43
0.0296916761934872	0.0714198295354969	0.100378081992512	0.062182999504434	0.124559994621881	0.159271553925827	0.0447385611691536	0.057090153092239	0.098902765511027	0.0697195364651609	0.143479946502802	0.16627037436795	8.44
0.0479683637383234	0.0873008187052877	0.0784041875078243	0.0894694014955461	0.130979001795321	0.159698390399764	0.0697344502163754	0.0788006583937701	0.0764175772494766	0.0981306853191787	0.144375185015744	0.164563811060619	8.45
0.060794107571372	0.0940197353226143	0.0546482390261775	0.10795430079344	0.132854839873227	0.155368836351964	0.0871128682567939	0.0917761711630705	0.0522400347262055	0.116935105357808	0.140388558615127	0.157746381024147	8.46
0.0664007516937599	0.0907264090184124	0.0301227860668099	0.11587328933099	0.130345200141509	0.146643477533866	0.0947065473047816	0.0941796180674249	0.0274138291732023	0.124035608320593	0.131909243955928	0.145883020357385	8.47
0.0638439063731349	0.0766972446315657	0.00563309098178685	0.112139395418405	0.123494664604239	0.133252784036874	0.0914351589437974	0.0856184949580194	0.00277206888584839	0.118627702417322	0.119253462272461	0.129513497805487	8.48
0.053129026838797	0.0521984447948995	-0.0181859334981052	0.096423113453111	0.1123730133121	0.115532637184943	0.0773915081877698	0.0664068084182046	-0.021080300111336	0.100872827735019	0.102674829533916	0.109573767512465	8.49
0.0352762917187576	0.0198974465006308	-0.040844566312109	0.0701534463383408	0.0970878890370035	0.0942405012317134	0.0539179389971325	0.0379470361923258	-0.0436784313328781	0.0722034942012119	0.0823879538928686	0.0864357012649179	8.5
0.0122306908310591	-0.0163349257508853	-0.0619850120745661	0.0363331911946809	0.0777030863212668	0.0693935265810151	0.0235374774334072	0.00314378996167265	-0.0646463804378163	0.0354798660951659	0.0586043282986988	0.0596524886051405	8.51
-0.0133398646613404	-0.0532086006082408	-0.0812892219385371	-0.00171733978732969	0.0543538352547606	0.0404406971473903	-0.0103181796365825	-0.0340399291416789	-0.0836409799469705	-0.00556762553598442	0.0316388594804224	0.0290203725178881	8.52
-0.038283872845955	-0.0870336319400375	-0.0983279079912233	-0.0405637247297094	0.027491923141657	0.00774358368226954	-0.0436856809184513	-0.0690581696093215	-0.100265291354353	-0.0467990860527879	0.00203744807668038	-0.00465985912994796	8.53
-0.0593208746791573	-0.112261378288908	-0.11254594315152	-0.0758683913454034	-0.00201110411123621	-0.0272114261396736	-0.072508344558117	-0.0969213336022534	-0.114025572131162	-0.0837145377540408	-0.0293413484709442	-0.0401241331435979	8.54
-0.0735711320968789	-0.123741253697859	-0.123291779739492	-0.103007718618472	-0.0329755574759028	-0.0630702884255725	-0.0931759436150883	-0.113019170237931	-0.124273592239867	-0.111905624112246	-0.0612881603996389	-0.0762488359881977	8.55
-0.0790218139241746	-0.119951580040599	-0.129832347244053	-0.118922184636659	-0.0640107649554901	-0.0988276901567884	-0.103056452685827	-0.114763231649482	-0.130267099804019	-0.128134100082721	-0.0922635271607925	-0.111716347151761	8.56
-0.0746874139856941	-0.102142810000928	-0.131374935221681	-0.122488232599188	-0.0934153739150689	-0.132588747954794	-0.100767964412515	-0.102038405815271	-0.131238855127566	-0.130847508704866	-0.120485140585191	-0.144465270706804	8.57
-0.0605858204786436	-0.0710974001858845	-0.12714292586154	-0.113190253142777	-0.119219694661593	-0.161385331843776	-0.0861992025304314	-0.0757150255610892	-0.126460636500547	-0.119649951723638	-0.14405850734998	-0.172037018952165	8.58
-0.0378129185393122	-0.0274317133803792	-0.116574311124402	-0.0908443071064305	-0.139510185610768	-0.182685731509777	-0.060535884435506	-0.0369730607516672	-0.115373039016895	-0.0949665918591223	-0.161110163799057	-0.192167544903266	8.59
-0.00863429974512152	0.0249965416540811	-0.099438565540039	-0.0572034664800588	-0.15264873228055	-0.195078118606868	-0.0263304533999075	0.0112025537884695	-0.0977197734771003	-0.058771112263273	-0.169915873307822	-0.202733176428357	8.6
0.023696310590398	0.0789778050271811	-0.0758683376015784	-0.0164698226141454	-0.157269453215489	-0.197172099174459	0.0126442273043369	0.0630664181413528	-0.0736633913351927	-0.0150934587367976	-0.169092623754032	-0.20177647287621	8.61
0.0554138809292479	0.127800946451525	-0.0464578091585564	0.026540007952782	-0.152363152866675	-0.187109273454625	0.0519086420983368	0.111671712658268	-0.0438681949605138	0.0310099539032165	-0.157877844902581	-0.188208911211037	8.62
0.0827411538269885	0.166921893464845	-0.0123627061351881	0.0678476664391377	-0.137605555454394	-0.164164954345493	0.0869166539909911	0.151227670556744	-0.00951860423449868	0.0748257558367248	-0.136332912336232	-0.162259169926558	8.63
0.102288988588269	0.19202876054852	0.0246981681817873	0.103668462451421	-0.113600571307357	-0.129769819316709	0.113567550643952	0.177618291354161	0.0276809244959536	0.112209319406546	-0.105390992581821	-0.125101422539422	8.64
0.111459547357652	0.198643912673508	0.0625704907666249	0.12980682301466	-0.0817293926078195	-0.0861922509219309	0.128616402232304	0.187354352361759	0.0655644318218055	0.139231922948268	-0.066759280739286	-0.0783627177601198	8.65
0.108791647621039	0.184725049123044	0.0988403912052497	0.142913826653037	-0.0439407763567523	-0.0355659494205129	0.130041967958852	0.178033141361079	0.10167945551642	0.152566523027982	-0.0227890600054524	-0.0245539399345266	8.66
0.094096827861699	0.151924824738431	0.130957289723132	0.141801254444685	-0.00275878715771397	0.0191906672558426	0.117276947002998	0.149767628651329	0.133475956772779	0.150576211224196	0.0236383638911685	0.0324521438994307	8.67
0.0683877620632481	0.103401118225068	0.1564108553363	0.126838047892543	0.0388099960989251	0.073655831960912	0.0912161299937114	0.105215562223491	0.158500404491164	0.133535169137729	0.0692825074444806	0.0881182746291464	8.68
0.0338207588552567	0.0422764477298926	0.173026375311691	0.0988867514874346	0.0776415975876683	0.123152257644395	0.0541181949457316	0.048297172485589	0.174599428783707	0.102928327105993	0.110798458619171	0.138454645622165	8.69
-0.00633175737700124	-0.0266016749686155	0.179193542901597	0.0599267891681087	0.110894608897281	0.164318199061107	0.00952976625890149	-0.0162669163175498	0.18013617632904	0.0612643394256686	0.145027388018616	0.180158114186417	8.7
-0.0479112317425194	-0.0954111181909625	0.173983258284698	0.0140529343022446	0.136150050478411	0.194584631763204	-0.0379288256481701	-0.0821511951925355	0.174181280599788	0.0124969188886414	0.169283737145297	0.209896601706781	8.71
-0.0864227055003562	-0.156010984774867	0.157252412666758	-0.0335333315199108	0.151440952889816	0.211146533016683	-0.0831193273818987	-0.141777947856146	0.156660309919082	-0.0382030547400269	0.181630380072237	0.224600912066279	8.72
-0.117650936382724	-0.202680020009993	0.129736308941731	-0.0783450251611388	0.155533142416513	0.211909080590041	-0.121119673003038	-0.188269723218001	0.12837664204329	-0.085660187162453	0.181089921139223	0.222716487964275	8.73
-0.138112788534621	-0.231190435443152	0.093089622720204	-0.11667553312758	0.148262147255646	0.197010364513269	-0.147813465310341	-0.216884712502986	0.0910108747474689	-0.125512506193416	0.167765524706989	0.204781182910775	8.74
-0.145393336912229	-0.237438578499396	0.0497678306908625	-0.144631807746968	0.130504974506791	0.168389701760096	-0.160238840696017	-0.224596914393629	0.0470514847098841	-0.154041354775257	0.142828252098838	0.172609893705319	8.75
-0.138403074634533	-0.219169642845648	0.00277470816180121	-0.158680243179192	0.103953515129493	0.128349764458996	-0.15682326738532	-0.209671014558644	-0.00042271835438179	-0.168097346509499	0.108419565860757	0.128599206881932	8.76
-0.117477879831324	-0.17828584137834	-0.0445299313501817	-0.157357071100187	0.0710042948293083	0.0796865523432519	-0.137550660844045	-0.172721238175323	-0.0479898380317684	-0.165940162524067	0.067481078018301	0.076095773810492	8.77
-0.0842417235996274	-0.11972010446598	-0.0886738046416949	-0.141481459563577	0.0346744589885352	0.0266957453781129	-0.103935809772688	-0.11748637199955	-0.0922047793547856	-0.147950986442161	0.0234899879099496	0.0197559051233173	8.78
-0.0414061074504571	-0.0484940990138894	-0.126404890266544	-0.112627511590625	-0.00171455453550082	-0.0253841727131772	-0.0588147034227316	-0.0495279836107725	-0.129849583491541	-0.116067544278521	-0.0198836352487865	-0.0352928980529627	8.79
0.00737286888983946	0.0307086262460971	-0.155000485670883	-0.0723803247630447	-0.0350262809154663	-0.0721359008848846	-0.0061208038659104	0.0257136972529009	-0.158189306162331	-0.0727536127580941	-0.0591386718235546	-0.0847288264658089	8.8
0.0576903309080437	0.111504788924546	-0.172491519686323	-0.0235123183109471	-0.0625927277040702	-0.110441275027571	0.0493384111379034	0.102809180054482	-0.175227328694294	-0.0210296518836931	-0.0912188080377707	-0.125115505083362	8.81
0.104813184288741	0.185575002745201	-0.177741628060084	0.0292867740328609	-0.0822891818783268	-0.137583746975824	0.102278404356713	0.174868716834919	-0.179850029018296	0.0347167658862982	-0.113725821970811	-0.153334791141617	8.82
0.144265783983619	0.245118146008501	-0.170545557633744	0.080701070090548	-0.0926705915343245	-0.151155764208236	0.147585316248782	0.233797856937017	-0.171919871449522	0.0889401913981209	-0.125116884590799	-0.166899831949056	8.83
0.172366539197658	0.284757516920899	-0.15167886024741	0.126370668429351	-0.0932174530573557	-0.150286710893797	0.180997503321068	0.272995473525951	-0.152250572357014	0.136419139533884	-0.124892964614442	-0.165074392675693	8.84
0.186615783570081	0.301498617048341	-0.122789904981266	0.163013699239139	-0.0844246086192131	-0.136180019737584	0.199553188903241	0.289625263227655	-0.122525940465003	0.17347546044305	-0.113682716850167	-0.149270558520353	8.85
0.18590028486173	0.294352118132584	-0.0862235357980633	0.187812538101757	-0.067630793990267	-0.111027898718696	0.20176197425087	0.283893823927967	-0.0851632425559565	0.197792852160358	-0.0931198583349994	-0.122016580925735	8.86
0.170503012752818	0.264482373553943	-0.0447918111009783	0.198605776190902	-0.0448122219080854	-0.0773070182013383	0.187615585780847	0.257006271176864	-0.0430540334258109	0.207576310366266	-0.0655737311314417	-0.0859670847177281	8.87
0.141962460348194	0.214914291180552	-0.00154352430162207	0.194580534437568	-0.0184239886810886	-0.0382138388783102	0.158540025416615	0.210660321714821	0.000718525893116301	0.20165371050283	-0.0338313193704603	-0.044160103519296	8.88
0.102914512055282	0.149924657910183	0.0405055796052275	0.176401868590809	0.00882784840482942	0.00224446708238175	0.117290912491544	0.148410497474909	0.0431548336788519	0.180399935690526	-0.000815533802996302	-0.000592124717752274	8.89
0.0569470124277783	0.0751465440334217	0.0786634153588865	0.145809759245441	0.0343654325066956	0.0401938125108602	0.0677462178539005	0.076528665947567	0.0815726409993486	0.146122914858515	0.0306736708552062	0.0403243994205381	8.9
0.00834436334002086	-0.00227049575171187	0.11076304082437	0.105401143888852	0.0560766213371398	0.0728114601951778	0.014578549810125	0.00248332725147799	0.113781296491957	0.102310084773387	0.0582243315311855	0.0752849236220812	8.91
-0.0383427110294685	-0.0747923065648964	0.13527964873475	0.0586182117182935	0.0724519437186225	0.0981229850846719	-0.0371880666041371	-0.0670160836258299	0.13824091123007	0.0526151597918034	0.0800412317408816	0.102683885686558	8.92
-0.0787984959641446	-0.13608537946357	0.151390584990006	0.00946364821864069	0.0826373274734526	0.1147060117976	-0.0826959850152087	-0.126463280229115	0.15413569570028	0.000805299209676168	0.0950757036324518	0.121700485809757	8.93
-0.109358136819964	-0.181256167039532	0.158979862028853	-0.0379645119930282	0.0864980492783536	0.122135178646912	-0.117760490852872	-0.170752429778184	0.161362917812753	-0.0487957042435779	0.103037172216128	0.13147098820189	8.94
-0.127334026620057	-0.206253067091687	0.158563935560695	-0.0797553979503541	0.0846095120471079	0.121227072940577	-0.139278696646906	-0.195255617023932	0.16045784063624	-0.0915940108606763	0.104344827840429	0.131725197648724	8.95
-0.131271323247242	-0.208447847099364	0.151146628203958	-0.112419875762936	0.0780986519651144	0.113589610305326	-0.145491592991504	-0.197528851433865	0.152464833226954	-0.123803429960399	0.100063414254064	0.124011344123205	8.96
-0.121067222224099	-0.187963205573579	0.138068757549608	-0.133301350176121	0.0684629981772464	0.101103431762314	-0.136085891926454	-0.178208115370069	0.138788547298688	-0.143178474873714	0.09176955551646	0.111384459050681	8.97
-0.097902801487449	-0.147632213411526	0.120860230610462	-0.140918348934423	0.0574388044678031	0.0860007167056756	-0.112161294795296	-0.140100860281456	0.121009338959388	-0.148660579101017	0.081305560788006	0.096713877442715	8.98
-0.0640655462672405	-0.0916198949443096	0.101060447794367	-0.134986502906772	0.0468038222988081	0.0708445893072174	-0.0761107097830167	-0.0867809648614028	0.100682832254351	-0.139892615928892	0.0704760176114505	0.0817199922499691	8.99
-0.0227747254263344	-0.0247634048177186	0.0800350515406048	-0.116276988332773	0.0380925502841759	0.0578524060445726	-0.0314306983617295	-0.0226191227717395	0.0791745110722449	-0.117514447783911	0.0607818124140988	0.0677685946343186	9
0.0220312206726166	0.0470491829060649	0.0588543145856125	-0.0864958607716894	0.0323652539364096	0.0484042822052582	0.0175528232165656	0.0465091733469578	0.0575532124874825	-0.0836453741939276	0.0532538904038152	0.0567387356147939	9.01
0.066025747413343	0.117131818928318	0.0382465958302892	-0.0481470176167615	0.0300971646904352	0.0431352054149274	0.066069890017325	0.113826231643276	0.0365481148183287	-0.0415711019914105	0.0483576133412639	0.0501664910031701	9.02
0.104930632513049	0.179013043838322	0.0185890718803748	-0.00445215385624625	0.0311242072037508	0.0420513489502447	0.109373205601299	0.173028778527481	0.0165495413655068	0.00504631862938108	0.0459518392592545	0.0478738774042345	9.03
0.13493620438259	0.226916872966367	-5.92538293855312e-05	0.0406470413717023	0.0346320528540765	0.044237378965375	0.143204931975738	0.21881165875304	-0.00235707475610572	0.0523131443886574	0.0453202684570299	0.0481312719413107	9.04
0.153064547291464	0.255788917642245	-0.0178560435891041	0.0827453302437112	0.0392673779707198	0.0478480082152614	0.164214861809329	0.246495857466932	-0.0203057470066647	0.0958280096356096	0.0452811228815307	0.049102792317335	9.05
0.15747546667179	0.262277257800177	-0.0350280492847159	0.11779633604703	0.0433886987130946	0.0507428264450861	0.170298856663346	0.252631512399974	-0.0375228305898572	0.131156130272902	0.0443608111582925	0.0494580086081503	9.06
0.147655279438328	0.246078131652176	-0.0517409339170522	0.142907221552036	0.0453241168457376	0.0509521142607664	0.160794326164439	0.236577451670535	-0.0541908149347287	0.155048989224607	0.0410094014120372	0.0475604734917173	9.07
0.124407169901288	0.209532272237315	-0.0680125360123024	0.156287389721204	0.0435561327210178	0.0466362017440286	0.136483961748751	0.200721831087318	-0.0703374084159491	0.165935178104897	0.0338545610700421	0.0410973749765142	9.08
0.0897023919840873	0.155756166268436	-0.0836332528580072	0.156666740137671	0.0369146101519953	0.0361687306850964	0.099464615404816	0.14860261989036	-0.0857569147745285	0.163119768199615	0.0219661465521281	0.0281881304309021	9.09
0.0465381095958706	0.0881257509041294	-0.0980999125226496	0.143357663024344	0.0248114733446755	0.0187859256035252	0.0529970241898755	0.0835837854776147	-0.0999545324358936	0.146210048878515	0.00505473071903455	0.00855556986267451	9.1
-0.00120509908097868	0.0118681818644366	-0.11061530857156	0.117185058544318	0.00738938043924166	-0.00501480305963174	0.00133211069719135	0.0101271403655105	-0.112136310704474	0.115943349850799	-0.0164448940724674	-0.0168395759275069	9.11
-0.0490390803615583	-0.0652504751616129	-0.120164269602318	0.0808667541754011	-0.0144899483613218	-0.0338700818985225	-0.0506108428587188	-0.0646053153057893	-0.121273583866426	0.0752229610806534	-0.0413888309512694	-0.0467851638833677	9.12
-0.0923362390362678	-0.134938379179691	-0.125618616625671	0.0381267498116626	-0.0393149024035192	-0.065952937578882	-0.0977603763434498	-0.131985617232431	-0.126225357269829	0.0285363005976073	-0.0679914056119358	-0.0796363113450746	9.13
-0.126857271849276	-0.19080698790412	-0.125847775690327	-0.00734425809111969	-0.0649945099317957	-0.098730223436971	-0.135480294066262	-0.185137458678113	-0.125880934925097	-0.0196997501939504	-0.0939372289788584	-0.112478369413504	9.14
-0.149174013892623	-0.228471208526425	-0.119862131298452	-0.0518775774459049	-0.08900940958998	-0.12873229991918	-0.160032793969811	-0.220194945311401	-0.119301356764728	-0.0657632646667737	-0.116611036627264	-0.14141372660247	9.15
-0.156945219017518	-0.24435817931449	-0.106987191911161	-0.0913499083805867	-0.108703630551728	-0.152282322467984	-0.168865815490164	-0.234604237901069	-0.105854695656034	-0.105824777539615	-0.13342244796448	-0.162970941842732	9.16
-0.149124144715638	-0.235820001012437	-0.087025757719037	-0.121558508729168	-0.121654669418861	-0.166442998348083	-0.1608264573422	-0.225803029277769	-0.0853632625917108	-0.135543068159912	-0.142112703710182	-0.174808911251513	9.17
-0.126089341787011	-0.202493511704698	-0.060346980314247	-0.139267064009707	-0.125943171880418	-0.169078260049315	-0.136313759191368	-0.192607099772012	-0.0582143143200034	-0.15123936020117	-0.140983950709118	-0.175055447981794	9.18
-0.0896459140568481	-0.147118270531597	-0.0278985371109392	-0.142857405973604	-0.120299192148843	-0.158629079469327	-0.0972983262933443	-0.137525644258468	-0.0253886326894908	-0.151347886423805	-0.129050958963211	-0.161822306708715	9.19
-0.0428906297843413	-0.0749618729999842	0.00880736408886172	-0.132174383334578	-0.104280472530632	-0.134480462450744	-0.0471699901094127	-0.0665425223927382	0.0115744179054291	-0.1364377730514	-0.106191734166911	-0.134163213313936	9.2
0.0100439494837189	0.00739432663854186	0.0477545432916258	-0.108132204694724	-0.0784062506671088	-0.0975112622521613	0.00956527295172536	0.0134232248299618	0.0506550710666109	-0.108040577136425	-0.0732826941235442	-0.0933578283576523	9.21
0.0643522410346528	0.0929665118912904	0.0865680312841866	-0.072608834673314	-0.0441322358223734	-0.050016416547137	0.0676870316867732	0.0961288202004639	0.0894708999974259	-0.0680678976291842	-0.0321998554946947	-0.0426012738791419	9.22
0.114980591897519	0.174633592742741	0.122711804933736	-0.0284890030655647	-0.00371571375644986	0.00482503812161836	0.121719385794796	0.175229977855794	0.125458482049807	-0.0194475708484041	0.0143386504256848	0.0145633111229617	9.23
0.157070454748591	0.245049023288549	0.15368445077479	0.0203754353162639	0.0399838662170523	0.0632388520067757	0.166432384576508	0.243217091226193	0.156096859333986	0.0333307822292127	0.0630457866387997	0.0748317093944027	9.24
0.186458478194869	0.296877945456026	0.177214025430808	0.0693438896195016	0.0836969267942399	0.120892284746549	0.197392684917413	0.29226179925556	0.179128708969137	0.0848018535044752	0.110350398174627	0.134257269008661	9.25
0.200172768049869	0.323881146882253	0.191464897802214	0.113439463221366	0.123992899152063	0.173156341913303	0.211480261504641	0.31647843789379	0.192761184003091	0.129792483434219	0.152658416955995	0.187755938726132	9.26
0.196803923513974	0.322910681395387	0.195211876935751	0.148330278284524	0.157640712259889	0.215776757478357	0.207251567492061	0.313643801867553	0.195807180470199	0.164301779129256	0.186649988342396	0.230215046133776	9.27
0.176651509754965	0.294943714091364	0.187974066951434	0.171220618325055	0.181939623934241	0.245408311488907	0.185084807480587	0.284907953069399	0.187819312921947	0.185642512948089	0.209615380425848	0.258161214603391	9.28
0.141617403210292	0.243703853849271	0.170084480442905	0.180717750478924	0.194974819551548	0.259655041285185	0.147088138125827	0.233504487413566	0.169178689735054	0.192188741152104	0.219778808676204	0.270123299444533	9.29
0.0949635003374766	0.173613730414841	0.142669614852539	0.176110693841411	0.195812638327865	0.25727728029157	0.0968498441662409	0.163739623446139	0.141067543984288	0.183296143917074	0.216500305405728	0.265728338823147	9.3
0.0410605459403038	0.0897446279507548	0.107585985442441	0.157368909129153	0.184617528294686	0.23866205033196	0.0391410682145281	0.0811104948457744	0.105386311332187	0.159566873738808	0.200294089364151	0.245107959931096	9.31
-0.0148928199815717	-0.00051520568594501	0.0672675685223951	0.126085556834556	0.162636741050741	0.205847467395334	-0.0204236712026282	-0.00686863956321931	0.06458315119953	0.123236115366638	0.17271399798281	0.209482308879173	9.32
-0.0673029957037089	-0.0872733291766204	0.0244958627293888	0.0858841619634329	0.132005635199437	0.161973385762129	-0.0758520889035816	-0.0908192441650778	0.0214561689206387	0.0781999623666385	0.136171049417294	0.161975417582216	9.33
-0.110803367848176	-0.160661616926816	-0.0178283513696374	0.0413803521109677	0.0954809396833293	0.110719942854312	-0.121435209100339	-0.161308884824991	-0.0210631871215249	0.0292925687126104	0.0937446022458736	0.107329644754372	9.34
-0.140917252687672	-0.213650732175868	-0.0569159847680884	-0.00323554323904798	0.0561875968396315	0.0562364666655183	-0.152462206360048	-0.211195176585533	-0.0601682163905352	-0.0187452164867733	0.0489293698065645	0.0505903121397425	9.35
-0.154520246845353	-0.242184018170043	-0.0902807902118124	-0.0443844986151953	0.0173740721334875	0.00306708368129487	-0.165715157101533	-0.236398306265015	-0.0933803823262872	-0.0617593840795808	0.0052888406728244	-0.00402873154752234	9.36
-0.150091262210995	-0.243566324675143	-0.115918666703885	-0.0783501570319064	-0.0178858659725682	-0.0445003997275404	-0.159714139812117	-0.234794367551503	-0.11871809913073	-0.0959298406268393	-0.0339111215687893	-0.0531522105194951	9.37
-0.127858458555539	-0.216200696395421	-0.132470964939447	-0.101343750354479	-0.0470094196724426	-0.0831560686167532	-0.134838018484844	-0.205346375154562	-0.134833935170207	-0.117679203607644	-0.0660073106621845	-0.0936222709230782	9.38
-0.0898536913349765	-0.161392923324678	-0.139283836189576	-0.110797689592356	-0.0680947425159589	-0.110695110089372	-0.093375587038252	-0.149371285215674	-0.141086354451259	-0.124516539182922	-0.0890733503916639	-0.122360845713911	9.39
-0.0398039174362791	-0.0847465347590619	-0.136411840538186	-0.106389273412312	-0.0800352441164853	-0.125765953295146	-0.0394218758364172	-0.0722114888270377	-0.137572131561262	-0.116114864347637	-0.101997358290833	-0.13724243530962	9.4
0.0172308479635416	0.00497239235427828	-0.124588899809597	-0.0896206825048814	-0.0825903286298889	-0.127899863437512	0.021520826371931	0.0171859187417849	-0.125079650374935	-0.0943204802492016	-0.104574255137756	-0.138197314652651	9.41
0.0754217101196079	0.0981400874789442	-0.1051489298293	-0.0628228681696352	-0.0764319105551669	-0.117915290021708	0.0831840914274838	0.108781830436417	-0.104982650702407	-0.0621212006884203	-0.0975772175502398	-0.127116263000001	9.42
0.128807100428019	0.185799216919015	-0.0799054278124687	-0.0287319776259932	-0.0631105123586877	-0.0980657341709533	0.139222476421916	0.193768070959712	-0.0791169732538346	-0.0227692647330044	-0.082701280294734	-0.106624982579128	9.43
0.171862705499806	0.259975059600535	-0.0509637144379598	0.00939954383333079	-0.0448051429617362	-0.0714330961155644	0.183818343233091	0.264718164171866	-0.0496108866391518	0.0202271820802366	-0.0622850441659735	-0.0791986502895738	9.44
0.199996537538405	0.313571161397485	-0.0205132220779636	0.0477807381912368	-0.0240074380190431	-0.0412726847583023	0.212195825709328	0.314784818607108	-0.0186855454796403	0.0626994509598683	-0.0389400716018011	-0.0475091284349087	9.45
0.209972307352521	0.340472329282552	0.0093402658702693	0.0823398048038612	-0.00324073857628091	-0.0108962464017061	0.221072360581179	0.337837078959217	0.0115386738587985	0.0999839801566258	-0.015225950373141	-0.015047052670851	9.46
0.20025093551278	0.336480269504198	0.0367220400585125	0.10918413163945	0.0151939588620524	0.0165082411844712	0.209017036521997	0.329982364574817	0.0391929279626931	0.127804557386665	0.00654706480493745	0.0143270029732705	9.47
0.171215103776128	0.300918483873036	0.0601091911179504	0.125295391690605	0.029445452603096	0.0383800625597185	0.1766453839005	0.29114665446511	0.0627529959743165	0.143204759512998	0.0244604904009329	0.0377023998439865	9.48
0.125170765128412	0.237347555385688	0.0783991080691213	0.129144813592944	0.0382833710123691	0.0531621088730777	0.126594727142979	0.225243435748379	0.0810971436402641	0.144879201647329	0.0371282303910096	0.0538419222708465	9.49
0.0661042166503695	0.152302709454223	0.0909248731822011	0.120673950127822	0.0411422861982452	0.0601940337060124	0.0632639413266294	0.138763569018359	0.0935447901790784	0.132856355873182	0.0438200720346692	0.0625613797079825	9.5
-0.000734360142217755	0.0530602868932242	0.097429366703891	0.1006085475687	0.0380686220698418	0.0594440208998884	-0.0076261476403567	0.0390922575235022	0.0998478417603651	0.108035321525287	0.0445085993821696	0.0638774682034144	9.51
-0.069274692760129	-0.052822309100858	0.0980300637141646	0.0701979431455297	0.0296734343157002	0.0515864428309392	-0.0795441333393917	-0.0658253597713701	0.100147477595235	0.072162438214218	0.0397747400009876	0.0579514998301692	9.52
-0.133104917911779	-0.156118193409937	0.0931762328280495	0.0318988561795777	0.017103354063815	0.0381434381862988	-0.14569685404787	-0.166756096888943	0.0949032472268269	0.0283219390127884	0.0306554937582796	0.0457239631603239	9.53
-0.186064192612623	-0.245818399048344	0.0835798645172321	-0.0102107438641822	0.00190909865844115	0.0211162369687873	-0.199658114586556	-0.253202732587076	0.0848389306098398	-0.0189760973221444	0.0185204459739307	0.0292378416704826	9.54
-0.222943566510047	-0.311917312634512	0.0701299791951655	-0.0514266985123623	-0.0141351416023303	0.00251361741775034	-0.236081366099518	-0.315488060815767	0.070876200374539	-0.0646968460660707	0.00499240484434375	0.0111448703863423	9.55
-0.240110520837953	-0.34846984009696	0.053820248012878	-0.0879982843219782	-0.0291671951877638	-0.0155914434307406	-0.251342743988211	-0.34763195581253	0.0540389207613848	-0.104601340274616	-0.00816877564509188	-0.00605767532724721	9.56
-0.235824204573305	-0.353654219390227	0.0357040857221339	-0.117414919965306	-0.0414005953977628	-0.0309612505821607	-0.24387727368098	-0.348002207162626	0.035389513278915	-0.135726795539114	-0.0192971280519588	-0.0205300118913458	9.57
-0.210262313302827	-0.327535940603007	0.0168147370904048	-0.137379561819755	-0.04935981274687	-0.0415645756969192	-0.214177571859747	-0.317431428945099	0.015953849492055	-0.155654611049334	-0.027102276906796	-0.0310973816602481	9.58
-0.165415930372718	-0.27107468146394	-0.0019191067715827	-0.145337795466845	-0.052115194246431	-0.0462593622949199	-0.164644303117063	-0.25761478822489	-0.00331814761056468	-0.161988530370526	-0.0308487192453212	-0.0369639092202562	9.59
-0.104963292419968	-0.187652264224641	-0.0196932784153584	-0.139548084414863	-0.0493926127168783	-0.0450042421417685	-0.0994219199789476	-0.171928281842211	-0.0215819644615475	-0.153101795267052	-0.0303499978540009	-0.0375174988358548	9.6
-0.0340408180543598	-0.0844487048781016	-0.0358123667939066	-0.120266531829098	-0.0415047268735876	-0.0383228707510611	-0.0241488027072175	-0.0673768469641909	-0.0381120179201414	-0.129346917286054	-0.0258457605101405	-0.0326001507308927	9.61
0.0411946737304542	0.0285092044339669	-0.0496640329958153	-0.0895227485110598	-0.0292238610193889	-0.0269839231270599	0.0545297902840156	0.0456458068197922	-0.0522768213783645	-0.0931867085662424	-0.0179092665814358	-0.0230179564721212	9.62
0.114176216191646	0.140715892427646	-0.0607245180906806	-0.0500459138514505	-0.0136754187735403	-0.0121894713920998	0.129652927774374	0.156125171475588	-0.0635316151578036	-0.0480447632198517	-0.00740836701885475	-0.0105147680958818	9.63
0.178568010854252	0.242901854366096	-0.0685594085085546	-0.0046799311447603	0.00379647089605752	0.00438558081287289	0.194635839087854	0.254986865800599	-0.0714125216389039	0.00270072918522189	0.00457047526185022	0.00308101602063649	9.64
0.228817167444372	0.327342215477313	-0.0728082229177551	0.0434036435060274	0.0218109388687783	0.0210577212426797	0.243832763835327	0.335204764429971	-0.075554372943633	0.0556151828157735	0.0168952831742592	0.0166804662377907	9.65
0.260602453894667	0.387401968269555	-0.0731963373609714	0.090469196535634	0.0391170642367325	0.0366197345572548	0.272980517689127	0.390544337782902	-0.0757043941570918	0.10660733086547	0.0285847271265545	0.0297741168433055	9.66
0.271167033170502	0.41744170375226	-0.0695740253417801	0.132406178497253	0.0546446210341239	0.0502320875536061	0.279540339668253	0.415388160244487	-0.07173156332436	0.150984019805611	0.0389060502112466	0.0415987796136984	9.67
0.259550640523065	0.413725077908862	-0.0619759708975691	0.165240671344174	0.0674957272816611	0.0611094420362999	0.262923212688195	0.406303569331156	-0.063672663432944	0.184389134169869	0.0473500701300761	0.0509551174114325	9.68
0.226737210788959	0.3761099268182	-0.0506419220578022	0.185886157520532	0.0769892529508758	0.0686209461969645	0.224593813672442	0.363964161914007	-0.0517785237401123	0.203820963046649	0.0535538046176931	0.0569812916843777	9.69
0.175614317599759	0.308917270590155	-0.0360170142928927	0.192778827421957	0.0827290072543545	0.0725884816193606	0.167978964122704	0.293248605114165	-0.0365281617603713	0.207994508962192	0.0572988046659509	0.0597862321473313	9.7
0.11066570594417	0.219340228536184	-0.0187757303206054	0.185706264440456	0.0845947069762636	0.0731928194961457	0.0981205059730605	0.201409305999225	-0.0186326568555657	0.196837104903081	0.0585638467027183	0.0601646886278926	9.71
0.0374962866451368	0.11478153626078	0.000200076721466252	0.164995400030807	0.0827069235549416	0.0706572891607558	0.021153895735087	0.0959929646915866	0.000998695334332923	0.170866027930169	0.0575522951815768	0.0587446411235113	9.72
-0.0376368250646576	0.00233598620071272	0.0198871814743312	0.13132880643861	0.0774245448149812	0.0653907332406448	-0.0562387359303511	-0.01552897568138	0.021304411302778	0.131307903129937	0.0546193734390133	0.0556226394017705	9.73
-0.108259913031452	-0.109308247513022	0.0391740719039605	0.0867256459289797	0.0693118718430019	0.0582034018406106	-0.127326733135148	-0.124412980883667	0.0411193519723472	0.0808549979357341	0.0501357216873951	0.05072340920489	9.74
-0.168196306802916	-0.20929531385192	0.0569218890256474	0.035201687429556	0.0590393143505889	0.0499481110305939	-0.185855023955177	-0.220325741929777	0.0592669154207707	0.0240205415841073	0.0444197067952067	0.0444026949366794	9.75
-0.212181008314666	-0.287440585300661	0.0720300974495364	-0.0182643332867161	0.0472589437761409	0.0410504949366639	-0.226648052394728	-0.293547821478727	0.0746330820952457	-0.0338570554866143	0.0377723312792428	0.0375637791816281	9.76
-0.236402753204381	-0.337412289332736	0.0835305530717613	-0.0693294829970107	0.034581877674401	0.0316668902761078	-0.24614721685029	-0.337809402513851	0.0862509046104068	-0.0879871571275574	0.0305361355841615	0.031074936764789	9.77
-0.238774761497779	-0.356536378436877	0.0906942339173798	-0.114480175857157	0.0216147746214593	0.022229628100334	-0.242685521192343	-0.350741903277436	0.093380834336928	-0.134440902295542	0.0230610360084911	0.0250265609320156	9.78
-0.218998464880981	-0.343588561460899	0.0930736613764697	-0.150099289048291	0.00892488466458337	0.013314528172762	-0.216515905579345	-0.332020593954308	0.0955705652848764	-0.169505407806498	0.015603615007017	0.0187846921027463	9.79
-0.178588452911187	-0.298397223560086	0.0905289300162442	-0.172377759120858	-0.0030360690623466	0.00501615423029266	-0.169763014696433	-0.282228698322428	0.092702639347857	-0.18948409916961	0.00828722168783176	0.0119730669598068	9.8
-0.120842263509657	-0.223427683434665	0.0832629348744009	-0.178434784380011	-0.0139146682892445	-0.00292029569839095	-0.106338544587885	-0.203913335958438	0.0850075633113321	-0.19163361414924	0.00118962088510499	0.005075020124913	9.81
-0.0506290916336194	-0.124731584206866	0.071836770821479	-0.167302505684992	-0.023353064365194	-0.0103657831551945	-0.0316928277188776	-0.103178968758594	0.0730668094081079	-0.175227796811612	-0.00552718234623351	-0.00112658158274935	9.82
0.0260214468249033	-0.0112764117624702	0.0571308327506896	-0.139913527864557	-0.0309699727033717	-0.0167668277540165	0.0476647887908136	0.0105047232356278	0.0577828222915073	-0.141736570385057	-0.0115659201401606	-0.00651795307091203	9.83
0.102473315066554	0.106468366774528	0.0402497737211011	-0.0986144742551317	-0.0364345201773381	-0.0217574953163796	0.124796021548879	0.12633030202539	0.0403051577530878	-0.0941635540038228	-0.0165415472089278	-0.0115233343381794	9.84
0.17210823952573	0.218237831912184	0.0224316480387917	-0.0466856849290256	-0.0394688810240327	-0.0252516927341822	0.192979405922626	0.234396226886339	0.0219201136027138	-0.0362880220197912	-0.0200534546819475	-0.0160699753987411	9.85
0.22888645288451	0.31544988023857	0.00496430808688563	0.0120839628273801	-0.0397812976805553	-0.0268959465440269	0.246262734017559	0.326688100670428	0.00393980895920701	0.0276685385454297	-0.021698455596791	-0.0191899242066958	9.86
0.267782526974786	0.391013059839098	-0.0109333276477107	0.0733537888293528	-0.0370933748014213	-0.0259779085214475	0.279889175423842	0.396295600366597	-0.0124025127292126	0.092832531588803	-0.021067304111207	-0.0196905711238166	9.87
0.285113733097562	0.437798217934924	-0.0242483219483461	0.131738265912009	-0.0312517923725301	-0.0220815140358188	0.29062511019214	0.436400071013313	-0.0260684723047536	0.153314633290152	-0.0177913160628173	-0.0170063324073016	9.88
0.278890823144382	0.448972815710628	-0.0342593920692487	0.180982758306152	-0.0223152855602402	-0.0152172112988791	0.277083663283459	0.440979005515262	-0.036317039696215	0.202684586555305	-0.011679668835991	-0.0112468368600396	9.89
0.249214360946157	0.421476791448564	-0.0405821612185071	0.215692739429764	-0.0105696295083207	-0.00539369546559435	0.24004914980281	0.40769085634707	-0.0427722033559411	0.235597701707127	-0.00288550894601794	-0.00278037357706444	9.9
0.198420407423934	0.35871934255678	-0.0432051796391943	0.233047928937734	0.00344451586872592	0.0072526211947007	0.182559614050689	0.340169383380549	-0.0454407865343402	0.249287904363988	0.00804739779165381	0.00793137926534793	9.91
0.130782851265694	0.268282924109955	-0.0424889220730992	0.232323202730835	0.0188597216862958	0.0218756317349145	0.109556870208416	0.246220714455541	-0.044682481362959	0.243252353503877	0.0202865852803341	0.0203662601758423	9.92
0.0519484896182027	0.157326260681555	-0.0390961094348004	0.213070393842294	0.0345466311847412	0.036885544416939	0.027251023435527	0.133824371426432	-0.0411513429840436	0.217621373296313	0.0328753740836012	0.0338883625669852	9.93
-0.0315697592300229	0.0321959200967192	-0.0338634998329597	0.175078373710275	0.0493114184033226	0.0508800278020882	-0.0574775599833415	0.00983692766725373	-0.0356984013400821	0.172886131405629	0.0448069320720648	0.0474355009424788	9.94
-0.112799836712601	-0.0976995000892018	-0.0276984090053885	0.120534593041706	0.0620149518197331	0.0630498815142313	-0.137518243023759	-0.11695094185002	-0.0292610402484994	0.11166078886401	0.0549860404414547	0.0591753491607855	9.95
-0.184827690853703	-0.218868570593523	-0.0215191288196292	0.0549161124266671	0.0715633328005978	0.0723603068436493	-0.206020921828602	-0.23389415415481	-0.0227664987824316	0.0398054319060051	0.0622383775945054	0.0670457280281553	9.96
-0.241499451476137	-0.318598155352316	-0.0161749697473603	-0.0152098657047503	0.0769101511642074	0.0771918146344684	-0.25708986486596	-0.328116050578903	-0.0170572756845589	-0.0353412608912536	0.0654810494855019	0.0700803728676209	9.97
-0.278068964625639	-0.38943675738199	-0.012334945155382	-0.0845487221928483	0.0771970952520094	0.0762588244613495	-0.286435911099927	-0.391749719405435	-0.0128220962895954	-0.10766595079061	0.0639354523966747	0.068632629998804	9.98
-0.291503791052081	-0.427861536691502	-0.0103981361593058	-0.148579221699976	0.0719288890987418	0.0695008649105861	-0.291671432545029	-0.422235380879646	-0.0105023763099569	-0.172482758503658	0.057185032516068	0.0627182820192326	9.99
-0.280598969834116	-0.430756741399158	-0.010488175078236	-0.20193044638793	0.0609612399953388	0.0573759812619497	-0.272344600416679	-0.418190646107984	-0.0102406026285741	-0.224772485220383	0.0451114972611415	0.0509808401687637	10
-0.246121670955656	-0.395938774594509	-0.012465885161191	-0.239018277869379	0.0444253140888575	0.0397045925969498	-0.22999690082749	-0.377923230281291	-0.0118704013317162	-0.258945060313095	0.027916268771013	0.0323357579465605	10.01
-0.190864016565887	-0.325547815454179	-0.0158908846432691	-0.256335994335893	0.0228837576541817	0.0163753641714017	-0.168171401042853	-0.302849455014057	-0.0149390129619916	-0.271179748729192	0.00628503740413769	0.00803632558476841	10.02
-0.119383772204224	-0.227306079336014	-0.020006749223098	-0.253388641345689	-0.00243753450453573	-0.0113482427269578	-0.0920937660527794	-0.201086144679052	-0.0187236739143741	-0.261310806080735	-0.018464169698063	-0.0189481035661361	10.03
-0.037437450004538	-0.112217259638274	-0.0238139790254852	-0.231522061391853	-0.0296972307349944	-0.0413166312322336	-0.00799848644815437	-0.0851426436995423	-0.0222535403472555	-0.231865424842375	-0.044427485212932	-0.0466804094471905	10.04
0	0	0	0	0	0	0	0	0	0	0	0	10.05


==> figures_tikz/UQplot.dat <==
FOM ROM Maxes Infs Example Time
0	0	0	0	0	0
0.000301570874620585	0.000299656638589939	0.00117974252239884	0.000301570874620585	0.000301570874620585	0.01
0.000841797385539014	0.000853235856088389	0.0026684931172664	0.000841797385539014	0.000841797385539014	0.02
-0.000665688782267289	-0.000693204144071953	0.00191124755865687	-0.000665688782267289	-0.000665688782267289	0.03
-0.00481072934986854	-0.00475782921652711	-0.0020019792272958	-0.00481072934986854	-0.00481072934986854	0.04
-0.00881648083217381	-0.00878823698383191	-0.00600749962476853	-0.00881648083217381	-0.00881648083217381	0.05
-0.0118878297045515	-0.0120781995800907	-0.00871999014270161	-0.0118878297045515	-0.0118878297045515	0.06
-0.0126382040020475	-0.0125442953112289	-0.00897812258585589	-0.0126382040020475	-0.0126382040020475	0.07
-0.01040395673614	-0.0104494157524984	-0.0064502255608888	-0.01040395673614	-0.01040395673614	0.08
-0.00686918535532466	-0.0068460553392899	-0.00308469600144043	-0.00686918535532466	-0.00686918535532466	0.09
-0.00310904949178947	-0.00297616114943753	0.000540852181636493	-0.00310904949178947	-0.00310904949178947	0.1
-0.000315817451367221	-0.000335525090519914	0.00260488108580492	-0.000315817451367221	-0.000315817451367221	0.11
0.00238155915676947	0.00249790751163896	0.00385560931873215	0.00238155915676947	0.00238155915676947	0.12
0.00612833071947394	0.00603912424391722	0.00612833071947394	0.00397110680487894	0.00612833071947394	0.13
0.0103703231114063	0.0103282426968267	0.0103703231114063	0.00628995369859298	0.0103703231114063	0.14
0.0135522640804308	0.0136512904898095	0.0135522640804308	0.00897611210703496	0.0135522640804308	0.15
0.0141009845644418	0.0141494739571266	0.0141009845644418	0.0100217834383421	0.0141009845644418	0.16
0.0110529559918263	0.0111202999106786	0.0110529559918263	0.00830458338506858	0.0110529559918263	0.17
0.00461291664527185	0.00462427939569074	0.0051391944357005	0.00416246213704205	0.00461291664527185	0.18
-0.00428613485911879	-0.00425454465505643	-0.000582953573077961	-0.00428613485911879	-0.00428613485911879	0.19
-0.0142659742499747	-0.0141792419817015	-0.00688479649615218	-0.0142659742499747	-0.0142659742499747	0.2
-0.02433793089765	-0.024339881406868	-0.0135287123910163	-0.02433793089765	-0.02433793089765	0.21
-0.0344592120517339	-0.0344084721919547	-0.0198902404534796	-0.0344592120517339	-0.0344592120517339	0.22
-0.0443673252318778	-0.0443047031182783	-0.0252313278447307	-0.0443673252318778	-0.0443673252318778	0.23
-0.0530533932437467	-0.0529443487280806	-0.0295598481034573	-0.0530533932437467	-0.0530533932437467	0.24
-0.0585348854916653	-0.0584848737617521	-0.0321132142299056	-0.0585348854916653	-0.0585348854916653	0.25
-0.059282333735015	-0.0592519869555848	-0.031518722523762	-0.059282333735015	-0.059282333735015	0.26
-0.0545138931944541	-0.0544415487964788	-0.0271839262725707	-0.0545138931944541	-0.0545138931944541	0.27
-0.0446410160154427	-0.0445263374387883	-0.0195590148717444	-0.0446410160154427	-0.0446410160154427	0.28
-0.0307635655749539	-0.0306281849403684	-0.00984189510813439	-0.0307635655749539	-0.0307635655749539	0.29
-0.014359756982526	-0.0142487268420746	0.00110259194706645	-0.014359756982526	-0.014359756982526	0.3
0.00316646115120676	0.00328828571516328	0.0117355557817739	0.00316646115120676	0.00316646115120676	0.31
0.0208218697598245	0.0209201601046909	0.021721442225942	0.0208218697598245	0.0208218697598245	0.32
0.0374109411352802	0.0374660325206597	0.0374109411352802	0.0293228033212544	0.0374109411352802	0.33
0.0512335432962845	0.0512576054517172	0.0512335432962845	0.035004314591459	0.0512335432962845	0.34
0.0601418416798377	0.0601837266537626	0.0601418416798377	0.0373104351455056	0.0601418416798377	0.35
0.0624428473075093	0.0624836875370468	0.0624428473075093	0.0352884354560135	0.0624428473075093	0.36
0.0574955573468584	0.057492313605998	0.0574955573468584	0.0286850157448115	0.0574955573468584	0.37
0.0458279682020901	0.0457433458470088	0.0458279682020901	0.0185587912813197	0.0458279682020901	0.38
0.0287432519106559	0.0286184548013188	0.0287432519106559	0.00602584899557592	0.0287432519106559	0.39
0.00792644735730837	0.00779613793280606	0.00792644735730837	-0.00792175079677492	0.00792644735730837	0.4
-0.0148778787189113	-0.0150160438693631	-0.0148778787189113	-0.0221300121866368	-0.0148778787189113	0.41
-0.0379643391345269	-0.0380960747713647	-0.0339172663169087	-0.0379643391345269	-0.0379643391345269	0.42
-0.0594656484094654	-0.0595617327830386	-0.044581700897279	-0.0594656484094654	-0.0594656484094654	0.43
-0.0772107843071314	-0.0772483980580749	-0.0517083136736417	-0.0772107843071314	-0.0772107843071314	0.44
-0.0890345735066743	-0.0890182339871412	-0.0537070130995443	-0.0890345735066743	-0.0890345735066743	0.45
-0.0933831184868929	-0.0933188472072616	-0.0504621583707002	-0.0933831184868929	-0.0933831184868929	0.46
-0.0898335363946192	-0.0896938988487158	-0.0418919564896705	-0.0898335363946192	-0.0898335363946192	0.47
-0.0790768670397949	-0.078844696882569	-0.029254838429828	-0.0790768670397949	-0.0790768670397949	0.48
-0.0625653039254499	-0.0622710437633608	-0.0144845728599699	-0.0625653039254499	-0.0625653039254499	0.49
-0.0421669781250484	-0.0418521705176714	0.000671369324548424	-0.0421669781250484	-0.0421669781250484	0.5
-0.019870378856943	-0.0195650852274159	0.0147465952845859	-0.019870378856943	-0.019870378856943	0.51
0.00229111545973745	0.00257541079508373	0.0270229098383913	0.00229111545973745	0.00229111545973745	0.52
0.0222431583209069	0.0224845818144997	0.0356499934772141	0.0222431583209069	0.0222431583209069	0.53
0.0379028050443268	0.0380797247193987	0.0405558014439713	0.0379028050443268	0.0379028050443268	0.54
0.0474661922267362	0.0475703229489806	0.0474661922267362	0.0381095286768495	0.0474661922267362	0.55
0.0498916255682636	0.0499165002608385	0.0498916255682636	0.0319002727809495	0.0498916255682636	0.56
0.0452131673274266	0.0451373163489086	0.0452131673274266	0.0211386980296884	0.0452131673274266	0.57
0.0344728811749217	0.0342816129000009	0.0344728811749217	0.00742439554107382	0.0344728811749217	0.58
0.0193983780516495	0.0191134049439049	0.0193983780516495	-0.00739404466857647	0.0193983780516495	0.59
0.00204274589438221	0.00171012617387626	0.00204274589438221	-0.0213751402714806	0.00204274589438221	0.6
-0.015468211790542	-0.015802128037615	-0.015468211790542	-0.033026108582504	-0.015468211790542	0.61
-0.031055953192297	-0.031357736582609	-0.031055953192297	-0.0415571946469743	-0.031055953192297	0.62
-0.0427631613243899	-0.0429999803780214	-0.0427631613243899	-0.0460534633489508	-0.0427631613243899	0.63
-0.0488572171063617	-0.0489959614344697	-0.0429083380423175	-0.0488572171063617	-0.0488572171063617	0.64
-0.0480851515738321	-0.0481072617971615	-0.0359646061273256	-0.0480851515738321	-0.0480851515738321	0.65
-0.0400325360967504	-0.0399324103458238	-0.0239795897255778	-0.0400325360967504	-0.0400325360967504	0.66
-0.0253265020830527	-0.0251024702764667	-0.00807075103894805	-0.0253265020830527	-0.0253265020830527	0.67
-0.00553565315424268	-0.00519721918182845	0.0101582686290926	-0.00553565315424268	-0.00553565315424268	0.68
0.0171567576116655	0.0175809021342168	0.0281216286374839	0.0171567576116655	0.0171567576116655	0.69
0.0403233197484297	0.0407857236963502	0.0441089069514	0.0403233197484297	0.0403233197484297	0.7
0.0615441926282846	0.0619943775257787	0.0615441926282846	0.0550278208564946	0.0615441926282846	0.71
0.0785797114518098	0.0789768681529807	0.0785797114518098	0.0617047435528521	0.0785797114518098	0.72
0.0894924961577676	0.0898008399401201	0.0894924961577676	0.0622720454171991	0.0894924961577676	0.73
0.0927825466935933	0.0929721233803243	0.0927825466935933	0.0565707831424477	0.0927825466935933	0.74
0.087609278981372	0.0876591086859776	0.087609278981372	0.0452396039459867	0.087609278981372	0.75
0.0740075145061398	0.073903453707975	0.0740075145061398	0.0293026807261183	0.0740075145061398	0.76
0.0529670248066861	0.0527101173759098	0.0529670248066861	0.0103093495068759	0.0529670248066861	0.77
0.0263081062134442	0.0259167729277683	0.0263081062134442	-0.0098138872811895	0.0263081062134442	0.78
-0.00360827463145106	-0.00409335327759088	-0.00360827463145106	-0.0291328663065896	-0.00360827463145106	0.79
-0.0341967514264766	-0.0347167641560767	-0.0341967514264766	-0.0462707387572064	-0.0341967514264766	0.8
-0.0628945983466843	-0.0633871513648213	-0.057476265582415	-0.0628945983466843	-0.0628945983466843	0.81
-0.0873184516997687	-0.0877260925346463	-0.0646289192602009	-0.0873184516997687	-0.0873184516997687	0.82
-0.105406529666767	-0.105683174980102	-0.0655903754285161	-0.105406529666767	-0.105406529666767	0.83
-0.115594454502351	-0.115705802007926	-0.0606255963439148	-0.115594454502351	-0.115594454502351	0.84
-0.117000811812796	-0.116926557585752	-0.050355223336803	-0.117000811812796	-0.117000811812796	0.85
-0.109562412865708	-0.109299917255561	-0.0359342047975747	-0.109562412865708	-0.109562412865708	0.86
-0.0940747164930761	-0.0936371846162728	-0.0189146864594634	-0.0940747164930761	-0.0940747164930761	0.87
-0.0721098448144925	-0.0715292795424984	-0.00111820385634446	-0.0721098448144925	-0.0721098448144925	0.88
-0.0458107823528654	-0.0451365960158289	0.0155546023257526	-0.0458107823528654	-0.0458107823528654	0.89
-0.0176173874007528	-0.0169140259875735	0.0295105038506363	-0.0176173874007528	-0.0176173874007528	0.9
0.00997850444988968	0.0106420892469118	0.0393093499729114	0.00997850444988968	0.00997850444988968	0.91
0.0346049906051945	0.0351659966756631	0.0457559199220259	0.0346049906051945	0.0346049906051945	0.92
0.0541441208601079	0.0545507007174752	0.0541441208601079	0.0432295391984978	0.0541441208601079	0.93
0.0668991789394214	0.0671126183954927	0.0668991789394214	0.0374050307839662	0.0668991789394214	0.94
0.0717946780967977	0.0717910121713829	0.0717946780967977	0.0270588120299249	0.0717946780967977	0.95
0.0685355052204728	0.0683094352515328	0.0685355052204728	0.0134666984060839	0.0685355052204728	0.96
0.057640510727764	0.0572084588849373	0.057640510727764	-0.00174029639407345	0.057640510727764	0.97
0.0403402537302508	0.0397408561261938	0.0403402537302508	-0.0168718067514948	0.0403402537302508	0.98
0.0183981618914689	0.017692376160186	0.0183981618914689	-0.03055772563735	0.0183981618914689	0.99
-0.00607274254580234	-0.00680894025369339	-0.00607274254580234	-0.0413499501739849	-0.00607274254580234	1
-0.0307848972021014	-0.0314721402795767	-0.0307848972021014	-0.0495480419997461	-0.0307848972021014	1.01
-0.0534511531795195	-0.0540179926392268	-0.0498462952806234	-0.0535655265551386	-0.0534511531795195	1.02
-0.0719737231315122	-0.0723618585632829	-0.0474937360827228	-0.0719737231315122	-0.0719737231315122	1.03
-0.0846412148263222	-0.0848082065620478	-0.0408393491122962	-0.0846412148263222	-0.0846412148263222	1.04
-0.0903082899453105	-0.0902297625208463	-0.030521182283848	-0.0903082899453105	-0.0903082899453105	1.05
-0.0885217638472889	-0.0881963369097829	-0.0175813469843801	-0.0885217638472889	-0.0885217638472889	1.06
-0.0795768821358551	-0.0790280724674528	-0.00343129143109666	-0.0795768821358551	-0.0795768821358551	1.07
-0.064481107391172	-0.0637546862069614	0.0103455493660039	-0.064481107391172	-0.064481107391172	1.08
-0.0448322646359965	-0.0439923108248485	0.0222616086049244	-0.0448322646359965	-0.0448322646359965	1.09
-0.0226447578873019	-0.0217682582244059	0.0313268282934877	-0.0226447578873019	-0.0226447578873019	1.1
-0.000160384188844471	0.000669744153918274	0.0365942662744217	-0.000160384188844471	-0.000160384188844471	1.11
0.020339650504895	0.0210436144114554	0.0390557500848574	0.020339650504895	0.020339650504895	1.12
0.0367320053498464	0.0372435576921811	0.0369592385665852	0.0322553266454582	0.0367320053498464	1.13
0.0472660514468474	0.0475377432957036	0.0472660514468474	0.0239470070996437	0.0472660514468474	1.14
0.0507682043180621	0.0507738204167055	0.0507682043180621	0.0122689447576553	0.0507682043180621	1.15
0.0467957569501896	0.0465319598130425	0.0467957569501896	-0.00165694086997028	0.0467957569501896	1.16
0.0357034968194757	0.0351933199810598	0.0357034968194757	-0.0164483986016322	0.0357034968194757	1.17
0.0186130909592104	0.0179073069525047	0.0186130909592104	-0.0305543106953771	0.0186130909592104	1.18
-0.00270636221328396	-0.00353482975465691	-0.00270636221328396	-0.0426616281941767	-0.00270636221328396	1.19
-0.026018982522293	-0.0268847350831253	-0.026018982522293	-0.0525795893621815	-0.026018982522293	1.2
-0.0488446365507281	-0.0496573432426669	-0.0488446365507281	-0.0583669188610084	-0.0488446365507281	1.21
-0.0686906321512344	-0.0693646238813657	-0.0540175611572297	-0.0686906321512344	-0.0686906321512344	1.22
-0.0832801934497236	-0.0837434208078568	-0.0483804306862145	-0.0832801934497236	-0.0832801934497236	1.23
-0.090800596617184	-0.0910023359668842	-0.0383238651776987	-0.090800596617184	-0.090800596617184	1.24
-0.0901299231358396	-0.0900417239809902	-0.024714880119131	-0.0901299231358396	-0.0901299231358396	1.25
-0.0809691073616817	-0.0805892020791756	-0.00878910945418972	-0.0809691073616817	-0.0809691073616817	1.26
-0.0638786529721678	-0.0632362504604981	0.00800129872924203	-0.0638786529721678	-0.0638786529721678	1.27
-0.0402292713269625	-0.0393806288412665	0.024118748550505	-0.0402292713269625	-0.0402292713269625	1.28
-0.0120813999473034	-0.0111044934187019	0.0380997305986077	-0.0120813999473034	-0.0120813999473034	1.29
0.0180106772152713	0.0190243274515913	0.04988237734462	0.0180106772152713	0.0180106772152713	1.3
0.0472568406185767	0.0482089139887799	0.0583209723970927	0.0472568406185767	0.0472568406185767	1.31
0.0729238032011286	0.073719492301459	0.0729238032011286	0.0545085955271127	0.0729238032011286	1.32
0.0926112383514176	0.0931713983767641	0.0926112383514176	0.049871911867581	0.0926112383514176	1.33
0.104474201489203	0.104741959281614	0.104474201489203	0.0406173576927899	0.104474201489203	1.34
0.107425433811196	0.107373361505921	0.107425433811196	0.0277076220271384	0.107425433811196	1.35
0.101292299289321	0.100921770150504	0.101292299289321	0.0125402911196853	0.101292299289321	1.36
0.0868507753212013	0.0861949798983127	0.0868507753212013	-0.00317746040313911	0.0868507753212013	1.37
0.0657306334909998	0.0648545314840622	0.0657306334909998	-0.0176797733810027	0.0657306334909998	1.38
0.0402161664697499	0.0392074886460249	0.0402161664697499	-0.0293885121367277	0.0402161664697499	1.39
0.0129970930466457	0.011958780993193	0.0129970930466457	-0.0375995593439102	0.0129970930466457	1.4
-0.0131024592503331	-0.0140636994107515	-0.0131024592503331	-0.0432108909104975	-0.0131024592503331	1.41
-0.0354164008490089	-0.0362008915035404	-0.0354164008490089	-0.043161911154074	-0.0354164008490089	1.42
-0.051727202402516	-0.0522528790852857	-0.0295854467492808	-0.051727202402516	-0.051727202402516	1.43
-0.0605204729465255	-0.0607322897093905	-0.0178739240675411	-0.0605204729465255	-0.0605204729465255	1.44
-0.0611522779227392	-0.061022361325133	-0.00342429360891705	-0.0611522779227392	-0.0611522779227392	1.45
-0.0538909123656683	-0.0534223231832563	0.0120989155447975	-0.0538909123656683	-0.0538909123656683	1.46
-0.0398582450822063	-0.0390894335000777	0.0268981387962826	-0.0398582450822063	-0.0398582450822063	1.47
-0.0208972105485805	-0.0198996374820105	0.0392009557470792	-0.0208972105485805	-0.0208972105485805	1.48
0.000621487487603798	0.00175221432214463	0.0481876342149338	0.000621487487603798	0.000621487487603798	1.49
0.0220587187816822	0.0232144390231159	0.0538970622658016	0.0220587187816822	0.0220587187816822	1.5
0.0408274898443476	0.0418958719491376	0.0540967371632116	0.0408274898443476	0.0408274898443476	1.51
0.054710118999341	0.0555830570101582	0.054710118999341	0.0400600007002025	0.054710118999341	1.52
0.0620984850446325	0.0626866146033409	0.0620984850446325	0.0271807590693702	0.0620984850446325	1.53
0.0621490478143608	0.0623942283193028	0.0621490478143608	0.0107617806629961	0.0621490478143608	1.54
0.0548726052560788	0.0547529011968606	0.0548726052560788	-0.00741701535288864	0.0548726052560788	1.55
0.041159664682635	0.040688109994027	0.041159664682635	-0.0252721561118862	0.041159664682635	1.56
0.0226957045199085	0.0219189572165794	0.0226957045199085	-0.0406767471165314	0.0226957045199085	1.57
0.00172736682560834	0.000724257266782123	0.00172736682560834	-0.0517831236276623	0.00172736682560834	1.58
-0.0192377936745883	-0.0203606765115307	-0.0192377936745883	-0.0590669310010589	-0.0192377936745883	1.59
-0.0376951916004758	-0.0388176712182174	-0.0376951916004758	-0.061057446726797	-0.0376951916004758	1.6
-0.0514006285732063	-0.0524059734291685	-0.0483405300857699	-0.0559859989747385	-0.0514006285732063	1.61
-0.0586094369524465	-0.0593920455164571	-0.0348383602695286	-0.0586094369524465	-0.0586094369524465	1.62
-0.0582781620593538	-0.0587546894865638	-0.0168016720482425	-0.0582781620593538	-0.0582781620593538	1.63
-0.0502223133123948	-0.0503405166005981	0.00392230186363213	-0.0502223133123948	-0.0502223133123948	1.64
-0.0351467847303423	-0.0348873754672594	0.0251547766725779	-0.0351467847303423	-0.0351467847303423	1.65
-0.0145540168547772	-0.013938248425289	0.0446177998940671	-0.0145540168547772	-0.0145540168547772	1.66
0.00943024524655496	0.0103450385357879	0.0603738211503449	0.00943024524655496	0.00943024524655496	1.67
0.0342975718590065	0.0354225240473379	0.0720471707158179	0.0342975718590065	0.0342975718590065	1.68
0.0574311202301315	0.0586537163493635	0.0778164187854224	0.0574311202301315	0.0574311202301315	1.69
0.0763952006840985	0.0775941441948756	0.0768400608799465	0.0686590724817555	0.0763952006840985	1.7
0.089185892662705	0.0902398541548944	0.089185892662705	0.0575860812640664	0.089185892662705	1.71
0.0944353459088748	0.0952375840007843	0.0944353459088748	0.040878768028741	0.0944353459088748	1.72
0.0915496179471159	0.0920170247465902	0.0915496179471159	0.0203065994347107	0.0915496179471159	1.73
0.0807375171636512	0.0808211192939753	0.0807375171636512	-0.00195165127372757	0.0807375171636512	1.74
0.06295845948823	0.0626530789181525	0.06295845948823	-0.0235569503554672	0.06295845948823	1.75
0.0398228824684767	0.0391619625288896	0.0398228824684767	-0.0423611174835099	0.0398228824684767	1.76
0.013443652352542	0.0124943681959186	0.013443652352542	-0.0566029007068186	0.013443652352542	1.77
-0.013784655451536	-0.0149271502891139	-0.013784655451536	-0.0656235594597839	-0.013784655451536	1.78
-0.039470822830324	-0.040688369559819	-0.039470822830324	-0.0698015417170215	-0.039470822830324	1.79
-0.061493238537728	-0.062655409030888	-0.0586866094148784	-0.067243100228125	-0.061493238537728	1.8
-0.0781830661929219	-0.0791666725654684	-0.0467058880453019	-0.0781830661929219	-0.0781830661929219	1.81
-0.0884386856632147	-0.0891421836251803	-0.0303686404646561	-0.0884386856632147	-0.0884386856632147	1.82
-0.091793224072872	-0.0921435215084445	-0.011689031709371	-0.091793224072872	-0.091793224072872	1.83
-0.0884339093780769	-0.088390547901679	0.00710297537002746	-0.0884339093780769	-0.0884339093780769	1.84
-0.0791715277841347	-0.0787331942265641	0.0237734971025724	-0.0791715277841347	-0.0791715277841347	1.85
-0.0653201869966041	-0.0645258542834437	0.0363598477475637	-0.0653201869966041	-0.0653201869966041	1.86
-0.0484915692959914	-0.0474167721624953	0.0437370751449008	-0.0484915692959914	-0.0484915692959914	1.87
-0.0303984453695615	-0.0291467046094214	0.0453295762666667	-0.0303984453695615	-0.0303984453695615	1.88
-0.0126984529099773	-0.0113879452675036	0.0430393585877156	-0.0126984529099773	-0.0126984529099773	1.89
0.00313416995927351	0.00437747136094214	0.0356981543066021	0.00313416995927351	0.00313416995927351	1.9
0.0159023837288113	0.0169567747438299	0.0234822165437311	0.0144519542697804	0.0159023837288113	1.91
0.0247769128460417	0.0255409875465982	0.0247769128460417	-0.0022092296781554	0.0247769128460417	1.92
0.0293632388673672	0.0297642349658611	0.0293632388673672	-0.0190783238685003	0.0293632388673672	1.93
0.0297000613490904	0.0297008429849934	0.0297000613490904	-0.0341722245433607	0.0297000613490904	1.94
0.0262122790446264	0.0258173952564909	0.0262122790446264	-0.0457487166859619	0.0262122790446264	1.95
0.0196276219642861	0.018882314966739	0.0196276219642861	-0.0526005609122087	0.0196276219642861	1.96
0.0108657742409399	0.00985091415667595	0.0108657742409399	-0.0545394175798486	0.0108657742409399	1.97
0.000924182708656593	-0.000255998845186087	0.000924182708656593	-0.0522783632589601	0.000924182708656593	1.98
-0.00923004686409311	-0.0104579034651929	-0.00923004686409311	-0.0456380874870119	-0.00923004686409311	1.99
-0.0187405348887897	-0.0198918206840892	-0.0187405348887897	-0.0345600413670056	-0.0187405348887897	2
-0.026912878298851	-0.0278699240997447	-0.00978518685448269	-0.026912878298851	-0.026912878298851	2.01
-0.0332424777691316	-0.0339080160373801	0.00628175591292611	-0.0332424777691316	-0.0332424777691316	2.02
-0.0374205687357265	-0.0377291129695791	0.020745754193836	-0.0374205687357265	-0.0374205687357265	2.03
-0.0393325593887959	-0.0392554677288674	0.0319212856328457	-0.0393325593887959	-0.0393325593887959	2.04
-0.0390568508835314	-0.038600974719331	0.0385551579056891	-0.0390568508835314	-0.0390568508835314	2.05
-0.0368418624332753	-0.0360497574183358	0.0399409217977606	-0.0368418624332753	-0.0368418624332753	2.06
-0.0330445282955897	-0.0319928456730126	0.0367452871081542	-0.0330445282955897	-0.0330445282955897	2.07
-0.0280429154123536	-0.0268344567972876	0.0309988801515555	-0.0280429154123536	-0.0280429154123536	2.08
-0.0221778848737468	-0.0209291269007119	0.0213217089899202	-0.0221778848737468	-0.0221778848737468	2.09
-0.0157668768523382	-0.0145956641373145	0.00881290811100001	-0.0157668768523382	-0.0157668768523382	2.1
-0.00913653199038469	-0.00815148204207302	-0.00492411698779179	-0.0144692858011985	-0.00913653199038469	2.11
-0.00260549136749262	-0.00189708606918528	-0.00260549136749262	-0.0276185946991048	-0.00260549136749262	2.12
0.00355293694634425	0.00391986978652161	0.00355293694634425	-0.0376419308197746	0.00355293694634425	2.13
0.00913909712884379	0.00913532929554487	0.00913909712884379	-0.0432991044463166	0.00913909712884379	2.14
0.0140381733741799	0.0136720402833166	0.0140381733741799	-0.0438342653500027	0.0140381733741799	2.15
0.0181986002076371	0.0175136431412275	0.0181986002076371	-0.0397170720496896	0.0181986002076371	2.16
0.0216157027178267	0.020687959767819	0.0216157027178267	-0.0326775716168424	0.0216157027178267	2.17
0.024312716794505	0.0232395580076086	0.024312716794505	-0.0219661131709884	0.024312716794505	2.18
0.0263165342173576	0.0252073678797461	0.0263165342173576	-0.00803838819033495	0.0263165342173576	2.19
0.0276716305394619	0.026638146388258	0.0276716305394619	0.00764519348205531	0.0276716305394619	2.2
0.0284522658386447	0.0275958067465037	0.032538523183233	0.0234125738496613	0.0284522658386447	2.21
0.0287429133895568	0.0281484046358903	0.0456081952986406	0.0287429133895568	0.0287429133895568	2.22
0.0286101087500185	0.0283359367282495	0.054594419461939	0.0286101087500185	0.0286101087500185	2.23
0.0280862587242136	0.0281562236740725	0.0585460824814687	0.0280862587242136	0.0280862587242136	2.24
0.027171636284079	0.0275749709237382	0.0582547759301785	0.027171636284079	0.027171636284079	2.25
0.02583095729837	0.0265248395595357	0.0540928934108588	0.02583095729837	0.02583095729837	2.26
0.0239985913244403	0.02491577404007	0.0458083452876411	0.0239985913244403	0.0239985913244403	2.27
0.0216006431518087	0.02265130576563	0.0334333847638643	0.0216006431518087	0.0216006431518087	2.28
0.0185778170599136	0.0196573035617732	0.0185778170599136	0.00657559710149507	0.0185778170599136	2.29
0.0148979189673302	0.0159007584049849	0.0148979189673302	-0.0105630174833898	0.0148979189673302	2.3
0.0105503095222641	0.0113813761156099	0.0105503095222641	-0.0262007149384384	0.0105503095222641	2.31
0.00555107371471638	0.00613429503491707	0.00555107371471638	-0.0388163790034754	0.00555107371471638	2.32
-3.10246769614445e-05	0.00025115503523454	-3.10246769614445e-05	-0.0472996063473181	-3.10246769614445e-05	2.33
-0.00604001279650277	-0.00608238507970532	-0.00604001279650277	-0.0510638804750304	-0.00604001279650277	2.34
-0.0122066488574759	-0.012562179758425	-0.0122066488574759	-0.0511016248479942	-0.0122066488574759	2.35
-0.0181543296152398	-0.0187799025650496	-0.0181543296152398	-0.0480842230730347	-0.0181543296152398	2.36
-0.0234528425130137	-0.0242800193753224	-0.0234528425130137	-0.0410936014481387	-0.0234528425130137	2.37
-0.0276922446365567	-0.0286339354338315	-0.0189585292081355	-0.0303061373469866	-0.0276922446365567	2.38
-0.0305211523316081	-0.0314784666346171	-0.00398113971571307	-0.0305211523316081	-0.0305211523316081	2.39
-0.0316447992614278	-0.0325177680169128	0.0109483624567255	-0.0316447992614278	-0.0316447992614278	2.4
-0.0308407351353289	-0.0315399755912457	0.0243654358174132	-0.0308407351353289	-0.0308407351353289	2.41
-0.028028880631699	-0.0284831809184143	0.035087716230832	-0.028028880631699	-0.028028880631699	2.42
-0.0233486807672715	-0.0235101571620986	0.0420741133345953	-0.0233486807672715	-0.0233486807672715	2.43
-0.017171923823151	-0.0170210670772532	0.044491311371954	-0.017171923823151	-0.017171923823151	2.44
-0.0100619469611067	-0.00961336100382363	0.0430968692124718	-0.0100619469611067	-0.0100619469611067	2.45
-0.00271701221915594	-0.00201603461255038	0.0394569959995695	-0.00271701221915594	-0.00271701221915594	2.46
0.00409588933992834	0.00498035026483357	0.0319543562430087	0.00409588933992834	0.00409588933992834	2.47
0.00961156990144586	0.0105938478553183	0.020748526396315	0.00961156990144586	0.00961156990144586	2.48
0.0131447629952824	0.0141301837446822	0.0131447629952824	-0.00515381617142835	0.0131447629952824	2.49
0.0141609893762641	0.0150531267851038	0.0141609893762641	-0.0201005728191548	0.0141609893762641	2.5
0.0123402769007318	0.0130524740683671	0.0123402769007318	-0.0336136423067702	0.0123402769007318	2.51
0.00763813078888538	0.00810258063776285	0.00763813078888538	-0.0448739205994306	0.00763813078888538	2.52
0.000332161559541211	0.000506624061077866	0.000332161559541211	-0.0525718374348145	0.000332161559541211	2.53
-0.0089742769478676	-0.00910215077581958	-0.0089742769478676	-0.0569339523399113	-0.0089742769478676	2.54
-0.01941026353028	-0.019822537989461	-0.01941026353028	-0.0578607417544551	-0.01941026353028	2.55
-0.0299202421069431	-0.030570725452354	-0.0299202421069431	-0.0555077312949273	-0.0299202421069431	2.56
-0.0393552584518243	-0.0401752134172966	-0.0378067438060468	-0.0488985422441276	-0.0393552584518243	2.57
-0.0465975901678902	-0.0475004912120936	-0.0251714629202785	-0.0465975901678902	-0.0465975901678902	2.58
-0.0507043089493316	-0.0515930703486278	-0.0106887127595211	-0.0507043089493316	-0.0507043089493316	2.59
-0.0510111313604492	-0.051790338956083	0.00432180842876698	-0.0510111313604492	-0.0510111313604492	2.6
-0.0471897543837452	-0.0477782793588887	0.0184877691020205	-0.0471897543837452	-0.0471897543837452	2.61
-0.0392821665776602	-0.0396190147065902	0.0305822413480562	-0.0392821665776602	-0.0392821665776602	2.62
-0.0277249110182189	-0.0277728162603158	0.0401207705558551	-0.0277249110182189	-0.0277249110182189	2.63
-0.0133515859848649	-0.0131020497227697	0.0467935327786206	-0.0133515859848649	-0.0133515859848649	2.64
0.00267255522817455	0.00319720650043647	0.0510268913836298	0.00267255522817455	0.00267255522817455	2.65
0.0189782423764018	0.0197260492937487	0.051661447079385	0.0189782423764018	0.0189782423764018	2.66
0.0341423392653958	0.0350401510189323	0.0478390741382417	0.0341423392653958	0.0341423392653958	2.67
0.0468280005120449	0.0477890495242502	0.0468280005120449	0.0268096538358253	0.0468280005120449	2.68
0.0559011665769308	0.0568311134388324	0.0559011665769308	0.015216395688741	0.0559011665769308	2.69
0.0605321873959503	0.0613394364689295	0.0605321873959503	0.00280373096697917	0.0605321873959503	2.7
0.060275173341236	0.0608804175978594	0.060275173341236	-0.00924401136940399	0.060275173341236	2.71
0.0551224001456652	0.0554679030070214	0.0551224001456652	-0.0197909864541955	0.0551224001456652	2.72
0.0455382359394217	0.0455922744637664	0.0455382359394217	-0.0279034610616495	0.0455382359394217	2.73
0.0324315777323225	0.0321903042203045	0.0324315777323225	-0.0345183557178929	0.0324315777323225	2.74
0.0170442133047605	0.0165354379704228	0.0170442133047605	-0.0395084074367187	0.0170442133047605	2.75
0.000806791398142926	8.76549431558377e-05	0.000806791398142926	-0.0408118512088716	0.000806791398142926	2.76
-0.014791396333347	-0.0156435814805538	-0.014791396333347	-0.0379447298271219	-0.014791396333347	2.77
-0.028322957166165	-0.0292201622928755	-0.0191220948152556	-0.0313033853692297	-0.028322957166165	2.78
-0.0385579399610373	-0.0394077977623851	-0.00963109260860801	-0.0385579399610373	-0.0385579399610373	2.79
-0.0445971582528502	-0.045309527898943	0.000520589492943807	-0.0445971582528502	-0.0445971582528502	2.8
-0.0459455255384552	-0.0464433149808558	0.0103040452125597	-0.0459455255384552	-0.0459455255384552	2.81
-0.0425215296856744	-0.042752039352449	0.01878171478458	-0.0425215296856744	-0.0425215296856744	2.82
-0.0346546718204731	-0.0345935555546441	0.025738369443376	-0.0346546718204731	-0.0346546718204731	2.83
-0.0230797622647661	-0.0227295765159411	0.0325885658981815	-0.0230797622647661	-0.0230797622647661	2.84
-0.00887834785333819	-0.00826928944312869	0.0373114992481525	-0.00887834785333819	-0.00887834785333819	2.85
0.00665553261925676	0.0074652955416386	0.0385559425773698	0.00665553261925676	0.00665553261925676	2.86
0.0221750862339647	0.023104813599747	0.0364211913686191	0.0221750862339647	0.0221750862339647	2.87
0.0363947476908503	0.0373522030570723	0.0363947476908503	0.0186775621537269	0.0363947476908503	2.88
0.0481628899822683	0.0490555717077762	0.0481628899822683	0.0120890182407449	0.0481628899822683	2.89
0.0565431677064368	0.0572851836624942	0.0565431677064368	0.00542019119139317	0.0565431677064368	2.9
0.0609004585404374	0.0614196530118581	0.0609004585404374	-0.000559206085028569	0.0609004585404374	2.91
0.0609510332625349	0.0611984518158349	0.0609510332625349	-0.0051839534616163	0.0609510332625349	2.92
0.0567569651815706	0.056711950295694	0.0567569651815706	-0.00895084354701653	0.0567569651815706	2.93
0.0486886758765027	0.0483587927213562	0.0486886758765027	-0.0128068505099296	0.0486886758765027	2.94
0.0373923858184016	0.0368122271856382	0.0373923858184016	-0.0152760344457364	0.0373923858184016	2.95
0.0237422503088143	0.0229717500566619	0.0237422503088143	-0.0155113683023268	0.0237422503088143	2.96
0.00875065497494751	0.00787006880756116	0.00875065497494751	-0.0137817996228251	0.00875065497494751	2.97
-0.00652094546307335	-0.00742035668102437	0.000606469036432892	-0.010634977150218	-0.00652094546307335	2.98
-0.0210385725238217	-0.0218667978818496	0.00343274715862578	-0.0210385725238217	-0.0210385725238217	2.99
-0.0338691573816327	-0.0345421339482158	0.00511972107006365	-0.0338691573816327	-0.0338691573816327	3
-0.0442273003221451	-0.0446726415377892	0.00525999277755553	-0.0442273003221451	-0.0442273003221451	3.01
-0.0515135964486314	-0.0516839050788565	0.00382237584142272	-0.0515135964486314	-0.0515135964486314	3.02
-0.0553443881478787	-0.0552227165188265	0.00233709221919328	-0.0553443881478787	-0.0553443881478787	3.03
-0.0555600055890946	-0.0551583880302299	0.000562688802330964	-0.0555600055890946	-0.0555600055890946	3.04
-0.0522263946281164	-0.0515811633614838	-0.0023243731812361	-0.0522263946281164	-0.0522263946281164	3.05
-0.045611728559454	-0.0447802107002843	-0.00609184016890012	-0.045611728559454	-0.045611728559454	3.06
-0.0361500290458713	-0.0352107384916484	-0.0100362944234101	-0.0361500290458713	-0.0361500290458713	3.07
-0.0244504027021129	-0.0234949041813354	-0.0134196535817799	-0.0244504027021129	-0.0244504027021129	3.08
-0.0113026489337472	-0.0104195839516671	-0.0113026489337472	-0.023584538623153	-0.0113026489337472	3.09
0.00237570886511603	0.00310660971863524	0.00237570886511603	-0.0214676277835713	0.00237570886511603	3.1
0.0156149891964349	0.0161258116490632	0.0156149891964349	-0.016566470336127	0.0156149891964349	3.11
0.0274616766618511	0.0277041184156209	0.0274616766618511	-0.0103704690398573	0.0274616766618511	3.12
0.0370166870257438	0.0369690251467807	0.0370166870257438	-0.0039230363415555	0.0370166870257438	3.13
0.0434766493145991	0.043149198649728	0.0434766493145991	0.00334523147654096	0.0434766493145991	3.14
0.0462056370345359	0.0456356399895101	0.0462056370345359	0.0111015020703546	0.0462056370345359	3.15
0.0448009308440032	0.0440452906129834	0.0448009308440032	0.0183455777124788	0.0448009308440032	3.16
0.0391435041744759	0.0382762554116149	0.0391435041744759	0.0240033624279681	0.0391435041744759	3.17
0.0294405147602281	0.0285464681506035	0.0363418686016117	0.0271030110033964	0.0294405147602281	3.18
0.0162451126373079	0.0154111802780578	0.0343883917373385	0.0162451126373079	0.0162451126373079	3.19
0.000452099471911231	-0.000240322253718402	0.0281396636923537	0.000452099471911231	0.000452099471911231	3.2
-0.0167488409159567	-0.017232221337165	0.018004886983956	-0.0167488409159567	-0.0167488409159567	3.21
-0.0339614533966712	-0.03418709499237	0.00589519563654093	-0.0339614533966712	-0.0339614533966712	3.22
-0.0496760562662456	-0.0496191197216595	-0.00666384885737337	-0.0496760562662456	-0.0496760562662456	3.23
-0.062393428885399	-0.06205895393886	-0.019834265797171	-0.062393428885399	-0.062393428885399	3.24
-0.0707486658885622	-0.0701666539892633	-0.03233677440937	-0.0707486658885622	-0.0707486658885622	3.25
-0.0736205063702018	-0.0728420866749777	-0.0426138239522049	-0.0736205063702018	-0.0736205063702018	3.26
-0.070287688076404	-0.0693832386634412	-0.0492366867921465	-0.070287688076404	-0.070287688076404	3.27
-0.0605739753065708	-0.0596228899048345	-0.051111434817058	-0.0605739753065708	-0.0605739753065708	3.28
-0.0449208535798997	-0.0440073616203349	-0.0449208535798997	-0.0527052511080512	-0.0449208535798997	3.29
-0.0243722188428636	-0.0235764625230553	-0.0243722188428636	-0.04156883900414	-0.0243722188428636	3.3
-0.000460524758573155	0.000147437248343946	-0.000460524758573155	-0.026335184627137	-0.000460524758573155	3.31
0.0249206063131299	0.0252824326231901	0.0249206063131299	-0.00821424453615626	0.0249206063131299	3.32
0.0496276534461437	0.0497100456104973	0.0496276534461437	0.0112853603956289	0.0496276534461437	3.33
0.0714152595536557	0.0712144122799989	0.0714152595536557	0.0308847819565188	0.0714152595536557	3.34
0.088128786813271	0.0876683918232664	0.088128786813271	0.0486334673148917	0.088128786813271	3.35
0.0979352050082821	0.0972613732713304	0.0979352050082821	0.0625064917539492	0.0979352050082821	3.36
0.0995760282523914	0.0987491065637802	0.0995760282523914	0.0707862231576917	0.0995760282523914	3.37
0.0925775586279048	0.0916698350440166	0.0925775586279048	0.0723232656924604	0.0925775586279048	3.38
0.0773518582116071	0.0764446665057835	0.0773518582116071	0.0667287904872487	0.0773518582116071	3.39
0.0551704203087163	0.0543481477409809	0.0554238512998094	0.0526391566772254	0.0551704203087163	3.4
0.0280336685565241	0.0273740545887267	0.0368357882689514	0.0280336685565241	0.0280336685565241	3.41
-0.00150985713314408	-0.00194340791619438	0.0148745538715835	-0.00150985713314408	-0.00150985713314408	3.42
-0.0305615146685273	-0.0307248543255404	-0.00847334533439473	-0.0305615146685273	-0.0305615146685273	3.43
-0.0561114244484814	-0.0559855366754648	-0.0309131285251418	-0.0561114244484814	-0.0561114244484814	3.44
-0.07532482096705	-0.0749171740303123	-0.0499588314659614	-0.07532482096705	-0.07532482096705	3.45
-0.0858488534384366	-0.0851931241960178	-0.0633606734174938	-0.0858488534384366	-0.0858488534384366	3.46
-0.086098414015308	-0.0852498382390225	-0.0693946542015535	-0.086098414015308	-0.086098414015308	3.47
-0.0754787100172725	-0.0745083203913742	-0.0670672561610112	-0.0754787100172725	-0.0754787100172725	3.48
-0.0545210419679529	-0.0535118315168715	-0.0545210419679529	-0.0569720949376268	-0.0545210419679529	3.49
-0.0248705590083587	-0.0239097008200427	-0.0248705590083587	-0.0380809579126823	-0.0248705590083587	3.5
0.0108723079301456	0.0116976050676709	0.0108723079301456	-0.0137511873266729	0.0108723079301456	3.51
0.0493719362321284	0.0499846443103234	0.0493719362321284	0.0138313788139897	0.0493719362321284	3.52
0.0868101090461319	0.0871546996539004	0.0868101090461319	0.0418960832741115	0.0868101090461319	3.53
0.119211855221237	0.119255746598901	0.119211855221237	0.0672761555804678	0.119211855221237	3.54
0.1429030801427	0.142638830474827	0.1429030801427	0.0869660368494638	0.1429030801427	3.55
0.154988021919842	0.154431774229079	0.154988021919842	0.0985790691122294	0.154988021919842	3.56
0.15368434434445	0.152878794223181	0.15368434434445	0.0992969503823636	0.15368434434445	3.57
0.138521939242045	0.137536810836481	0.138521939242045	0.0890814691886259	0.138521939242045	3.58
0.110409076810327	0.109329620904014	0.110409076810327	0.0693528012904643	0.110409076810327	3.59
0.0715478832795363	0.0704708642060971	0.0715478832795363	0.0422265203910508	0.0715478832795363	3.6
0.0252448650427787	0.0242725677737212	0.0252448650427787	0.0104074361852961	0.0252448650427787	3.61
-0.0243661252291482	-0.0251397386231038	-0.0144935552761638	-0.0243661252291482	-0.0243661252291482	3.62
-0.0726646967133751	-0.0731648439958171	-0.0469501853286117	-0.0726646967133751	-0.0726646967133751	3.63
-0.114922140704937	-0.115099149648028	-0.0750646851354499	-0.114922140704937	-0.114922140704937	3.64
-0.146800638496761	-0.146633101924003	-0.0956570077621181	-0.146800638496761	-0.146800638496761	3.65
-0.164908436574296	-0.164398788850596	-0.105532422672628	-0.164908436574296	-0.164908436574296	3.66
-0.167197845724176	-0.166376692343725	-0.101864694782398	-0.167197845724176	-0.167197845724176	3.67
-0.153174950850735	-0.152108642814849	-0.0870745518824459	-0.153174950850735	-0.153174950850735	3.68
-0.123935154312021	-0.122713063810145	-0.0627112316228099	-0.123935154312021	-0.123935154312021	3.69
-0.082054863493064	-0.0807825685885826	-0.0312474447327099	-0.082054863493064	-0.082054863493064	3.7
-0.0313710961159558	-0.0301636775265831	0.00396859268907395	-0.0313710961159558	-0.0313710961159558	3.71
0.0233812486568675	0.0244094497496067	0.0392262023729584	0.0233812486568675	0.0233812486568675	3.72
0.0770056812989504	0.0777514684810826	0.0770056812989504	0.0626147563860015	0.0770056812989504	3.73
0.124307282318132	0.124698347292386	0.124307282318132	0.0901668133611217	0.124307282318132	3.74
0.16062501861227	0.160625040112301	0.16062501861227	0.108754798861927	0.16062501861227	3.75
0.182353338549893	0.181954600278211	0.182353338549893	0.113562998776689	0.182353338549893	3.76
0.187335236297595	0.186563415164957	0.187335236297595	0.105159266371445	0.187335236297595	3.77
0.175101417482452	0.174020824604426	0.175101417482452	0.0857912727718611	0.175101417482452	3.78
0.146912821588791	0.14561764779706	0.146912821588791	0.0576103553446081	0.146912821588791	3.79
0.105613629912246	0.10422034951638	0.105613629912246	0.0236970893533551	0.105613629912246	3.8
0.0553350373919095	0.0539702732118784	0.0553350373919095	-0.0122946488610388	0.0553350373919095	3.81
0.00106717673553854	-0.000139828954436941	0.00106717673553854	-0.0466900971855272	0.00106717673553854	3.82
-0.0518196738397548	-0.0527435187008718	-0.0518196738397548	-0.0756306594846226	-0.0518196738397548	3.83
-0.0980613711060025	-0.0986046788582512	-0.0891346821099721	-0.0980613711060025	-0.0980613711060025	3.84
-0.133017520337955	-0.133123020344519	-0.102748877907416	-0.133017520337955	-0.133017520337955	3.85
-0.15318402793649	-0.152833777484588	-0.10176447580152	-0.15318402793649	-0.15318402793649	3.86
-0.156593955662909	-0.155808502066991	-0.0875008752357379	-0.156593955662909	-0.156593955662909	3.87
-0.143003887722311	-0.141843702995504	-0.0631224430163036	-0.143003887722311	-0.143003887722311	3.88
-0.113863702218885	-0.112431295165762	-0.0312632168198221	-0.113863702218885	-0.113863702218885	3.89
-0.0721381683499787	-0.0705655661755514	0.00462518849291103	-0.0721381683499787	-0.0721381683499787	3.9
-0.0220047271864008	-0.0204372214083227	0.0406788246909602	-0.0220047271864008	-0.0220047271864008	3.91
0.0315647614431445	0.0329794046359651	0.0735074237816274	0.0315647614431445	0.0315647614431445	3.92
0.0833044840695219	0.0844263454176381	0.0991990686447535	0.0833044840695219	0.0833044840695219	3.93
0.128173619128437	0.128887647023339	0.128173619128437	0.110291167695207	0.128173619128437	3.94
0.161855250020908	0.162088438543686	0.161855250020908	0.117582426251254	0.161855250020908	3.95
0.181200117892692	0.180926318820571	0.181200117892692	0.109795839988937	0.181200117892692	3.96
0.184547793424898	0.183785959552402	0.184547793424898	0.0912319893738226	0.184547793424898	3.97
0.17186761371103	0.17068111874443	0.17186761371103	0.0640174207589129	0.17186761371103	3.98
0.144708079969272	0.14320404494187	0.144708079969272	0.0311794237628144	0.144708079969272	3.99
0.105994785563385	0.10431532430495	0.105994785563385	-0.00369834939191617	0.105994785563385	4
0.0597084165690303	0.0580131569760719	0.0597084165690303	-0.0368706057643515	0.0597084165690303	4.01
0.0104639453425054	0.00891398428366204	0.0104639453425054	-0.0648394455631522	0.0104639453425054	4.02
-0.036958603800439	-0.0382114559014699	-0.036958603800439	-0.0851464326230038	-0.036958603800439	4.03
-0.0780731008484044	-0.0788993745252764	-0.0780731008484044	-0.0956011864501456	-0.0780731008484044	4.04
-0.109123446911391	-0.109435395479716	-0.0934313962075758	-0.109123446911391	-0.109123446911391	4.05
-0.127475585000951	-0.127237667074176	-0.0817771767687385	-0.127475585000951	-0.127475585000951	4.06
-0.131874111861418	-0.131100873302857	-0.0611234263537392	-0.131874111861418	-0.131874111861418	4.07
-0.122522918354649	-0.121278494240098	-0.0339861416249298	-0.122522918354649	-0.122522918354649	4.08
-0.10100965159476	-0.0994067947851902	-0.00354790280487919	-0.10100965159476	-0.10100965159476	4.09
-0.0700946544728505	-0.0682865189260695	0.0267009677345864	-0.0700946544728505	-0.0700946544728505	4.1
-0.0334024934577819	-0.0315647719852101	0.0533456061723959	-0.0334024934577819	-0.0334024934577819	4.11
0.0049606719115763	0.00664937784518822	0.0734248327967689	0.0049606719115763	0.0049606719115763	4.12
0.0408347086749017	0.0422078756153444	0.0847502554003637	0.0408347086749017	0.0408347086749017	4.13
0.0704280894058789	0.0713478840729542	0.0867610802076405	0.0704280894058789	0.0704280894058789	4.14
0.0906864082455367	0.0910584718452955	0.0906864082455367	0.0774147267511713	0.0906864082455367	4.15
0.0996086227991965	0.0993936076815513	0.0996086227991965	0.0596539655572235	0.0996086227991965	4.16
0.0964689529426176	0.0956850965399798	0.0964689529426176	0.0349075909054302	0.0964689529426176	4.17
0.0818513757479242	0.0805718394499147	0.0818513757479242	0.00605314299128526	0.0818513757479242	4.18
0.0575140410800456	0.0558621094231642	0.0575140410800456	-0.0236240464257286	0.0575140410800456	4.19
0.0261441423006236	0.0242789921675086	0.0261441423006236	-0.0508573544843106	0.0261441423006236	4.2
-0.00892142371311706	-0.0108179085279713	-0.00892142371311706	-0.0727349612291538	-0.00892142371311706	4.21
-0.0439994833862958	-0.0457404391188923	-0.0439994833862958	-0.0869479839145482	-0.0439994833862958	4.22
-0.075426549677457	-0.0768390661077643	-0.075426549677457	-0.0924887010253707	-0.075426549677457	4.23
-0.0999357851522606	-0.100875362033921	-0.087514332384827	-0.0999357851522606	-0.0999357851522606	4.24
-0.114989663270429	-0.115358483154653	-0.0739900142365611	-0.114989663270429	-0.114989663270429	4.25
-0.11903662286393	-0.118792679583778	-0.0529776600213384	-0.11903662286393	-0.11903662286393	4.26
-0.111657638771957	-0.110818555364589	-0.0267724044897352	-0.111657638771957	-0.111657638771957	4.27
-0.0935859562148198	-0.0922293349864809	0.00177057016785377	-0.0935859562148198	-0.0935859562148198	4.28
-0.066600630965309	-0.0648559389682436	0.0295458913568712	-0.066600630965309	-0.066600630965309	4.29
-0.0333265320011068	-0.0313633133885793	0.0535841692218922	-0.0333265320011068	-0.0333265320011068	4.3
0.00302434128467047	0.0050151587727734	0.0714084775047537	0.00302434128467047	0.00302434128467047	4.31
0.0389628900444335	0.040787034351499	0.0812749749720493	0.0389628900444335	0.0389628900444335	4.32
0.0710583065455581	0.0725344198643406	0.084001840061206	0.0710583065455581	0.0710583065455581	4.33
0.0962578424489686	0.0972369219873873	0.0962578424489686	0.074532051246107	0.0962578424489686	4.34
0.112171541029078	0.112553923682814	0.112171541029078	0.0589790137001953	0.112171541029078	4.35
0.117312922058262	0.117058828225875	0.117312922058262	0.0374168991102124	0.117312922058262	4.36
0.111260999829377	0.110391743034881	0.111260999829377	0.012279786544688	0.111260999829377	4.37
0.0946886631598155	0.0932840148107361	0.0946886631598155	-0.0136770346415851	0.0946886631598155	4.38
0.0692553513228022	0.0674489835628368	0.0692553513228022	-0.0376682586693004	0.0692553513228022	4.39
0.0374223764672947	0.0353902845071759	0.0374223764672947	-0.05716948529737	0.0374223764672947	4.4
0.00223784322095624	0.000179177150726449	0.00223784322095624	-0.0701742187130642	0.00223784322095624	4.41
-0.0329260640101101	-0.0348103622249018	-0.0329260640101101	-0.0754377553064042	-0.0329260640101101	4.42
-0.064697235732196	-0.0662221890766683	-0.064697235732196	-0.0758527685881628	-0.064697235732196	4.43
-0.0900391771077469	-0.0910520655240079	-0.0617219404636905	-0.0900391771077469	-0.0900391771077469	4.44
-0.106536839767075	-0.106933988040992	-0.0445184649178234	-0.106536839767075	-0.106536839767075	4.45
-0.112617062419537	-0.112355849094982	-0.0227078348442505	-0.112617062419537	-0.112617062419537	4.46
-0.107706040179842	-0.106808224342055	0.00136355770174217	-0.107706040179842	-0.107706040179842	4.47
-0.0922923044560708	-0.0908411109663485	0.0251212506924437	-0.0922923044560708	-0.0922923044560708	4.48
-0.0678661028479016	-0.0659995410544425	0.0460605951994286	-0.0678661028479016	-0.0678661028479016	4.49
-0.0367616888787618	-0.0346602233283213	0.0620340593139438	-0.0367616888787618	-0.0367616888787618	4.5
-0.00194516357787751	0.000187173308144516	0.0715541180105002	-0.00194516357787751	-0.00194516357787751	4.51
0.0332470862863073	0.0352029513479992	0.0744386058542814	0.0332470862863073	0.0332470862863073	4.52
0.0654244682859448	0.0670119174854084	0.073505908351957	0.0654244682859448	0.0654244682859448	4.53
0.0914791750657085	0.0925407353098145	0.0914791750657085	0.0549814518419555	0.0914791750657085	4.54
0.108886755130459	0.109316801806193	0.108886755130459	0.0366896310609512	0.108886755130459	4.55
0.115945148755058	0.115700680416564	0.115945148755058	0.0147448741568774	0.115945148755058	4.56
0.111951380715177	0.11105377257652	0.111951380715177	-0.00857079206977154	0.111951380715177	4.57
0.0972851649007986	0.0958170601726966	0.0972851649007986	-0.0308463823479317	0.0972851649007986	4.58
0.0733672757372506	0.0714680036997111	0.0733672757372506	-0.0499135585238345	0.0733672757372506	4.59
0.0425157354252049	0.0403701194425441	0.0425157354252049	-0.0639361524938955	0.0425157354252049	4.6
0.00773722681167101	0.00555489562656284	0.00773722681167101	-0.0712997384355354	0.00773722681167101	4.61
-0.0275421812933837	-0.0295491465985522	-0.0275421812933837	-0.0727739414767711	-0.0275421812933837	4.62
-0.0598080772184739	-0.0614441123939612	-0.0598080772184739	-0.0701315178581302	-0.0598080772184739	4.63
-0.0858168793157708	-0.0869199187615761	-0.0483855970436395	-0.0858168793157708	-0.0858168793157708	4.64
-0.10292016541819	-0.103378737458833	-0.0291469058954224	-0.10292016541819	-0.10292016541819	4.65
-0.109318882276832	-0.109085436218592	-0.00673624747612241	-0.109318882276832	-0.109318882276832	4.66
-0.104245824460755	-0.10334050671301	0.0166089083588717	-0.104245824460755	-0.104245824460755	4.67
-0.0880636957924721	-0.0865715716176685	0.0385854199451863	-0.0880636957924721	-0.0880636957924721	4.68
-0.0622407533501216	-0.0603048987200933	0.0574000585670767	-0.0622407533501216	-0.0622407533501216	4.69
-0.029201007406198	-0.0270106540249854	0.0711100052688811	-0.029201007406198	-0.029201007406198	4.7
0.00790653612619415	0.0101354463746699	0.0782613961177004	0.00790653612619415	0.00790653612619415	4.71
0.0454957383003251	0.0475446313987759	0.081338786614668	0.0454957383003251	0.0454957383003251	4.72
0.0798790218622379	0.0815500219851051	0.0798790218622379	0.06839850373651	0.0798790218622379	4.73
0.107627314110415	0.108758307395338	0.107627314110415	0.0544347716373317	0.107627314110415	4.74
0.125918002309282	0.126393387687165	0.125918002309282	0.0355317308625493	0.125918002309282	4.75
0.132839600424088	0.132608072030643	0.132839600424088	0.0135506611507441	0.132839600424088	4.76
0.127602042612784	0.126683264253036	0.127602042612784	-0.00932299805257903	0.127602042612784	4.77
0.110606504061725	0.109086088174084	0.110606504061725	-0.0308294249812642	0.110606504061725	4.78
0.0833995451911458	0.0814215842129196	0.0833995451911458	-0.0488835396047044	0.0833995451911458	4.79
0.0485169475989883	0.0462723183756119	0.0485169475989883	-0.0625039277100595	0.0485169475989883	4.8
0.00924010258159246	0.00695137001294368	0.00924010258159246	-0.0704341167048722	0.00924010258159246	4.81
-0.0306905878639709	-0.0327974493646553	-0.0306905878639709	-0.074468514065042	-0.0306905878639709	4.82
-0.0674247351113305	-0.0691464275849514	-0.0610504983999164	-0.0729383116202401	-0.0674247351113305	4.83
-0.0973910744279889	-0.0985609238761486	-0.0481089995275355	-0.0973910744279889	-0.0973910744279889	4.84
-0.11766088838351	-0.118161438894886	-0.0305801838701574	-0.11766088838351	-0.11766088838351	4.85
-0.126232569857251	-0.126008856718241	-0.0102236012556134	-0.126232569857251	-0.126232569857251	4.86
-0.122223301701123	-0.121293606933035	0.0109465116164158	-0.122223301701123	-0.122223301701123	4.87
-0.105957091688846	-0.104410604627193	0.0308571281631692	-0.105957091688846	-0.105957091688846	4.88
-0.0789247531094397	-0.0769091245367695	0.0475982670213974	-0.0789247531094397	-0.0789247531094397	4.89
-0.0436310369764634	-0.0413398392838618	0.0600454000398735	-0.0436310369764634	-0.0436310369764634	4.9
-0.00334991186945476	-0.0010084484907301	0.0696350633222389	-0.00334991186945476	-0.00334991186945476	4.91
0.0381843771199929	0.0403423328544428	0.0750100090732862	0.0381843771199929	0.0381843771199929	4.92
0.0771271132437475	0.0788877859169511	0.0771271132437475	0.0603228904362216	0.0771271132437475	4.93
0.109891001275973	0.111081909811785	0.109891001275973	0.0493819892823185	0.109891001275973	4.94
0.133485266678083	0.133987693894291	0.133485266678083	0.034572434127502	0.133485266678083	4.95
0.145785340661341	0.145545204082896	0.145785340661341	0.0175145374605285	0.145785340661341	4.96
0.145718680143259	0.144756277549122	0.145718680143259	-3.21002991840458e-05	0.145718680143259	4.97
0.133361266731821	0.13176776443526	0.133361266731821	-0.0163297093774471	0.133361266731821	4.98
0.109927358133153	0.107851382666075	0.109927358133153	-0.0298045629699918	0.109927358133153	4.99
0.0776413132535195	0.0752796758194268	0.0776413132535195	-0.039267909592401	0.0776413132535195	5
0.0395068084100884	0.0370888427440758	0.0395068084100884	-0.0474472350005043	0.0395068084100884	5.01
-0.000984802571437925	-0.00322215332470799	-0.000984802571437925	-0.0529408089339282	-0.000984802571437925	5.02
-0.0401682293948587	-0.0420075451781658	-0.0385313916508882	-0.0528908291711952	-0.0401682293948587	5.03
-0.0745454489685771	-0.0758100401438187	-0.0297211384977013	-0.0745454489685771	-0.0745454489685771	5.04
-0.101124959894535	-0.101690113773511	-0.0182513294918063	-0.101124959894535	-0.101124959894535	5.05
-0.117683633464993	-0.117491126011735	-0.00555598193758887	-0.117683633464993	-0.117683633464993	5.06
-0.122932557753032	-0.122000788891187	0.00688757334794843	-0.122932557753032	-0.122932557753032	5.07
-0.116602835187618	-0.115023640630437	0.0177582247260817	-0.116602835187618	-0.116602835187618	5.08
-0.0994531137428223	-0.0973794917743421	0.0260111665795233	-0.0994531137428223	-0.0994531137428223	5.09
-0.0731824322873725	-0.0708131965708641	0.0321821907876198	-0.0731824322873725	-0.0731824322873725	5.1
-0.0402595820097902	-0.0378244255137138	0.0384325335076879	-0.0402595820097902	-0.0402595820097902	5.11
-0.00369017071803544	-0.0014273094360881	0.041778506740993	-0.00369017071803544	-0.00369017071803544	5.12
0.033270752962115	0.0351407742094882	0.0410396931349531	0.0252060518487264	0.033270752962115	5.13
0.0674241870556008	0.068719546984793	0.0674241870556008	0.0182582057870851	0.0674241870556008	5.14
0.0959160875359748	0.0965090397278498	0.0959160875359748	0.0103808821772799	0.0959160875359748	5.15
0.116473663040007	0.11630277342457	0.116473663040007	0.00269890543718269	0.116473663040007	5.16
0.127575301132437	0.126654352725429	0.127575301132437	-0.00371245191954722	0.127575301132437	5.17
0.128564131925202	0.126981458134262	0.128564131925202	-0.00799723543482165	0.128564131925202	5.18
0.119682258510452	0.117588435365533	0.119682258510452	-0.00964485534777084	0.119682258510452	5.19
0.102014270907818	0.0996079165430242	0.102014270907818	-0.010441613199245	0.102014270907818	5.2
0.0773528340666987	0.0748635868719475	0.0773528340666987	-0.0115182126131612	0.0773528340666987	5.21
0.0480093536002699	0.0456751387466337	0.0480093536002699	-0.0108072224717096	0.0480093536002699	5.22
0.0166302352404812	0.0146738411293505	0.0166302352404812	-0.00782142203289924	0.0166302352404812	5.23
-0.0140030148416796	-0.0153987785203405	0.0131334543759494	-0.0140030148416796	-0.0140030148416796	5.24
-0.0412329565474401	-0.0419390367658466	0.0184337302242283	-0.0412329565474401	-0.0412329565474401	5.25
-0.062782775137343	-0.0627322674517045	0.021927436054593	-0.062782775137343	-0.062782775137343	5.26
-0.0769664081887558	-0.0761664728193715	0.0230063980733506	-0.0769664081887558	-0.0769664081887558	5.27
-0.0828185071609532	-0.0813502473749534	0.0213366132811761	-0.0828185071609532	-0.0828185071609532	5.28
-0.0801293001966646	-0.078139542795252	0.0179114735365647	-0.0801293001966646	-0.0801293001966646	5.29
-0.0694195216047222	-0.0671049023298314	0.0151894774483337	-0.0694195216047222	-0.0694195216047222	5.3
-0.0518784509031216	-0.0494642216304574	0.0120095650709565	-0.0518784509031216	-0.0518784509031216	5.31
-0.0292686925978963	-0.0269892181811328	0.00730925685862547	-0.0292686925978963	-0.0292686925978963	5.32
-0.00377554283087431	-0.00185076366497147	0.00175431105904242	-0.0144375458124581	-0.00377554283087431	5.33
0.0222127480048755	0.0235976442632395	0.0222127480048755	-0.0208141687322939	0.0222127480048755	5.34
0.0463431737809679	0.047054134242914	0.0463431737809679	-0.0246333687621151	0.0463431737809679	5.35
0.0664989379330633	0.0664671412010695	0.0664989379330633	-0.0252831765390777	0.0664989379330633	5.36
0.0809669227616463	0.0801956416314773	0.0809669227616463	-0.0226499896943484	0.0809669227616463	5.37
0.0885926682752125	0.0871573551922202	0.0885926682752125	-0.0168212336831935	0.0885926682752125	5.38
0.0889013733385897	0.0869406292664792	0.0889013733385897	-0.00939648749295789	0.0889013733385897	5.39
0.082127724255662	0.0798287828917096	0.082127724255662	-0.00312409225140162	0.082127724255662	5.4
0.0691478435631888	0.0667299048185382	0.0691478435631888	0.00401893727812102	0.0691478435631888	5.41
0.0513667193604025	0.0490606223908121	0.0513667193604025	0.0119427890750593	0.0513667193604025	5.42
0.0306003182650071	0.0286251465310242	0.0346173404998237	0.0197423662393969	0.0306003182650071	5.43
0.00893367751286353	0.00747401936921891	0.0415158982310682	0.00893367751286353	0.00893367751286353	5.44
-0.0114776573107895	-0.012289603094254	0.0451167103857213	-0.0114776573107895	-0.0114776573107895	5.45
-0.0286432694798111	-0.0287372979232362	0.0448887506874574	-0.0286432694798111	-0.0286432694798111	5.46
-0.0409510908596122	-0.0403230540740359	0.0407588093751389	-0.0409510908596122	-0.0409510908596122	5.47
-0.0473180335861974	-0.0460331636711262	0.0338951010907308	-0.0473180335861974	-0.0473180335861974	5.48
-0.0472754868017077	-0.0454642186038759	0.0260203039513913	-0.0472754868017077	-0.0472754868017077	5.49
-0.0409954686315249	-0.0388396027489932	0.0180815840194446	-0.0409954686315249	-0.0409954686315249	5.5
-0.0292748978214593	-0.0269880468977881	0.00904867524939962	-0.0292748978214593	-0.0292748978214593	5.51
-0.0134818041952929	-0.0112875474065826	-0.000535939405654604	-0.0158067795210471	-0.0134818041952929	5.52
0.00456647155738952	0.00645519566515581	0.00456647155738952	-0.0258246273569056	0.00456647155738952	5.53
0.0228020336654295	0.0242019056271856	0.0228020336654295	-0.0329902198072528	0.0228020336654295	5.54
0.0391408636012128	0.0399149708677169	0.0391408636012128	-0.0369392234749501	0.0391408636012128	5.55
0.051692639857315	0.0517647020641904	0.051692639857315	-0.0374851099637038	0.051692639857315	5.56
0.0589314803986069	0.0582946163322891	0.0589314803986069	-0.0344319611100382	0.0589314803986069	5.57
0.0598518369559776	0.0585691196365444	0.0598518369559776	-0.0294954208689716	0.0598518369559776	5.58
0.0540973313220054	0.0522924157749731	0.0540973313220054	-0.0238220346020487	0.0540973313220054	5.59
0.0420264224994786	0.0398709087259444	0.0420264224994786	-0.0177179886809224	0.0420264224994786	5.6
0.0246814891208548	0.0223810241504474	0.0246814891208548	-0.010868189252341	0.0246814891208548	5.61
0.00366193794923998	0.00143684431893696	0.011581864839372	-0.00359265333298938	0.00366193794923998	5.62
-0.0190092837807822	-0.0209443697681442	0.0188630450291887	-0.0190092837807822	-0.0190092837807822	5.63
-0.0410307740000611	-0.0424938715603094	0.0236277925460728	-0.0410307740000611	-0.0410307740000611	5.64
-0.0600560743217992	-0.0609134801370752	0.025589097973086	-0.0600560743217992	-0.0600560743217992	5.65
-0.0739719093368814	-0.0741444277478585	0.0251523172754058	-0.0739719093368814	-0.0739719093368814	5.66
-0.0811502609475418	-0.0806243468535985	0.02247430937581	-0.0811502609475418	-0.0811502609475418	5.67
-0.08060821483819	-0.0794371117179365	0.0192971658373926	-0.08060821483819	-0.08060821483819	5.68
-0.0720782301466089	-0.0703798305747509	0.0161216266239958	-0.0720782301466089	-0.0720782301466089	5.69
-0.056032552103239	-0.0539764550977277	0.012636739680257	-0.056032552103239	-0.056032552103239	5.7
-0.0336614189609451	-0.0314498349832522	0.00899740464587333	-0.0336614189609451	-0.0336614189609451	5.71
-0.00679636392556084	-0.00464687099424845	0.00530199838397427	-0.0087019294895226	-0.00679636392556084	5.72
0.0222505788461355	0.0241279037020756	0.0222505788461355	-0.0118875510738733	0.0222505788461355	5.73
0.0509213817913842	0.0523427492485493	0.0509213817913842	-0.012824966471797	0.0509213817913842	5.74
0.0766593999973961	0.0774834983287473	0.0766593999973961	-0.0114281606270883	0.0766593999973961	5.75
0.0971427603324327	0.0972857959605573	0.0971427603324327	-0.00793004677952094	0.0971427603324327	5.76
0.110491008454207	0.10993442073309	0.110491008454207	-0.00351436398701872	0.110491008454207	5.77
0.115441604289483	0.114237242252662	0.115441604289483	0.000563057628195909	0.115441604289483	5.78
0.111491070455741	0.109753107309278	0.111491070455741	0.00375612940024783	0.111491070455741	5.79
0.0989629891797361	0.0968526299894772	0.0989629891797361	0.00670326816501132	0.0989629891797361	5.8
0.0789719500832616	0.0766849087007026	0.0789719500832616	0.00939031322026655	0.0789719500832616	5.81
0.0532825695331176	0.0510336172886876	0.0532825695331176	0.0115467445877516	0.0532825695331176	5.82
0.0241402647584664	0.0221449254566372	0.0241402647584664	0.0128783077294699	0.0241402647584664	5.83
-0.00591187154113041	-0.00746568379549947	0.020951528256966	-0.00591187154113041	-0.00591187154113041	5.84
-0.034276055615675	-0.0352474615969649	0.0172964256788598	-0.034276055615675	-0.034276055615675	5.85
-0.0585751737066412	-0.0588779085340364	0.0126660003347201	-0.0585751737066412	-0.0585751737066412	5.86
-0.0768907603839528	-0.076499743271927	0.00816018037874197	-0.0768907603839528	-0.0768907603839528	5.87
-0.0879081747558421	-0.0868638253191206	0.00396464248993987	-0.0879081747558421	-0.0879081747558421	5.88
-0.0910066257552962	-0.0894170180712953	-0.000188036367085085	-0.0910066257552962	-0.0910066257552962	5.89
-0.0863161776042618	-0.0843431562450953	-0.0044735040954091	-0.0863161776042618	-0.0863161776042618	5.9
-0.074698243374963	-0.0725364654673236	-0.00858222230876561	-0.074698243374963	-0.074698243374963	5.91
-0.0576417031325881	-0.0555030436623339	-0.0122264246186558	-0.0576417031325881	-0.0576417031325881	5.92
-0.0370796543160934	-0.0351723873244588	-0.0151361122536656	-0.0370796543160934	-0.0370796543160934	5.93
-0.0151630240861429	-0.0136736754409336	-0.0151630240861429	-0.021768576613347	-0.0151630240861429	5.94
0.00595831059389471	0.00688501044645701	0.00595831059389471	-0.0199313163977583	0.00595831059389471	5.95
0.0243373425915294	0.0246130466793985	0.0243373425915294	-0.0183990827549984	0.0243373425915294	5.96
0.0383952185543504	0.0379918901974645	0.0383952185543504	-0.0163268548296202	0.0383952185543504	5.97
0.0470583671299741	0.0460141664799273	0.0470583671299741	-0.0139577796934605	0.0470583671299741	5.98
0.0498623769718468	0.0482770715338289	0.0498623769718468	-0.0107783122788372	0.0498623769718468	5.99
0.0469858236950537	0.0450100964535839	0.0469858236950537	-0.00705451470662258	0.0469858236950537	6
0.0392093626922177	0.0370307536160917	0.0392093626922177	-0.00306058935293393	0.0392093626922177	6.01
0.0278091437071517	0.0256349792838928	0.0278091437071517	0.00097338868564585	0.0278091437071517	6.02
0.0143940510904865	0.0124328684511956	0.0143940510904865	0.00485138810652544	0.0143940510904865	6.03
0.000709849978027767	-0.000851551801872919	0.0123651912286183	0.000709849978027767	0.000709849978027767	6.04
-0.0115556254290165	-0.01257359156177	0.012567941361464	-0.0115556254290165	-0.0115556254290165	6.05
-0.020943337397033	-0.021329388567964	0.0136914138947323	-0.020943337397033	-0.020943337397033	6.06
-0.0263744033020299	-0.026100281994737	0.0149966080417919	-0.0263744033020299	-0.0263744033020299	6.07
-0.0272708280014684	-0.0263707633257994	0.0155954294441285	-0.0272708280014684	-0.0272708280014684	6.08
-0.0236022600650343	-0.0221719104257807	0.0153218767143868	-0.0236022600650343	-0.0236022600650343	6.09
-0.0158783320904166	-0.0140678998402402	0.0141971453704761	-0.0158783320904166	-0.0158783320904166	6.1
-0.0050831515621668	-0.00307707581827159	0.0123245494726523	-0.0050831515621668	-0.0050831515621668	6.11
0.00745342725196217	0.0094551532006636	0.00987291997689083	-0.00193971024997527	0.00745342725196217	6.12
0.0202099781900243	0.0220069983052671	0.0202099781900243	-0.00180723811432087	0.0202099781900243	6.13
0.0316599157366455	0.0330723671966857	0.0316599157366455	-0.00106250703399864	0.0316599157366455	6.14
0.0404537561427164	0.0413385427890748	0.0404537561427164	-0.000349554102896034	0.0404537561427164	6.15
0.0455554092716358	0.0458234473353258	0.0455554092716358	-0.00174624347906076	0.0455554092716358	6.16
0.0463399873053001	0.0459645664576816	0.0463399873053001	-0.00389849758944366	0.0463399873053001	6.17
0.0426545075647811	0.0416701449836565	0.0426545075647811	-0.00535654223168247	0.0426545075647811	6.18
0.034841536467092	0.0333427433323242	0.034841536467092	-0.00603178142685946	0.034841536467092	6.19
0.0237111867275755	0.0218423695506102	0.0237111867275755	-0.00586211929470119	0.0237111867275755	6.2
0.0104487740153823	0.00839045414264134	0.0104487740153823	-0.00483528083273126	0.0104487740153823	6.21
-0.0035270765057769	-0.00557639191229177	0.00810414559016727	-0.0035270765057769	-0.0035270765057769	6.22
-0.0167425023766533	-0.0185864106428373	0.00770066063904644	-0.0167425023766533	-0.0167425023766533	6.23
-0.0278503380439068	-0.0293118579245457	0.00685572741217233	-0.0278503380439068	-0.0278503380439068	6.24
-0.0357711249112465	-0.0367120387407681	0.00646657274136027	-0.0357711249112465	-0.0357711249112465	6.25
-0.0397855049111783	-0.040121381628375	0.00720207791022541	-0.0397855049111783	-0.0397855049111783	6.26
-0.0395947782086668	-0.0393018421882368	0.00866190901502446	-0.0395947782086668	-0.0395947782086668	6.27
-0.0353663080543796	-0.034481594310737	0.00929581017975348	-0.0353663080543796	-0.0353663080543796	6.28
-0.0277360278855365	-0.026352865374745	0.00873282660710529	-0.0277360278855365	-0.0277360278855365	6.29
-0.0177280678018762	-0.0159893293353079	0.00686687897862275	-0.0177280678018762	-0.0177280678018762	6.3
-0.00660800576399891	-0.00469299619713353	0.00372970137321532	-0.00749981739185829	-0.00660800576399891	6.31
0.00427750584210355	0.00617305673855611	0.00427750584210355	-0.010040763235942	0.00427750584210355	6.32
0.0136427734347751	0.015327784608364	0.0136427734347751	-0.0123978968008908	0.0136427734347751	6.33
0.0203981730304735	0.0217037703530461	0.0203981730304735	-0.0144052065146918	0.0203981730304735	6.34
0.0237860020425954	0.0245802173411189	0.0237860020425954	-0.0175760584618943	0.0237860020425954	6.35
0.0234863546296133	0.0236872697706681	0.0234863546296133	-0.0203588357418467	0.0234863546296133	6.36
0.0196540532302269	0.0192398029275077	0.0196540532302269	-0.0226993870214832	0.0196540532302269	6.37
0.0128809548286997	0.011891828513025	0.0128809548286997	-0.0236823504984275	0.0128809548286997	6.38
0.00411076934780871	0.0026437072374671	0.00411076934780871	-0.0225280318885637	0.00411076934780871	6.39
-0.00546538881810813	-0.00726688986620612	-0.00546538881810813	-0.0191408817654472	-0.00546538881810813	6.4
-0.0145349141334379	-0.0164953091349317	-0.00366458181192832	-0.0145349141334379	-0.0145349141334379	6.41
-0.0218121224195266	-0.0237408981980709	0.00158883638898255	-0.0218121224195266	-0.0218121224195266	6.42
-0.0261904204047744	-0.0279015904146678	0.00771104260516229	-0.0261904204047744	-0.0261904204047744	6.43
-0.0268844809503663	-0.0282146778782139	0.0144131125604968	-0.0268844809503663	-0.0268844809503663	6.44
-0.0235326769608509	-0.0243561329994281	0.0219892987155154	-0.0235326769608509	-0.0235326769608509	6.45
-0.0162293231772869	-0.0164719103837219	0.0288654406504825	-0.0162293231772869	-0.0162293231772869	6.46
-0.00551220758660323	-0.00516055097376368	0.0346121061324935	-0.00551220758660323	-0.00551220758660323	6.47
0.00767626974518764	0.0085758518728352	0.038113030300963	0.00767626974518764	0.00767626974518764	6.48
0.0220825842483235	0.0234325336711082	0.0389195708000325	0.0220825842483235	0.0220825842483235	6.49
0.0362664163583868	0.0379247975876206	0.0366652799672562	0.0255746930882325	0.0362664163583868	6.5
0.0487592755373237	0.0505545839991384	0.0487592755373237	0.0217449638083636	0.0487592755373237	6.51
0.0582521024611433	0.059998760634983	0.0582521024611433	0.0162417906871111	0.0582521024611433	6.52
0.0637435949048457	0.065259677637733	0.0637435949048457	0.00936691628324236	0.0637435949048457	6.53
0.0646451418065546	0.0657758791113747	0.0646451418065546	0.00115102242308507	0.0646451418065546	6.54
0.0608317921171173	0.0614611114510152	0.0608317921171173	-0.00787030633025203	0.0608317921171173	6.55
0.0526544781797655	0.0527174968850174	0.0526544781797655	-0.0165651153762329	0.0526544781797655	6.56
0.0409143596775206	0.0404019588294233	0.0409143596775206	-0.0234825655115668	0.0409143596775206	6.57
0.0267750567588254	0.025735015127249	0.0267750567588254	-0.0276350884647484	0.0267750567588254	6.58
0.0116434675422934	0.0101791933148016	0.0116434675422934	-0.0285610612011616	0.0116434675422934	6.59
-0.00297895943919073	-0.00472417547968538	-0.00297895943919073	-0.0259797037657246	-0.00297895943919073	6.6
-0.0156613220192574	-0.0175177194309331	-0.0139052329927806	-0.0201050596621364	-0.0156613220192574	6.61
-0.0251927752976365	-0.0269808078979065	-0.00762967108479117	-0.0251927752976365	-0.0251927752976365	6.62
-0.0307027984668988	-0.0322506352921892	0.000791474010658637	-0.0307027984668988	-0.0307027984668988	6.63
-0.031748430662389	-0.0329075573440701	0.0108159871665346	-0.031748430662389	-0.031748430662389	6.64
-0.0283672231277047	-0.0290298237197438	0.0214410132574266	-0.0283672231277047	-0.0283672231277047	6.65
-0.021074355496536	-0.0211827827521017	0.0309958369498168	-0.021074355496536	-0.021074355496536	6.66
-0.010782456322065	-0.010335509625315	0.038002681827431	-0.010782456322065	-0.010782456322065	6.67
0.00132120629422182	0.00226798951641923	0.0417020686592361	0.00132120629422182	0.00132120629422182	6.68
0.0138954778259802	0.0152376222889524	0.0416754033406758	0.0138954778259802	0.0138954778259802	6.69
0.0255617856563544	0.0271571559039395	0.0378462029150766	0.0255617856563544	0.0255617856563544	6.7
0.0350446995479893	0.036728191788276	0.0350446995479893	0.0245403687978388	0.0350446995479893	6.71
0.0413331146849118	0.042930813724862	0.0413331146849118	0.0169671594657714	0.0413331146849118	6.72
0.04380403200231	0.0451505747416546	0.04380403200231	0.00669408623662543	0.04380403200231	6.73
0.0422725837177071	0.0432293645472615	0.0422725837177071	-0.00470866564078084	0.0422725837177071	6.74
0.0369797896628404	0.0374494841503266	0.0369797896628404	-0.016142991358502	0.0369797896628404	6.75
0.0285532095524849	0.0284885218115342	0.0285532095524849	-0.0261614814985486	0.0285532095524849	6.76
0.0179461001114499	0.0173526783391135	0.0179461001114499	-0.0332762956710114	0.0179461001114499	6.77
0.0063418583485173	0.0052777850679974	0.0063418583485173	-0.0367371198481876	0.0063418583485173	6.78
-0.00497590539233362	-0.0064057589749109	-0.00497590539233362	-0.0361920995972246	-0.00497590539233362	6.79
-0.0147707859288438	-0.016425650480553	-0.0147707859288438	-0.0317285298148655	-0.0147707859288438	6.8
-0.0219896095140247	-0.0237072740438543	-0.019193466216432	-0.0238249231312659	-0.0219896095140247	6.81
-0.0258649632195244	-0.0274783177814542	-0.0109991184751671	-0.0258649632195244	-0.0258649632195244	6.82
-0.0259782183330797	-0.0273325876410116	-0.000155515571531303	-0.0259782183330797	-0.0259782183330797	6.83
-0.0222946212630425	-0.0232633352189274	0.0113820019791362	-0.0222946212630425	-0.0222946212630425	6.84
-0.0151712065072681	-0.0156670666021718	0.0229435216985708	-0.0151712065072681	-0.0151712065072681	6.85
-0.00531621057895489	-0.00529887256417017	0.0324943115826397	-0.00531621057895489	-0.00531621057895489	6.86
0.00630915495724279	0.00682828198393712	0.0391240612162549	0.00630915495724279	0.00630915495724279	6.87
0.0186140138716795	0.0195716169932352	0.0422793995475868	0.0186140138716795	0.0186140138716795	6.88
0.0304840873420111	0.0317727822174939	0.0417693108368588	0.0304840873420111	0.0304840873420111	6.89
0.0408722131847135	0.0423542267652543	0.0408722131847135	0.0296062549956688	0.0408722131847135	6.9
0.048900098597311	0.0504213335100579	0.048900098597311	0.0250393284088951	0.048900098597311	6.91
0.0539623810154215	0.0553651737177129	0.0539623810154215	0.0187077334780692	0.0539623810154215	6.92
0.0557858852985283	0.0569236807340449	0.0557858852985283	0.01099128105401	0.0557858852985283	6.93
0.0544220365184002	0.0551761881674273	0.0544220365184002	0.00250656562798135	0.0544220365184002	6.94
0.0502034288154695	0.0504965583245828	0.0502034288154695	-0.00549567623330305	0.0502034288154695	6.95
0.0436959507442647	0.043498029889094	0.0436959507442647	-0.0115018758906845	0.0436959507442647	6.96
0.0356370311710078	0.034966062914818	0.0356370311710078	-0.0146631728219619	0.0356370311710078	6.97
0.0268393283991168	0.0257592251827603	0.0268393283991168	-0.0147275114057553	0.0268393283991168	6.98
0.018080013860011	0.0166950409186486	0.018080013860011	-0.0118679685944308	0.018080013860011	6.99
0.0100293430290228	0.00847406689534071	0.0100293430290228	-0.00661962608416415	0.0100293430290228	7
0.00321042116275801	0.00163476359661326	0.00439066800025002	0.000227559424884892	0.00321042116275801	7.01
-0.00205011647379524	-0.00349629970794645	0.00952736493107418	-0.00205011647379524	-0.00205011647379524	7.02
-0.00564791799526841	-0.0068278960939655	0.014898462930014	-0.00564791799526841	-0.00564791799526841	7.03
-0.00769825644965484	-0.00850472328676407	0.0202708227677459	-0.00769825644965484	-0.00769825644965484	7.04
-0.00850996236264814	-0.00887384343771795	0.023437342006394	-0.00850996236264814	-0.00850996236264814	7.05
-0.00850850649413889	-0.00840344382221856	0.0236702189770062	-0.00850850649413889	-0.00850850649413889	7.06
-0.00814623943388003	-0.00759394563159505	0.0207709027379908	-0.00814623943388003	-0.00814623943388003	7.07
-0.00783870252630289	-0.00690562892091563	0.0149046828697607	-0.00783870252630289	-0.00783870252630289	7.08
-0.00792272146960658	-0.00671310965086295	0.00658834703089313	-0.00792272146960658	-0.00792272146960658	7.09
-0.00860669872443655	-0.00724872400570769	-0.00332652877830616	-0.010128332751065	-0.00860669872443655	7.1
-0.00992766860123948	-0.00856156979051863	-0.00992766860123948	-0.0180721693721079	-0.00992766860123948	7.11
-0.011735081628124	-0.0105022498398006	-0.011735081628124	-0.0256923610996136	-0.011735081628124	7.12
-0.0137015107514198	-0.0127279117574233	-0.0137015107514198	-0.0317353538805189	-0.0137015107514198	7.13
-0.0154034163589824	-0.0147866983563258	-0.0154034163589824	-0.0357136004218523	-0.0154034163589824	7.14
-0.0164238975979466	-0.0162232034119898	-0.0164238975979466	-0.0367114712350992	-0.0164238975979466	7.15
-0.016406137754811	-0.0166401008828572	-0.016406137754811	-0.0337232733989198	-0.016406137754811	7.16
-0.0150903763595322	-0.0157377680105222	-0.0150903763595322	-0.0269154465811305	-0.0150903763595322	7.17
-0.01236820544762	-0.0133662645256284	-0.00764240443372773	-0.0169129743781763	-0.01236820544762	7.18
-0.00832618432468	-0.00957719862078183	0.00365255387015404	-0.00832618432468	-0.00832618432468	7.19
-0.00324715029126705	-0.00462983127104917	0.0150917005018386	-0.00324715029126705	-0.00324715029126705	7.2
0.00241505634446285	0.00103278653690171	0.0254449367527004	0.00241505634446285	0.00241505634446285	7.21
0.00806744666427086	0.00681534008095595	0.0341485268147504	0.00806744666427086	0.00806744666427086	7.22
0.0130278587980402	0.0120206950510604	0.0402105779454379	0.0130278587980402	0.0130278587980402	7.23
0.016609840877058	0.0159350479136906	0.0427695727327407	0.016609840877058	0.016609840877058	7.24
0.0182292240326045	0.0179399713435734	0.0409783622736293	0.0182292240326045	0.0182292240326045	7.25
0.0174994434429512	0.0176108760714121	0.0346374812113456	0.0174994434429512	0.0174994434429512	7.26
0.0142895989076372	0.0147776061248141	0.0239804466930073	0.0142895989076372	0.0142895989076372	7.27
0.00874783443273425	0.00955154822316665	0.00999560631450244	0.00214101617221107	0.00874783443273425	7.28
0.00129193782292338	0.0023200710126309	0.00129193782292338	-0.0122937767646896	0.00129193782292338	7.29
-0.00742684414581886	-0.00628412740246114	-0.00742684414581886	-0.0268637561962152	-0.00742684414581886	7.3
-0.0165610623937332	-0.0154223305439615	-0.0165610623937332	-0.0399188284243911	-0.0165610623937332	7.31
-0.0251219244007369	-0.0241052041726915	-0.0251219244007369	-0.0506098509922157	-0.0251219244007369	7.32
-0.0320891368726144	-0.0312985104036794	-0.0320891368726144	-0.0566982519300485	-0.0320891368726144	7.33
-0.0365663588487648	-0.0360794961443312	-0.0365663588487648	-0.058232021412918	-0.0365663588487648	7.34
-0.0379119798866734	-0.0377729569685479	-0.0379119798866734	-0.053976182531862	-0.0379119798866734	7.35
-0.0358030887476583	-0.0360228057101735	-0.035595845850381	-0.0444988248813253	-0.0358030887476583	7.36
-0.0302551548192741	-0.0308120465419968	-0.0216188934998368	-0.0303244305776183	-0.0302551548192741	7.37
-0.0216272725641963	-0.0224672086246297	-0.00517545837671328	-0.0216272725641963	-0.0216272725641963	7.38
-0.0106122678670434	-0.0116531900003304	0.0121364262331177	-0.0106122678670434	-0.0106122678670434	7.39
0.00181580795927308	0.000675013138694326	0.0286473263112642	0.00181580795927308	0.00181580795927308	7.4
0.0144954319490141	0.0133625360738498	0.0438215887132528	0.0144954319490141	0.0144954319490141	7.41
0.0261911696330436	0.0251697739362176	0.0557325096544942	0.0261911696330436	0.0261911696330436	7.42
0.0357213921071821	0.0349017698620769	0.0630163503329969	0.0357213921071821	0.0357213921071821	7.43
0.0420961520731349	0.0415460597013785	0.064269871280389	0.0420961520731349	0.0420961520731349	7.44
0.0446371728191577	0.0443962990550742	0.0592945961718566	0.0446371728191577	0.0446371728191577	7.45
0.0430481402607162	0.0431254566104229	0.0485202038930684	0.0393347755447585	0.0430481402607162	7.46
0.0374326575891553	0.0378066753854146	0.0374326575891553	0.0242917730511809	0.0374326575891553	7.47
0.0282787836252802	0.0288996213059858	0.0282787836252802	0.00689899969624725	0.0282787836252802	7.48
0.016410356123462	0.0172048397882705	0.016410356123462	-0.0111188816327434	0.016410356123462	7.49
0.00289743849548397	0.00377830281069803	0.00289743849548397	-0.0280802424704603	0.00289743849548397	7.5
-0.0110579373420763	-0.0101832750967502	-0.0110579373420763	-0.0435146035036624	-0.0110579373420763	7.51
-0.0242379592902093	-0.0234600124555247	-0.0242379592902093	-0.055776296849507	-0.0242379592902093	7.52
-0.0355261185268807	-0.0349253306917168	-0.0355261185268807	-0.063164508081688	-0.0355261185268807	7.53
-0.0440348552214302	-0.0436718559529823	-0.0440348552214302	-0.0646192535824995	-0.0440348552214302	7.54
-0.0492157056742935	-0.0491241966050463	-0.0492157056742935	-0.0600970802162014	-0.0492157056742935	7.55
-0.0509045812653302	-0.0510909169956757	-0.0403045166749553	-0.0509045812653302	-0.0509045812653302	7.56
-0.0492959708853742	-0.0497419032577744	-0.027176342870666	-0.0492959708853742	-0.0492959708853742	7.57
-0.0448857690129959	-0.0455496696903041	-0.0125143935408814	-0.0448857690129959	-0.0448857690129959	7.58
-0.0384079137367039	-0.0392262316365004	0.00204832570838338	-0.0384079137367039	-0.0384079137367039	7.59
-0.0307484597409385	-0.0316423872436377	0.0150479063402633	-0.0307484597409385	-0.0307484597409385	7.6
-0.0228270977899552	-0.0237131638347975	0.0260933310126508	-0.0228270977899552	-0.0228270977899552	7.61
-0.0154708136372622	-0.0162693085131024	0.0337936719580809	-0.0154708136372622	-0.0154708136372622	7.62
-0.00931238389373835	-0.00995301192804728	0.0375796317151275	-0.00931238389373835	-0.00931238389373835	7.63
-0.00473415538025457	-0.00516307650696525	0.0363859169010457	-0.00473415538025457	-0.00473415538025457	7.64
-0.0018537593887966	-0.00203963483806348	0.0306339361826442	-0.0018537593887966	-0.0018537593887966	7.65
-0.000535114452725818	-0.000470787079492641	0.0212397922707199	-0.000535114452725818	-0.000535114452725818	7.66
-0.000433536675078056	-0.000135744501211518	0.00951243482482658	-0.000433536675078056	-0.000433536675078056	7.67
-0.00106168974739409	-0.000568450878751057	-0.00106168974739409	-0.00812506639365411	-0.00106168974739409	7.68
-0.00184952677506552	-0.00121756128384431	-0.00184952677506552	-0.0174545452254719	-0.00184952677506552	7.69
-0.00222347861885186	-0.00152301959598598	-0.00222347861885186	-0.0255517346839818	-0.00222347861885186	7.7
-0.00171480996393347	-0.00101952562796657	-0.00171480996393347	-0.030818517959891	-0.00171480996393347	7.71
-6.04835187193217e-05	0.000558794943472285	-6.04835187193217e-05	-0.0325851911368442	-6.04835187193217e-05	7.72
0.00275008779180774	0.00322934443492079	0.00275008779180774	-0.030419396851421	0.00275008779180774	7.73
0.00649442721912293	0.00678185465791545	0.00649442721912293	-0.0244089338901241	0.00649442721912293	7.74
0.0107578406729249	0.0108203819109198	0.0107578406729249	-0.015410106787211	0.0107578406729249	7.75
0.0149756514060757	0.014804469960343	0.0149756514060757	-0.00462183276831455	0.0149756514060757	7.76
0.0185166609316207	0.0181260703628301	0.0185166609316207	0.00655237008284509	0.0185166609316207	7.77
0.0207934523105395	0.0202154742508468	0.0208247324288083	0.0166894285546426	0.0207934523105395	7.78
0.021344384277713	0.0206277454273098	0.0261828184125914	0.021344384277713	0.021344384277713	7.79
0.0198969695356931	0.019106107701087	0.0296923433395073	0.0198969695356931	0.0198969695356931	7.8
0.0164268354096566	0.0156330061553375	0.0300215479816225	0.0164268354096566	0.0164268354096566	7.81
0.0111947996804504	0.0104669373692411	0.0270835617789512	0.0111947996804504	0.0111947996804504	7.82
0.00473085537403617	0.00412999492422655	0.0207877639883358	0.00473085537403617	0.00473085537403617	7.83
-0.00224187320308485	-0.00266574502740123	0.0120117624448825	-0.00224187320308485	-0.00224187320308485	7.84
-0.00889744832896349	-0.00910966357758995	0.00193341866244827	-0.00889744832896349	-0.00889744832896349	7.85
-0.0143920108533942	-0.0143800828210899	-0.00811630745920341	-0.0176562264240291	-0.0143920108533942	7.86
-0.0179646639298719	-0.017738411087411	-0.016801616942578	-0.0244415718147448	-0.0179646639298719	7.87
-0.0190480859649408	-0.0186353154642174	-0.0190480859649408	-0.0279791439152803	-0.0190480859649408	7.88
-0.017353358259414	-0.0167987119167895	-0.017353358259414	-0.0277418914982387	-0.017353358259414	7.89
-0.0128985161939157	-0.0122613028452616	-0.0128985161939157	-0.0247848803588058	-0.0128985161939157	7.9
-0.0059971074206012	-0.00534594809459466	-0.0059971074206012	-0.0199720983443895	-0.0059971074206012	7.91
0.00275664077034727	0.00335326520126629	0.00275664077034727	-0.0119528629422276	0.00275664077034727	7.92
0.012527201624718	0.0130085424363869	0.012527201624718	-0.00155994208699916	0.012527201624718	7.93
0.0223330788059014	0.022647909229958	0.0223330788059014	0.0099727080241097	0.0223330788059014	7.94
0.0311840303434141	0.031294959232352	0.0311840303434141	0.0212653973834046	0.0311840303434141	7.95
0.0382095043347593	0.0380991819989906	0.0395251885474014	0.0310020669381274	0.0382095043347593	7.96
0.0427420691552922	0.0424161273626757	0.0446711179875586	0.0380571142977109	0.0427420691552922	7.97
0.044372936781968	0.043857631766799	0.0456188858117231	0.0415773322827916	0.044372936781968	7.98
0.0429973996949743	0.0423349769818249	0.043321606131706	0.0403417089401326	0.0429973996949743	7.99
0.038832095650013	0.0380789268394301	0.038832095650013	0.0329090704814439	0.038832095650013	8
0.032379292172635	0.0316023621422025	0.032379292172635	0.0223485609519079	0.032379292172635	8.01
0.0243479637984037	0.0236163362330474	0.0243479637984037	0.0098069516645444	0.0243479637984037	8.02
0.015562930253227	0.0149384819747402	0.015562930253227	-0.00340072454375635	0.015562930253227	8.03
0.00687083736307708	0.00640408144365093	0.00687083736307708	-0.0158923361848458	0.00687083736307708	8.04
-0.000956404098181868	-0.00122692114332977	-0.000956404098181868	-0.0266270029848409	-0.000956404098181868	8.05
-0.00730524469984291	-0.00735875768780354	-0.00730524469984291	-0.0344901804678197	-0.00730524469984291	8.06
-0.0117768999992441	-0.0116163483613238	-0.0117768999992441	-0.0385084083521493	-0.0117768999992441	8.07
-0.0142112824380525	-0.0138614202236947	-0.0142112824380525	-0.038392597920336	-0.0142112824380525	8.08
-0.0146894374158468	-0.0141910984025258	-0.0146894374158468	-0.0348624269023371	-0.0146894374158468	8.09
-0.0135070467756076	-0.0129134096004637	-0.0135070467756076	-0.0285438426526638	-0.0135070467756076	8.1
-0.011102079925363	-0.0104778468609939	-0.011102079925363	-0.0202994694404639	-0.011102079925363	8.11
-0.00796637615789414	-0.00738146994415415	-0.00284421733523013	-0.0103957958006921	-0.00796637615789414	8.12
-0.00458005867179617	-0.00409793594799794	0.00866079494639235	-0.00458005867179617	-0.00458005867179617	8.13
-0.00136991307932521	-0.00104068911617651	0.019051856833412	-0.00136991307932521	-0.00136991307932521	8.14
0.00134168710145964	0.00148308108252086	0.0273201669896015	0.00134168710145964	0.00134168710145964	8.15
0.00339605771417633	0.00332962159608059	0.0327314922360156	0.00339605771417633	0.00339605771417633	8.16
0.00480271227473701	0.00452661559630831	0.0354789591891983	0.00480271227473701	0.00480271227473701	8.17
0.00567844703591626	0.00521662805701511	0.0349901777856712	0.00567844703591626	0.00567844703591626	8.18
0.00618455550945718	0.00558215924834098	0.0326151599579977	0.00618455550945718	0.00618455550945718	8.19
0.00648997793662605	0.00580176681062368	0.0276640065942654	0.00648997793662605	0.00648997793662605	8.2
0.00673712287147494	0.0060226547302379	0.0212544446255961	0.00673712287147494	0.00673712287147494	8.21
0.00699254712670849	0.00631522133143399	0.0133279703415236	0.00578708321128811	0.00699254712670849	8.22
0.00720606680676842	0.00662770726985976	0.00720606680676842	-0.00323308398207235	0.00720606680676842	8.23
0.0072124276617788	0.00678174703426124	0.0072124276617788	-0.0114694044079694	0.0072124276617788	8.24
0.00676695855789457	0.00651481323743987	0.00676695855789457	-0.0183443627699917	0.00676695855789457	8.25
0.00558952545443236	0.00553096658837013	0.00558952545443236	-0.0234520389669368	0.00558952545443236	8.26
0.00341941391407165	0.00355318295307163	0.00341941391407165	-0.0267821996728081	0.00341941391407165	8.27
8.59784910411565e-05	0.000389869943855476	8.59784910411565e-05	-0.0293107861495458	8.59784910411565e-05	8.28
-0.0044359343258003	-0.00400406208457257	-0.0044359343258003	-0.0305920038750292	-0.0044359343258003	8.29
-0.00998728647347753	-0.00947949561707644	-0.00998728647347753	-0.0307264009700304	-0.00998728647347753	8.3
-0.0162002925471314	-0.0156728443979662	-0.0162002925471314	-0.0291443909856167	-0.0162002925471314	8.31
-0.0225082585747506	-0.0220204243373614	-0.0176981779107603	-0.0259949731008446	-0.0225082585747506	8.32
-0.0281719536630948	-0.0277788035257577	-0.0130361874498751	-0.0281719536630948	-0.0281719536630948	8.33
-0.0323739963699111	-0.0321194369679804	-0.00801744974405559	-0.0323739963699111	-0.0323739963699111	8.34
-0.0343753296988977	-0.0342840935618274	-0.00281612302286604	-0.0343753296988977	-0.0343753296988977	8.35
-0.0336194816162242	-0.0336984614752576	0.00239381947192697	-0.0336194816162242	-0.0336194816162242	8.36
-0.0298010719474067	-0.0300470266352243	0.00778181850956616	-0.0298010719474067	-0.0298010719474067	8.37
-0.022934751988895	-0.0233273733992126	0.0137825697914476	-0.022934751988895	-0.022934751988895	8.38
-0.013406918892608	-0.0139081128717676	0.019999797143814	-0.013406918892608	-0.013406918892608	8.39
-0.00197467897209003	-0.0025358692324016	0.0255666713619077	-0.00197467897209003	-0.00197467897209003	8.4
0.0103097208309511	0.00973887371423252	0.0294582388301523	0.0103097208309511	0.0103097208309511	8.41
0.0221981958709062	0.0216640403123046	0.031250419316124	0.0221981958709062	0.0221981958709062	8.42
0.0323505233066397	0.031897825370096	0.0323505233066397	0.0223473157782362	0.0323505233066397	8.43
0.039485744085724	0.0391514713130998	0.039485744085724	0.0200994114960897	0.039485744085724	8.44
0.0425784450875206	0.0423829646805224	0.0425784450875206	0.0160300889196769	0.0425784450875206	8.45
0.0410243753082128	0.0409713339611156	0.0410243753082128	0.010241722059411	0.0410243753082128	8.46
0.034728784491624	0.0348099919884762	0.034728784491624	0.00196433444014965	0.034728784491624	8.47
0.0241309399971875	0.0243288635253582	0.0241309399971875	-0.00797893961024472	0.0241309399971875	8.48
0.0101875818306961	0.0104726572556761	0.0101875818306961	-0.0185842461214412	0.0101875818306961	8.49
-0.00569212487342892	-0.00535902237612857	-0.00569212487342892	-0.0285521678550113	-0.00569212487342892	8.5
-0.0217814452692124	-0.0214414964673378	-0.0217814452692124	-0.0364448630243159	-0.0217814452692124	8.51
-0.0362211774032658	-0.035911034091796	-0.0319696697932248	-0.0413034843452398	-0.0362211774032658	8.52
-0.0472176298888082	-0.0469695493230152	-0.0335055668710878	-0.0472176298888082	-0.0472176298888082	8.53
-0.0532579466449942	-0.0530989797034201	-0.0318384230312391	-0.0532579466449942	-0.0532579466449942	8.54
-0.053338612841074	-0.0532832216252787	-0.0268628448469073	-0.053338612841074	-0.053338612841074	8.55
-0.0471289326475414	-0.0471773186014756	-0.0188536221062751	-0.0471289326475414	-0.0471289326475414	8.56
-0.0350002768246196	-0.0351455854360603	-0.0068830433762103	-0.0350002768246196	-0.0350002768246196	8.57
-0.0179745367378288	-0.0182081342869375	0.00714465208822355	-0.0179745367378288	-0.0179745367378288	8.58
0.00233212683596876	0.00202704667702569	0.0221467914086202	0.00233212683596876	0.00233212683596876	8.59
0.0238178851467147	0.0234703107215632	0.0358264945670747	0.0238178851467147	0.0238178851467147	8.6
0.0441112552937626	0.0437517035229726	0.0465668458977867	0.0356629486443956	0.0441112552937626	8.61
0.0608562378178008	0.0605078791922733	0.0608562378178008	0.0418405636640894	0.0608562378178008	8.62
0.0720002628333233	0.0716821674185019	0.0720002628333233	0.0439482746075723	0.0720002628333233	8.63
0.0760300125570556	0.0757596355247769	0.0760300125570556	0.0416064370114829	0.0760300125570556	8.64
0.072157592189735	0.0719475634069046	0.072157592189735	0.03489936936889	0.072157592189735	8.65
0.0604414737086558	0.0602946120912335	0.0604414737086558	0.0242356827314696	0.0604414737086558	8.66
0.0417799191570346	0.0416936205002861	0.0417799191570346	0.00978643984147148	0.0417799191570346	8.67
0.0178134330230693	0.0177872341931825	0.0178134330230693	-0.00771207778630524	0.0178134330230693	8.68
-0.0091978405166533	-0.0091672366602667	-0.0091978405166533	-0.0258378733833626	-0.0091978405166533	8.69
-0.0365541163148833	-0.036479521683649	-0.0320803399373495	-0.0418661356210485	-0.0365541163148833	8.7
-0.0613832958716651	-0.0612805090241096	-0.0424906051038616	-0.0613832958716651	-0.0613832958716651	8.71
-0.0809697613583967	-0.0808492998820878	-0.0486674149851872	-0.0809697613583967	-0.0809697613583967	8.72
-0.0930911497241034	-0.0929607291983967	-0.0498259780398476	-0.0930911497241034	-0.0930911497241034	8.73
-0.0962633296794178	-0.0961316012352312	-0.0457695344591832	-0.0962633296794178	-0.0962633296794178	8.74
-0.0898866114679991	-0.0897646953688604	-0.0368702662275133	-0.0898866114679991	-0.0898866114679991	8.75
-0.0743200852119358	-0.0742149790368882	-0.0240047555648141	-0.0743200852119358	-0.0743200852119358	8.76
-0.0508431268283336	-0.050759023265576	-0.00847052636673155	-0.0508431268283336	-0.0508431268283336	8.77
-0.0215182269585339	-0.021466194448319	0.0101494356446131	-0.0215182269585339	-0.0215182269585339	8.78
0.0110058733506874	0.0110130720573548	0.0296545851751702	0.0110058733506874	0.0110058733506874	8.79
0.0437196115899902	0.0436745097245571	0.046464135478358	0.0377256689661106	0.0437196115899902	8.8
0.0735281056635323	0.0734306054073025	0.0735281056635323	0.0481238943380287	0.0735281056635323	8.81
0.0975836729154154	0.097433929814743	0.0975836729154154	0.0536591275544595	0.0975836729154154	8.82
0.113595877029947	0.113390286063126	0.113595877029947	0.0539570192710667	0.113595877029947	8.83
0.12007772648704	0.119819071516436	0.12007772648704	0.0490403257250766	0.12007772648704	8.84
0.116496009201701	0.116193795250417	0.116496009201701	0.0395430147639737	0.116496009201701	8.85
0.103300199694385	0.102967088975495	0.103300199694385	0.0265827953573314	0.103300199694385	8.86
0.0818600748339744	0.081511692095187	0.0818600748339744	0.0116109252437519	0.0818600748339744	8.87
0.0543208476949884	0.0539767407039412	0.0543208476949884	-0.0038961387637464	0.0543208476949884	8.88
0.0233985779304416	0.0230847730833491	0.0233985779304416	-0.0197572955195837	0.0233985779304416	8.89
-0.0078596352408379	-0.00811839495374158	-0.0078596352408379	-0.0337598521905045	-0.0078596352408379	8.9
-0.0363761086308191	-0.0365622301879644	-0.0352803955170616	-0.0430873450595765	-0.0363761086308191	8.91
-0.0593761280807792	-0.0594755197878251	-0.0379026021281571	-0.0593761280807792	-0.0593761280807792	8.92
-0.0746769878274312	-0.0746782962864126	-0.0353924907291951	-0.0746769878274312	-0.0746769878274312	8.93
-0.0808881353854293	-0.0807876151194235	-0.0279349657789817	-0.0808881353854293	-0.0808881353854293	8.94
-0.0775228216153769	-0.077328624657535	-0.0166389825017934	-0.0775228216153769	-0.0775228216153769	8.95
-0.0650372488722329	-0.0647680485785987	-0.00278480584494336	-0.0650372488722329	-0.0650372488722329	8.96
-0.0447855552021176	-0.0444662823785493	0.0120679575258912	-0.0447855552021176	-0.0447855552021176	8.97
-0.0188776365456354	-0.0185392875652585	0.0273495441769035	-0.0188776365456354	-0.0188776365456354	8.98
0.0100336282226835	0.0103534387187736	0.040858617146614	0.0100336282226835	0.0100336282226835	8.99
0.0390028292367678	0.0392649220762426	0.0513099235333057	0.0390028292367678	0.0390028292367678	9
0.0650728781258356	0.0652432339538436	0.0650728781258356	0.0487668277167734	0.0650728781258356	9.01
0.0855753191682055	0.0856277887233641	0.0855753191682055	0.0479129182237626	0.0855753191682055	9.02
0.0984031063296766	0.0983195216162782	0.0984031063296766	0.0421932980358367	0.0984031063296766	9.03
0.10220884323121	0.101981459939867	0.10220884323121	0.0321792559086581	0.10220884323121	9.04
0.0965216212396502	0.0961569746353546	0.0965216212396502	0.0187470524438872	0.0965216212396502	9.05
0.0817950005933135	0.0813144877695599	0.0817950005933135	0.00287598042933075	0.0817950005933135	9.06
0.0593736424839856	0.0588110600421132	0.0593736424839856	-0.0133633473846829	0.0593736424839856	9.07
0.0313606880271522	0.0307595804822271	0.0313606880271522	-0.0289635423647839	0.0313606880271522	9.08
0.000407656969738667	-0.000181641206767596	0.000407656969738667	-0.0424251556866296	0.000407656969738667	9.09
-0.0305288973816657	-0.0310545950500013	-0.0305288973816657	-0.0522565572884854	-0.0305288973816657	9.1
-0.0584488262300864	-0.0588646354026971	-0.0494774875930758	-0.0584488262300864	-0.0584488262300864	9.11
-0.0805941597794351	-0.0808633349221555	-0.0475293744933721	-0.0805941597794351	-0.0805941597794351	9.12
-0.0947350109881221	-0.0948319628932674	-0.0405764854100518	-0.0947350109881221	-0.0947350109881221	9.13
-0.0994052207245495	-0.0993183559125326	-0.0292889481072736	-0.0994052207245495	-0.0994052207245495	9.14
-0.0940401869627638	-0.093775685359465	-0.0147900312718862	-0.0940401869627638	-0.0940401869627638	9.15
-0.0790144507129567	-0.0785971276002223	0.00152043616125352	-0.0790144507129567	-0.0790144507129567	9.16
-0.0556123942706597	-0.0550832715653268	0.0186841532915245	-0.0556123942706597	-0.0556123942706597	9.17
-0.0259297300657827	-0.0253424056087718	0.0357917603273087	-0.0259297300657827	-0.0259297300657827	9.18
0.00730944173921496	0.00789232489974961	0.0502921594939663	0.00730944173921496	0.00730944173921496	9.19
0.0410043615297887	0.041517392114734	0.0606783113547912	0.0410043615297887	0.0410043615297887	9.2
0.0719746470972099	0.0723584683197997	0.0719746470972099	0.0576634265458012	0.0719746470972099	9.21
0.0972721840077991	0.0974788985097924	0.0972721840077991	0.0559773121312346	0.0972721840077991	9.22
0.114465468127263	0.114463015286608	0.114465468127263	0.0492207198934317	0.114465468127263	9.23
0.121867635767339	0.121642960283112	0.121867635767339	0.0379945852181433	0.121867635767339	9.24
0.118708563062362	0.118268377747714	0.118708563062362	0.0233656175556569	0.118708563062362	9.25
0.105242326599004	0.104613600363093	0.105242326599004	0.0067766067855215	0.105242326599004	9.26
0.0827540845719722	0.0819826278416158	0.0827540845719722	-0.0101252665391726	0.0827540845719722	9.27
0.0534464899341995	0.0525950080302435	0.0534464899341995	-0.0265995809193529	0.0534464899341995	9.28
0.0202116158539098	0.0193541821655288	0.0202116158539098	-0.0414992790284937	0.0202116158539098	9.29
-0.0136661159665923	-0.0144497642265813	-0.0136661159665923	-0.0519423862322514	-0.0136661159665923	9.3
-0.0448146943734792	-0.0454497386002583	-0.0448146943734792	-0.0566575898794258	-0.0448146943734792	9.31
-0.0700774121409447	-0.0705071727489032	-0.0477102062870914	-0.0700774121409447	-0.0700774121409447	9.32
-0.0868146631223151	-0.0870008327640383	-0.0401370452839693	-0.0868146631223151	-0.0868146631223151	9.33
-0.0931940555484676	-0.0931180057634101	-0.0278172768953383	-0.0931940555484676	-0.0931940555484676	9.34
-0.0884225207570441	-0.0880885962252037	-0.0118606522174559	-0.0884225207570441	-0.0884225207570441	9.35
-0.0728389492326488	-0.0722774547075935	0.00621489132691944	-0.0728389492326488	-0.0728389492326488	9.36
-0.0478759999956465	-0.0471441194602337	0.0258649785825724	-0.0478759999956465	-0.0478759999956465	9.37
-0.0159324988616055	-0.0151049884383442	0.0451587879737363	-0.0159324988616055	-0.0159324988616055	9.38
0.0198380270932657	0.0206759868574662	0.0616293597337619	0.0198380270932657	0.0198380270932657	9.39
0.0558099821774246	0.0565694049100969	0.0730556049635604	0.0558099821774246	0.0558099821774246	9.4
0.0882447698777676	0.0888417427680695	0.0882447698777676	0.0685480644003203	0.0882447698777676	9.41
0.113691358783584	0.114054733998848	0.113691358783584	0.0660862984473149	0.113691358783584	9.42
0.129350231771775	0.129429892211863	0.129350231771775	0.0576026796246358	0.129350231771775	9.43
0.133357475883683	0.133129992198735	0.133357475883683	0.0438204275479315	0.133357475883683	9.44
0.124969352504831	0.124439898062075	0.124969352504831	0.0259667953296024	0.124969352504831	9.45
0.10463780121216	0.103841603149134	0.10463780121216	0.00565938490403305	0.10463780121216	9.46
0.0739868898974485	0.0729879469502325	0.0739868898974485	-0.0157862002902902	0.0739868898974485	9.47
0.0356891724762539	0.0345732539158688	0.0356891724762539	-0.0376873015664636	0.0356891724762539	9.48
-0.00678313044227115	-0.00791618334721933	-0.00678313044227115	-0.0570599683388264	-0.00678313044227115	9.49
-0.0495031427286221	-0.0505478242262238	-0.0495031427286221	-0.07124724001762	-0.0495031427286221	9.5
-0.0884636923469228	-0.0893194527518807	-0.0686402246715899	-0.0884636923469228	-0.0884636923469228	9.51
-0.119963729861524	-0.120548462748916	-0.068260118686876	-0.119963729861524	-0.119963729861524	9.52
-0.140956289844859	-0.141214681698706	-0.0616442619628414	-0.140956289844859	-0.140956289844859	9.53
-0.149322400593025	-0.149229108664381	-0.0494292849053414	-0.149322400593025	-0.149322400593025	9.54
-0.144122295431684	-0.143683158204916	-0.0327947686256421	-0.144122295431684	-0.144122295431684	9.55
-0.125738330416738	-0.124987895521719	-0.0133714112245666	-0.125738330416738	-0.125738330416738	9.56
-0.0958132564229151	-0.094820483788849	0.00692998368003511	-0.0958132564229151	-0.0958132564229151	9.57
-0.057060254289079	-0.0559266909500829	0.0281057785823192	-0.057060254289079	-0.057060254289079	9.58
-0.0129883258371687	-0.0118296965045747	0.0477351165612031	-0.0129883258371687	-0.0129883258371687	9.59
0.0324228289335889	0.0334869971390916	0.0625789082011119	0.0324228289335889	0.0324228289335889	9.6
0.0750673733271833	0.0759243697705902	0.0750673733271833	0.0608880228340107	0.0750673733271833	9.61
0.111097816391491	0.111653120049	0.111097816391491	0.0620037641011149	0.111097816391491	9.62
0.137301846082524	0.137486936179702	0.137301846082524	0.0573370244090835	0.137301846082524	9.63
0.151415807995333	0.151199689886485	0.151415807995333	0.0475200437437373	0.151415807995333	9.64
0.152329478517827	0.151718341481744	0.152329478517827	0.0338406707141475	0.152329478517827	9.65
0.140154859554199	0.139191892974953	0.140154859554199	0.0177803914394887	0.140154859554199	9.66
0.116181214813343	0.114944999444616	0.116181214813343	0.000981328265348695	0.116181214813343	9.67
0.0827379690818325	0.0813341984749373	0.0827379690818325	-0.0156116878625926	0.0827379690818325	9.68
0.0430012256502727	0.0415556307491296	0.0430012256502727	-0.0321252834010528	0.0430012256502727	9.69
0.000717309885445161	-0.000639196708330412	0.000717309885445161	-0.0447392674697678	0.000717309885445161	9.7
-0.040180378969858	-0.041322335502963	-0.040180378969858	-0.0521963385479704	-0.040180378969858	9.71
-0.0759618549470288	-0.0767785554123748	-0.0437362190324048	-0.0759618549470288	-0.0759618549470288	9.72
-0.10343820342195	-0.103851194970144	-0.0396952089603941	-0.10343820342195	-0.10343820342195	9.73
-0.120229491156805	-0.12020070926916	-0.0316574006012111	-0.120229491156805	-0.120229491156805	9.74
-0.124947132985399	-0.124481543331727	-0.0206126767439262	-0.124947132985399	-0.124947132985399	9.75
-0.117314722402715	-0.116458474611448	-0.00780084379476185	-0.117314722402715	-0.117314722402715	9.76
-0.0981870269038939	-0.0970205287369776	0.0054261956303555	-0.0981870269038939	-0.0981870269038939	9.77
-0.0694439454335842	-0.0680807959832699	0.0184400086048153	-0.0694439454335842	-0.0694439454335842	9.78
-0.0337952576967673	-0.0323722023579146	0.0318794684280247	-0.0337952576967673	-0.0337952576967673	9.79
0.00547385516488864	0.00681274006743591	0.0420838497554522	0.00547385516488864	0.00547385516488864	9.8
0.0447924507822089	0.0459094123445107	0.0482795489726174	0.0393386118905988	0.0447924507822089	9.81
0.0806221182437465	0.0814002726984475	0.0806221182437465	0.0399209509828651	0.0806221182437465	9.82
0.109781669221389	0.110135409212863	0.109781669221389	0.0371108218628627	0.109781669221389	9.83
0.129733842329314	0.129617467280795	0.129733842329314	0.0314248108896494	0.129733842329314	9.84
0.138802124541373	0.138215695826173	0.138802124541373	0.0237017979400181	0.138802124541373	9.85
0.136294537150053	0.135282544094496	0.136294537150053	0.0148448881549964	0.136294537150053	9.86
0.122515706417185	0.121163331610849	0.122515706417185	0.00576156931036365	0.122515706417185	9.87
0.0987073144451844	0.0971336683317747	0.0987073144451844	-0.00274312139165659	0.0987073144451844	9.88
0.066958902442625	0.0653048262889464	0.066958902442625	-0.011628898806534	0.066958902442625	9.89
0.0300656018328419	0.0284794980303735	0.0300656018328419	-0.0197798529991461	0.0300656018328419	9.9
-0.00871228799371913	-0.0100864654673943	-0.00871228799371913	-0.0253986706707291	-0.00871228799371913	9.91
-0.0459898398897526	-0.0470239735482474	-0.020039994070493	-0.0459898398897526	-0.0459898398897526	9.92
-0.0786181173393157	-0.0792132901393411	-0.0196853194204969	-0.0786181173393157	-0.0786181173393157	9.93
-0.103957906080703	-0.104058920171715	-0.0178326404571813	-0.103957906080703	-0.103957906080703	9.94
-0.120048252125988	-0.119652665003093	-0.0147779014001545	-0.120048252125988	-0.120048252125988	9.95
-0.125725178230554	-0.124878975094075	-0.0111897243114672	-0.125725178230554	-0.125725178230554	9.96
-0.120720959724718	-0.119510274678209	-0.00758325535723572	-0.120720959724718	-0.120720959724718	9.97
-0.105704829359696	-0.104248041910834	-0.00438565912841453	-0.105704829359696	-0.105704829359696	9.98
-0.082197124424364	-0.0806361896955936	-0.00120376127820995	-0.082197124424364	-0.082197124424364	9.99
-0.0523785083147116	-0.0508676198621645	0.00242289613541707	-0.0523785083147116	-0.0523785083147116	10
-0.0188809221514003	-0.01757108379267	0.00501160564755416	-0.0188809221514003	-0.0188809221514003	10.01
0.0154467441600794	0.0164243075172215	0.0154467441600794	0.000307132026699028	0.0154467441600794	10.02
0.0478268086792553	0.048371324686279	0.0478268086792553	0.000665540567634593	0.0478268086792553	10.03
0.0758341535560784	0.0758835299123194	0.0758341535560784	0.00118961460597125	0.0758341535560784	10.04
0	0	0	0	0	10.05


==> figures_tikz/UQplotA.dat <==
FOM ROM Maxes Infs Time
0	0	0	0	0
0.060314174924117	0.0599313277179878	0.235948504479767	0.060314174924117	0.01
0.0477311272595687	0.0507845157817021	0.124625853342618	0.0477311272595687	0.02
-0.349228360820829	-0.36007251581377	-0.21166614600578	-0.349228360820829	0.03
-0.479779752699421	-0.452852498677261	-0.478338454055417	-0.593117809091595	0.04
-0.321370543761632	-0.353229054783699	-0.218744036402249	-0.328738316842318	0.05
-0.292899230713903	-0.304763464468065	-0.241947507508487	-0.312349369650239	0.06
0.142824371214696	0.211544318240433	0.300895329387367	0.142824371214696	0.07
0.304025081966819	0.207431593505663	0.304025081966819	0.196582919533378	0.08
0.40292919419624	0.513240489136038	0.48008142912828	0.40292919419624	0.09
0.349097978510797	0.260738348834436	0.349097978510797	0.255512217870397	0.1
0.209548429573653	0.267388862949086	0.209548429573653	0.0854960559863737	0.11
0.329926892053685	0.29929765748269	0.329926892053685	0.0593579263518137	0.12
0.419427420487208	0.408945688972962	0.419427420487208	0.0994517108849485	0.13
0.428971057899272	0.448878001608924	0.428971057899272	0.252228214794703	0.14
0.20741713590562	0.215731556987654	0.285344699582073	0.196381465001929	0.15
-0.0976730391034126	-0.116094863524245	0.0443687064601141	-0.0976730391034126	0.16
-0.51193267541969	-0.489739945765346	-0.291103037316618	-0.51193267541969	0.17
-0.776075193891202	-0.809464157232233	-0.480361742524304	-0.776075193891202	0.18
-1.00373510698693	-0.966300652917201	-0.60604794072371	-1.00373510698693	0.19
-0.992232771184256	-1.01863881241182	-0.623541715685578	-0.992232771184256	0.2
-1.02215855835081	-1.01348907262148	-0.626267738403021	-1.02215855835081	0.21
-1.00209767246596	-1.00022908439586	-0.563661711767763	-1.00209767246596	0.22
-0.97952496356283	-0.979017100868858	-0.491579022546302	-0.97952496356283	0.23
-0.757688638810956	-0.748912021091603	-0.333742388942727	-0.757688638810956	0.24
-0.338609810772763	-0.359192985642685	-0.0718524117965632	-0.338609810772763	0.25
0.189120162102833	0.205770346876147	0.289110078735144	0.176199540103386	0.26
0.76456794600934	0.756317284945055	0.76456794600934	0.598759479544116	0.27
1.21000748979295	1.22672498659304	1.21000748979295	0.891293191614414	0.28
1.56548259830481	1.55290551309094	1.56548259830481	1.03889876232417	0.29
1.71527912018076	1.72298610656782	1.71527912018076	1.05930691554179	0.3
1.7899645065658	1.78441640487976	1.7899645065658	1.01164556142259	0.31
1.74111721515774	1.74195847302576	1.74111721515774	0.888901199818858	0.32
1.57669705993342	1.56721601016802	1.57669705993342	0.710770510582362	0.33
1.18782337226743	1.19109857604347	1.18782337226743	0.404940501648604	0.34
0.593836304443214	0.594125664365613	0.593836304443214	-0.0135186016381534	0.35
-0.13363517890891	-0.134133487708767	-0.13363517890891	-0.479032832303758	0.36
-0.855822813221254	-0.864141298501004	-0.807712902395518	-0.928368265027755	0.37
-1.47769501573242	-1.48565225329682	-1.14587986975958	-1.47769501573242	0.38
-1.93924824255443	-1.93932595584118	-1.33501670045788	-1.93924824255443	0.39
-2.22411266811506	-2.22513741786137	-1.38604980006421	-2.22411266811506	0.4
-2.33675254712887	-2.33729894257247	-1.34205419436758	-2.33675254712887	0.41
-2.28053953599425	-2.27870723782784	-1.1938820920258	-2.28053953599425	0.42
-2.01972231899344	-2.01442436450695	-0.8820990546686	-2.01972231899344	0.43
-1.52930486053977	-1.52290869050031	-0.456602463382568	-1.52930486053977	0.44
-0.835452979368808	-0.831058495312967	0.0758129540452374	-0.835452979368808	0.45
-0.0342560166749054	-0.0290641487111143	0.633894568413721	-0.0342560166749054	0.46
0.744172435129651	0.754053820420274	1.1181693986646	0.744172435129651	0.47
1.40716143583519	1.41578657280908	1.46889409825652	1.37928275951416	0.48
1.89515118703382	1.89894405103255	1.89515118703382	1.5263702663426	0.49
2.18451397304647	2.18483059810533	2.18451397304647	1.4940989265628	0.5
2.27480588057463	2.27258645994577	2.27480588057463	1.3209462654447	0.51
2.15749298276145	2.15551274455415	2.15749298276145	1.03787453249224	0.52
1.83291558947244	1.82632145932905	1.83291558947244	0.64485443389747	0.53
1.29901375521154	1.29270712165076	1.29901375521154	0.136907182747844	0.54
0.613663681270341	0.605412524265622	0.613663681270341	-0.394675934295844	0.55
-0.128577012964858	-0.136177061894048	-0.128577012964858	-0.893876345166475	0.56
-0.807114635202547	-0.819659720491935	-0.807114635202547	-1.27596144681558	0.57
-1.34094259529843	-1.3514809692896	-1.34094259529843	-1.50544460432334	0.58
-1.67395802935602	-1.68216062192961	-1.46491648746376	-1.67395802935602	0.59
-1.79716840209743	-1.79849513207611	-1.31161087426647	-1.79716840209743	0.6
-1.70502313488743	-1.70395571022214	-1.00309704134464	-1.70502313488743	0.61
-1.41252514546357	-1.40716599877666	-0.595204342107676	-1.41252514546357	0.62
-0.928916480954998	-0.921282760305806	-0.111433194903818	-0.928916480954998	0.63
-0.289894675439365	-0.277913450983852	0.429729061890098	-0.289894675439365	0.64
0.444307781945279	0.455653378445497	0.993102744271215	0.444307781945279	0.65
1.16621531347107	1.17931691182204	1.47182919283996	1.16621531347107	0.66
1.77499148926847	1.78667110204937	1.8133658077628	1.74907036316341	0.67
2.18317829649353	2.19437911687827	2.18317829649353	1.84121034461622	0.68
2.3553038566881	2.36124514633079	2.3553038566881	1.72250689554039	0.69
2.27800857066474	2.27971916609588	2.27800857066474	1.39899133955459	0.7
1.96616600530625	1.96201159978984	1.96616600530625	0.930129018439546	0.71
1.44093775939879	1.43448652565056	1.44093775939879	0.349984494542239	0.72
0.741619181792765	0.730307831777315	0.741619181792765	-0.269886579363969	0.73
-0.0836090746276269	-0.0960511437364728	-0.0836090746276269	-0.870365875586317	0.74
-0.951044467816648	-0.966551795132863	-0.951044467816648	-1.41886565315609	0.75
-1.76930842722978	-1.78457920046766	-1.76930842722978	-1.86420698415247	0.76
-2.43878951266097	-2.45408806594538	-2.00715156358067	-2.43878951266097	0.77
-2.8929942059874	-2.90458082368293	-2.01749579403241	-2.8929942059874	0.78
-3.09028196299165	-3.0974444173889	-1.82757810701208	-3.09028196299165	0.79
-3.02741339601345	-3.02723775830826	-1.46752002772132	-3.02741339601345	0.8
-2.71215598802809	-2.70683968344066	-0.97299514802401	-2.71215598802809	0.81
-2.17261468258879	-2.16094855052434	-0.40041604255869	-2.17261468258879	0.82
-1.44500091081089	-1.43046793856672	0.20812480889565	-1.44500091081089	0.83
-0.592584056305911	-0.574057466998149	0.784831008024593	-0.592584056305911	0.84
0.31131259421702	0.329906351432868	1.26924359339777	0.31131259421702	0.85
1.17636719520058	1.19542171460538	1.6423038359659	1.17636719520058	0.86
1.9211720793257	1.93712481325231	1.9211720793257	1.78894355317439	0.87
2.47180225639103	2.48445620150257	2.47180225639103	1.77035296744938	0.88
2.78801023593438	2.79408050383133	2.78801023593438	1.56420826897002	0.89
2.85066875448814	2.85043350181976	2.85066875448814	1.20327782780583	0.9
2.66850961564036	2.66078954507729	2.66850961564036	0.73680914895188	0.91
2.25678761542062	2.24399194067297	2.25678761542062	0.203357153998019	0.92
1.65103843556206	1.63294886768945	1.65103843556206	-0.331587759930388	0.93
0.899973180300622	0.879434667914042	0.899973180300622	-0.834036659068715	0.94
0.0791266511746364	0.0562440872640043	0.0791266511746364	-1.23842933783794	0.95
-0.730961226439618	-0.752559471234029	-0.730961226439618	-1.50445585853557	0.96
-1.44803767210213	-1.46763580208506	-1.44803767210213	-1.63582731738952	0.97
-2.01201372740052	-2.02588474966366	-1.46811874448147	-2.01201372740052	0.98
-2.37640464035585	-2.38381124353789	-1.23340147865312	-2.37640464035585	0.99
-2.51777624709841	-2.51645203923799	-0.88188383902957	-2.51777624709841	1
-2.4246546841614	-2.41618796593868	-0.452602628428656	-2.4246546841614	1.01
-2.10859651132223	-2.09298250599133	0.00899693087844108	-2.10859651132223	1.02
-1.5959174790763	-1.57579067881987	0.463304935329696	-1.5959174790763	1.03
-0.937580859885699	-0.913478920933124	0.871372763089388	-0.937580859885699	1.04
-0.195834163911966	-0.170832270826561	1.20244735131675	-0.195834163911966	1.05
0.553139383516295	0.577517393039234	1.41968809339522	0.553139383516295	1.06
1.23583695877046	1.25613549542678	1.52986819894425	1.23583695877046	1.07
1.78331799016616	1.7985417566715	1.78331799016616	1.31905322835101	1.08
2.14645056086894	2.15393331975108	2.14645056086894	1.0641586194331	1.09
2.29105078886998	2.29087720033745	2.29105078886998	0.7040532776171	1.1
2.20582395082152	2.19672327532738	2.20582395082152	0.272610967249148	1.11
1.89418298792638	1.87805077618003	1.89418298792638	-0.190438689858958	1.12
1.38428798106389	1.36193787996512	1.38428798106389	-0.637866121340917	1.13
0.722521238336317	0.696899240739368	0.722521238336317	-1.03260091361236	1.14
-0.0220906640933701	-0.0496838165389721	-0.0220906640933701	-1.32637158643897	1.15
-0.772398809481131	-0.798688304193642	-0.772398809481131	-1.53573591244039	1.16
-1.44605321666166	-1.46903966220289	-1.44605321666166	-1.61755851074361	1.17
-1.9720279553914	-1.98816294350813	-1.33625331736599	-1.9720279553914	1.18
-2.29186267910747	-2.30026439792418	-1.04078122268674	-2.29186267910747	1.19
-2.37066138269433	-2.3697166677695	-0.635332399647349	-2.37066138269433	1.2
-2.1944694229927	-2.1848049641388	-0.165386277794131	-2.1944694229927	1.21
-1.77472969710857	-1.75665116360097	0.326603025251905	-1.77472969710857	1.22
-1.14318256258926	-1.11910822169725	0.800823068951129	-1.14318256258926	1.23
-0.360898070902813	-0.332674810108242	1.21616236947901	-0.360898070902813	1.24
0.495032767171694	0.524797207287052	1.56333137491771	0.495032767171694	1.25
1.33713038765988	1.36570717307587	1.79587342889979	1.33713038765988	1.26
2.0809604902429	2.10488315065961	2.0809604902429	1.68423448265961	1.27
2.64891583879816	2.66624117318671	2.64891583879816	1.53925548159299	1.28
2.98065843713367	2.9889859113262	2.98065843713367	1.24310332659011	1.29
3.03775699538126	3.03677826273245	3.03775699538126	0.819470155323417	1.3
2.81147568527983	2.80013904470525	2.81147568527983	0.313997379396026	1.31
2.32191683123055	2.30197661783059	2.32191683123055	-0.214427808890552	1.32
1.61557019882725	1.58840459723041	1.61557019882725	-0.712908923015791	1.33
0.757022428729734	0.725707583739619	0.757022428729734	-1.13800191194243	1.34
-0.166775964330981	-0.199427138878254	-0.166775964330981	-1.47627321284268	1.35
-1.05985094004411	-1.09089113220518	-1.05985094004411	-1.72028875298434	1.36
-1.8284538535798	-1.85446691823306	-1.55402934426212	-1.8284538535798	1.37
-2.3955745124605	-2.41362276461704	-1.3464332513106	-2.3955745124605	1.38
-2.70731889178948	-2.71578580299042	-0.995314499834406	-2.70731889178948	1.39
-2.73649579283136	-2.73395572757597	-0.534758524178034	-2.73649579283136	1.4
-2.48341466656441	-2.47054035321292	-0.00866111639719002	-2.48341466656441	1.41
-1.97937365317074	-1.95689806534486	0.523822113675845	-1.97937365317074	1.42
-1.28278665753068	-1.25349945100421	0.995122631122541	-1.28278665753068	1.43
-0.475867451271222	-0.44238267381674	1.3481200847192	-0.475867451271222	1.44
0.349506456028486	0.384368350668227	1.60345429260013	0.349506456028486	1.45
1.10276665538569	1.13563927770712	1.72276008935804	1.10276665538569	1.46
1.70376680130671	1.73093865892861	1.70376680130671	1.39794700605353	1.47
2.08844010541845	2.10702054468483	2.08844010541845	1.06261638410578	1.48
2.21529950181841	2.22334981614619	2.21529950181841	0.591032854043941	1.49
2.07214675699728	2.06909512404806	2.07214675699728	0.0370727302522047	1.5
1.6816074555358	1.66719146115629	1.6816074555358	-0.537681386898436	1.51
1.09491837546288	1.07024555104782	1.09491837546288	-1.07165578827656	1.52
0.382754833595418	0.350465967588727	0.382754833595418	-1.50419253788989	1.53
-0.372642279649754	-0.408943224396356	-0.372642279649754	-1.81390830635561	1.54
-1.08264623200664	-1.11932220009208	-1.08264623200664	-1.98681581906083	1.55
-1.65994188268213	-1.69363604047463	-1.65994188268213	-1.93505717153119	1.56
-2.03285014986316	-2.06019451501489	-1.36604610892156	-2.03285014986316	1.57
-2.16081738899688	-2.17874547494457	-0.849023390966094	-2.16081738899688	1.58
-2.03221471104245	-2.038241280718	-0.222250675006022	-2.03221471104245	1.59
-1.65926487413505	-1.65315766061933	0.446426600234336	-1.65926487413505	1.6
-1.08182252041105	-1.0645027815709	1.08298444654942	-1.08182252041105	1.61
-0.359939155436985	-0.332711635886831	1.61744951669885	-0.359939155436985	1.62
0.426194134055528	0.460182841865497	2.01538442595945	0.426194134055528	1.63
1.18497561533627	1.22265173532764	2.25538997536281	1.18497561533627	1.64
1.83013010107423	1.86797649134012	2.29797568985653	1.83013010107423	1.65
2.28842347403879	2.32184891705395	2.28842347403879	1.79990326964472	1.66
2.50842894622765	2.53480847516145	2.50842894622765	1.30590434155608	1.67
2.46503637626266	2.48068862714854	2.46503637626266	0.659419116085833	1.68
2.16167329796235	2.16554983325658	2.16167329796235	-0.0666860985919751	1.69
1.63114279283105	1.62253573584585	1.63114279283105	-0.787810402526384	1.7
0.926995602890246	0.906606256157902	0.926995602890246	-1.42678784101144	1.71
0.122895046343715	0.0929397130200931	0.122895046343715	-1.92232618064279	1.72
-0.700040638695495	-0.737051563858918	-0.700040638695495	-2.25058438229865	1.73
-1.46237951799745	-1.50212952666406	-1.46237951799745	-2.40469495074597	1.74
-2.09343201708679	-2.13147854850051	-2.06916858741269	-2.33234352172096	1.75
-2.53368338686388	-2.56674472935208	-1.67523823392774	-2.53368338686388	1.76
-2.74216263632306	-2.76677413724212	-1.11085271129611	-2.74216263632306	1.77
-2.70349892449252	-2.71752955976437	-0.434757681865324	-2.70349892449252	1.78
-2.43373455126509	-2.43471429437667	0.275531738587565	-2.43373455126509	1.79
-1.9707485902157	-1.95869359983713	0.933870552533653	-1.9707485902157	1.8
-1.36721694082309	-1.34355910707895	1.46227372138166	-1.36721694082309	1.81
-0.683906953235467	-0.651543104863435	1.8145905892798	-0.683906953235467	1.82
0.0129992713040128	0.0512755282105957	1.97288980981651	0.0129992713040128	1.83
0.658863667655012	0.699319193142488	1.97769764691383	0.658863667655012	1.84
1.19361265113342	1.23215154188049	1.764343245823	1.19361265113342	1.85
1.57665550637268	1.6093164467436	1.57665550637268	1.01082124205946	1.86
1.78906803374986	1.81249997744609	1.78906803374986	0.410637008372949	1.87
1.82955675153613	1.84151353316869	1.82955675153613	-0.21775123062662	1.88
1.7104417403807	1.71023833521487	1.7104417403807	-0.8034499632533	1.89
1.45608283346947	1.44284499047428	1.45608283346947	-1.28358890905599	1.9
1.0975599204381	1.07301568610327	1.0975599204381	-1.60409374849018	1.91
0.677345903007972	0.643826874450392	0.677345903007972	-1.73957864768308	1.92
0.239919301257137	0.200822609402202	0.239919301257137	-1.71733888131612	1.93
-0.172554804912499	-0.213501005575745	-0.172554804912499	-1.55169253437471	1.94
-0.525001655980293	-0.563188540124761	-0.525001655980293	-1.21314027464989	1.95
-0.791929760087771	-0.823827517825617	-0.400779225400935	-0.791929760087771	1.96
-0.960439784581468	-0.982452644186993	0.186927034755955	-0.960439784581468	1.97
-1.0278785218752	-1.03892995618541	0.744924797940665	-1.0278785218752	1.98
-1.00296739267474	-1.00145096781594	1.20359411864263	-1.00296739267474	1.99
-0.89913021226458	-0.885332475963316	1.51261368817414	-0.89913021226458	2
-0.735338469747679	-0.7102882071678	1.64033922859113	-0.735338469747679	2.01
-0.530581424308444	-0.49733018035927	1.59881055993894	-0.530581424308444	2.02
-0.305036769010521	-0.26688920608053	1.44386722765133	-0.305036769010521	2.03
-0.0773613616033613	-0.0383817457771335	1.1381892201141	-0.0773613616033613	2.04
0.132503062656259	0.169280347684423	0.708285906896098	0.132503062656259	2.05
0.310494627394967	0.340963112514605	0.310494627394967	-0.1342657196438	2.06
0.448972200142155	0.47041923655003	0.448972200142155	-0.660020074775371	2.07
0.551350376505053	0.561258538594984	0.551350376505053	-1.09895791626545	2.08
0.621655731216302	0.619807440720149	0.621655731216302	-1.39189438296951	2.09
0.660545873065416	0.646885111959328	0.660545873065416	-1.5054076783025	2.1
0.665523099325293	0.641951307088972	0.665523099325293	-1.43979064217858	2.11
0.640685025253122	0.608927887488578	0.640685025253122	-1.26545679278006	2.12
0.591000637514252	0.554463283652799	0.591000637514252	-0.984694199456073	2.13
0.526231398985656	0.488628618151853	0.526231398985656	-0.579068450838422	2.14
0.453583850081557	0.418713579402487	0.453583850081557	-0.0959974885801916	2.15
0.378501516609893	0.349606992179704	0.734580535673841	0.378501516609893	2.16
0.304918985428027	0.285256333138595	1.1836876596775	0.304918985428027	2.17
0.234483829907628	0.225063314819315	1.5137004267533	0.234483829907628	2.18
0.166279654662893	0.168498659608188	1.68437718540242	0.166279654662893	2.19
0.104739609757964	0.117657042094202	1.674619843957	0.104739609757964	2.2
0.0513874500786071	0.0738750295549336	1.54076409412998	0.0513874500786071	2.21
0.00674206010380016	0.0366445483223741	1.29928955314486	0.00674206010380016	2.22
-0.0333029880114444	0.000861870149468313	0.924739992866878	-0.0333029880114444	2.23
-0.071467017149541	-0.0368044809848536	0.450009227047181	-0.071467017149541	2.24
-0.111457470877388	-0.0794460690820158	-0.0760426568571948	-0.434611608169443	2.25
-0.156678326264404	-0.130580203758486	-0.156678326264404	-0.948576960335654	2.26
-0.209794868521545	-0.191232900134649	-0.209794868521545	-1.36276670480251	2.27
-0.269794766004764	-0.261660754753362	-0.269794766004764	-1.63766859648184	2.28
-0.334770452374253	-0.337139686017995	-0.334770452374253	-1.74727383501163	2.29
-0.401209166142426	-0.414169345339659	-0.401209166142426	-1.71947547677785	2.3
-0.468312722870803	-0.489707112535345	-0.468312722870803	-1.58182447114538	2.31
-0.53153443863874	-0.559709103603219	-0.53153443863874	-1.32475897178402	2.32
-0.584885239696825	-0.616918896333286	-0.584885239696825	-0.95129044332115	2.33
-0.61691238421144	-0.649789126654684	-0.103498640109879	-0.61691238421144	2.34
-0.616414827983187	-0.646169809089259	0.40622727965202	-0.616414827983187	2.35
-0.573121323569602	-0.597374752235661	0.86876918148679	-0.573121323569602	2.36
-0.486581255985165	-0.502648609818887	1.23414763131408	-0.486581255985165	2.37
-0.361299168723443	-0.368134601882931	1.46626292537943	-0.361299168723443	2.38
-0.204482370286837	-0.200771638274189	1.54607093431616	-0.204482370286837	2.39
-0.0202470156770892	-0.0070886381849482	1.51090164499718	-0.0202470156770892	2.4
0.181059840896859	0.202647123318367	1.39934510549153	0.181059840896859	2.41
0.381311059829131	0.408711811247899	1.16973802820811	0.381311059829131	2.42
0.554728913056355	0.585892940015248	0.820363067749466	0.455778595091143	2.43
0.680622475767744	0.711925076953839	0.680622475767744	-0.0209976791153757	2.44
0.741372896641133	0.769616137732066	0.741372896641133	-0.492784068554384	2.45
0.72761405174901	0.749849140522584	0.72761405174901	-0.915608131077574	2.46
0.634966260067847	0.649427834954204	0.634966260067847	-1.25460079122716	2.47
0.468169852235657	0.473271683142752	0.468169852235657	-1.47902688990708	2.48
0.238468766531642	0.23399549473002	0.238468766531642	-1.55791027444324	2.49
-0.0352234903352839	-0.0494068866457073	-0.0352234903352839	-1.55612654739	2.5
-0.328919004771195	-0.35072365670162	-0.328919004771195	-1.46231193586976	2.51
-0.61151021759808	-0.639255029419237	-0.61151021759808	-1.25232196172103	2.52
-0.849683628270753	-0.879936285917759	-0.529572281840732	-0.924815799909573	2.53
-1.01160407321101	-1.04181868146173	-0.0784841624484564	-1.01160407321101	2.54
-1.07559324327147	-1.10225876126655	0.377469618794716	-1.07559324327147	2.55
-1.02640247206113	-1.04737873131205	0.794760571893567	-1.02640247206113	2.56
-0.860600796915115	-0.87351886167646	1.14144361696035	-0.860600796915115	2.57
-0.587865546298074	-0.591536697282941	1.40293829761279	-0.587865546298074	2.58
-0.233478209990205	-0.226979130023913	1.56351957212052	-0.233478209990205	2.59
0.172113727766693	0.187525408532882	1.64004655806394	0.172113727766693	2.6
0.592161667574114	0.614886510905967	1.60688517686146	0.592161667574114	2.61
0.989355893642868	1.01696641955375	1.44218992989424	0.989355893642868	2.62
1.3220952182454	1.35227326970112	1.3220952182454	0.733239792641179	2.63
1.55256978842541	1.58188003780809	1.55256978842541	0.330939199650522	2.64
1.65225845418247	1.67797120683315	1.65225845418247	-0.0949542009670621	2.65
1.60887897546297	1.62779735182931	1.60887897546297	-0.500239214201942	2.66
1.42394040233583	1.43502299320741	1.42394040233583	-0.840869359495544	2.67
1.113191846994	1.11475670785616	1.113191846994	-1.09666908281116	2.68
0.701441365983187	0.693656075060298	0.701441365983187	-1.28595383403859	2.69
0.224762797820716	0.20800853095912	0.224762797820716	-1.42126775902193	2.7
-0.276165608763582	-0.299812305173141	-0.276165608763582	-1.44182077950282	2.71
-0.754389030350584	-0.782690612994459	-0.754389030350584	-1.32368818655796	2.72
-1.1624438108981	-1.19243509565654	-0.665406877575234	-1.1624438108981	2.73
-1.45888783052175	-1.48795895303585	-0.325274984623262	-1.45888783052175	2.74
-1.61858505499064	-1.64301429694049	0.0348031451157178	-1.61858505499064	2.75
-1.62889932633288	-1.64654230851291	0.379808912024226	-1.62889932633288	2.76
-1.49073821996511	-1.49970497622901	0.67438175774367	-1.49073821996511	2.77
-1.21557394659849	-1.21561118623533	0.896521887439972	-1.21557394659849	2.78
-0.831422612375966	-0.82191590766659	1.09544741459077	-0.831422612375966	2.79
-0.376421045986614	-0.358430119644971	1.23165869914418	-0.376421045986614	2.8
0.106747588865609	0.131672703262392	1.24735117367656	0.106747588865609	2.81
0.578051581690554	0.606582422418982	1.14315513438364	0.578051581690554	2.82
0.99531999134969	1.02511433714198	0.99531999134969	0.523221847238504	2.83
1.31966191979173	1.34768147059863	1.31966191979173	0.247324571804586	2.84
1.52062096249384	1.54437594396385	1.52062096249384	-0.038243606015131	2.85
1.58615513202515	1.60254105298961	1.58615513202515	-0.300070428834918	2.86
1.51775559091644	1.52536255863208	1.51775559091644	-0.505615931049314	2.87
1.32617670046068	1.32411533283298	1.32617670046068	-0.660253411370172	2.88
1.02745175782292	1.01655839730782	1.02745175782292	-0.810870386076639	2.89
0.648603787010773	0.629363993635763	0.648603787010773	-0.893541297873351	2.9
0.22285437978935	0.197529876237017	0.22285437978935	-0.874894818928295	2.91
-0.212739435369853	-0.241770115441654	-0.212739435369853	-0.761638969650689	2.92
-0.626074180823003	-0.65553018858652	-0.18686596294724	-0.626074180823003	2.93
-0.98758368019058	-1.01510132628104	0.00213800176113738	-0.98758368019058	2.94
-1.27167433142965	-1.29421178086256	0.164428489186516	-1.27167433142965	2.95
-1.4583527704878	-1.47388364493271	0.283929982775052	-1.4583527704878	2.96
-1.53996629628556	-1.54645260488743	0.342345387322273	-1.53996629628556	2.97
-1.51435379131861	-1.51163249282968	0.381887848344969	-1.51435379131861	2.98
-1.38917162083105	-1.37765574733536	0.39750918322243	-1.38917162083105	2.99
-1.17694535073114	-1.15741146593788	0.354814046130497	-1.17694535073114	3
-0.894683237371344	-0.868690051976792	0.25419107626304	-0.894683237371344	3.01
-0.562575987925923	-0.533562656236682	0.107420249406787	-0.562575987925923	3.02
-0.203582351923523	-0.174199631757313	-0.0643540817178365	-0.412984539443503	3.03
0.160458863680325	0.187065329476633	0.160458863680325	-0.531064815929524	3.04
0.506263328515323	0.528379604272597	0.506263328515323	-0.57453818885374	3.05
0.81666988521716	0.831810927967303	0.81666988521716	-0.529180485206786	3.06
1.07567001749938	1.08208351375988	1.07567001749938	-0.41618692932587	3.07
1.26425525125229	1.26108334830272	1.26425525125229	-0.29206494903258	3.08
1.36529550242087	1.35398069763095	1.36529550242087	-0.133298055187368	3.09
1.37037605735178	1.35125803642952	1.37037605735178	0.0744185609908457	3.1
1.277480008912	1.25258234965608	1.277480008912	0.301369992771074	3.11
1.09185748417125	1.06307900365544	1.09185748417125	0.513548792636518	3.12
0.819144588607279	0.789902342576525	0.988138270988608	0.679309814655311	3.13
0.472847869163784	0.446132358012937	1.02520294205134	0.472847869163784	3.14
0.072949674823566	0.0511559099434874	0.94345438171587	0.072949674823566	3.15
-0.353890912930093	-0.369225785248823	0.738338470626773	-0.353890912930093	3.16
-0.777594420975382	-0.784581255024889	0.465394512376335	-0.777594420975382	3.17
-1.16300346187418	-1.16137619717738	0.160277530613907	-1.16300346187418	3.18
-1.47607696270986	-1.46568137733176	-0.191883587107705	-1.47607696270986	3.19
-1.68252567036947	-1.66461912902349	-0.55683929889873	-1.68252567036947	3.2
-1.75766240720412	-1.73376068766584	-0.893620463934194	-1.75766240720412	3.21
-1.68486008893877	-1.65721404337515	-1.15882808660346	-1.68486008893877	3.22
-1.45806048497613	-1.42919090248275	-1.31130662967969	-1.57392258953579	3.23
-1.08541403885454	-1.05877594095736	-1.08541403885454	-1.51992196176258	3.24
-0.585633361778104	-0.562764069123294	-0.585633361778104	-1.29037785851018	3.25
0.011265265450192	0.0276775319804022	0.011265265450192	-0.914360709384497	3.26
0.655298393309355	0.664092070326905	0.655298393309355	-0.447907244513322	3.27
1.28744416065729	1.28797768139443	1.28744416065729	0.0719380185990373	3.28
1.84318018467694	1.83512797550547	1.84318018467694	0.620110298281829	3.29
2.26654676273028	2.25105184395045	2.26654676273028	1.13798728211624	3.3
2.5157920541278	2.49372811032941	2.5157920541278	1.57212844599217	3.31
2.56043416021281	2.53327096463983	2.56043416021281	1.87368794081154	3.32
2.38097526638995	2.3522516328216	2.38097526638995	1.99959308953475	3.33
1.97654595511245	1.94862170107873	2.02867279942468	1.92029122264322	3.34
1.36615949681062	1.34217420757477	1.67673233228333	1.36615949681062	3.35
0.595124142191597	0.576422082038017	1.15537385222518	0.595124142191597	3.36
-0.266959493369751	-0.278875423548053	0.510787241968377	-0.266959493369751	3.37
-1.13273443152756	-1.13697888040465	-0.203378735014638	-1.13273443152756	3.38
-1.91240565173197	-1.90805482724198	-0.915516306027698	-1.91240565173197	3.39
-2.52388192884619	-2.51124892571853	-1.54634540631108	-2.52388192884619	3.4
-2.90346842159226	-2.88356970473232	-2.02889055342197	-2.90346842159226	3.41
-3.00523671634137	-2.97992279625189	-2.31108931346211	-3.00523671634137	3.42
-2.80509479073528	-2.77636648561731	-2.35226031191067	-2.80509479073528	3.43
-2.30488716525553	-2.27576998436756	-2.13569632623874	-2.30488716525553	3.44
-1.53779213845819	-1.51055748660193	-1.53779213845819	-1.68162446407586	3.45
-0.56701435581912	-0.544632546539193	-0.56701435581912	-1.0069241283813	3.46
0.517102240444827	0.533289737938263	0.517102240444827	-0.19987202843064	3.47
1.60683855916229	1.61501383159141	1.60683855916229	0.665351636539091	3.48
2.58469505070163	2.58428394330913	2.58469505070163	1.49057851058635	3.49
3.3454015412172	3.33614219605661	3.3454015412172	2.18025666887246	3.5
3.80317184648366	3.78531898148611	3.80317184648366	2.65619177141097	3.51
3.89675381391291	3.87208886704438	3.89675381391291	2.86032145672154	3.52
3.59088074888778	3.56192220167103	3.59088074888778	2.73458585890776	3.53
2.88946848613327	2.85828718732908	2.88946848613327	2.21944428300958	3.54
1.84877649815925	1.8183295878561	1.84877649815925	1.43561783619763	3.55
0.568211857269226	0.540259162994225	0.708025224722363	0.475343529948421	3.56
-0.828947372347585	-0.850855164173786	-0.297703727904168	-0.828947372347585	3.57
-2.20353364813352	-2.2175415131661	-1.29940220227174	-2.20353364813352	3.58
-3.41903883821004	-3.42389647332746	-2.19501917788707	-3.41903883821004	3.59
-4.35319986794809	-4.34785486625583	-2.88585294373183	-4.35319986794809	3.6
-4.90740377940344	-4.89180442021934	-3.29470828244805	-4.90740377940344	3.61
-5.01479427498194	-4.99065685914566	-3.32000923789529	-5.01479427498194	3.62
-4.64492002186345	-4.61436421539699	-2.96249179282722	-4.64492002186345	3.63
-3.80656877644883	-3.77249691504517	-2.27234805176852	-3.80656877644883	3.64
-2.56913078191599	-2.5342935401498	-1.31134133398927	-2.56913078191599	3.65
-1.05242883359119	-1.01884384516881	-0.188149404696123	-1.05242883359119	3.66
0.594547003615191	0.623263146542977	0.964215410950954	0.594547003615191	3.67
2.21003197107304	2.23034675923225	2.21003197107304	1.7353458638427	3.68
3.63792733666985	3.64876904170854	3.63792733666985	2.66347404732494	3.69
4.73813082712151	4.73733000260391	4.73813082712151	3.32455092293023	3.7
5.39862264830014	5.38644820979599	5.39862264830014	3.61275896665138	3.71
5.55184630626453	5.52817724544197	5.55184630626453	3.42949392208717	3.72
5.17304022215204	5.14022650085321	5.17304022215204	2.87877564279719	3.73
4.28727998168431	4.24914926140749	4.28727998168431	2.02350354377307	3.74
2.97626727714336	2.93618930257556	2.97626727714336	0.944222375297179	3.75
1.36939671038106	1.32972273060634	1.36939671038106	-0.252110515258598	3.76
-0.37301716084068	-0.407959753256995	-0.37301716084068	-1.4286359657902	3.77
-2.07374660218785	-2.10055835884939	-2.07374660218785	-2.4493890296299	3.78
-3.56397257654426	-3.58007700262375	-2.99063296356232	-3.56397257654426	3.79
-4.69586575876479	-4.6993826535122	-3.52261140014683	-4.69586575876479	3.8
-5.35985274530255	-5.35063260738814	-3.60691517595228	-5.35985274530255	3.81
-5.49371938597164	-5.47138782587492	-3.23131073231053	-5.49371938597164	3.82
-5.08365072908702	-5.04935012341206	-2.50339049729742	-5.08365072908702	3.83
-4.16468872416253	-4.12288190806382	-1.5036801890462	-4.16468872416253	3.84
-2.82654112222793	-2.78078638918969	-0.338842788960574	-2.82654112222793	3.85
-1.20676039747902	-1.16136503882406	0.867398203085458	-1.20676039747902	3.86
0.524774852195119	0.566420122343289	1.98959799734717	0.524774852195119	3.87
2.19323873592455	2.22653969195412	2.90683562682419	2.19323873592455	3.88
3.63479836476062	3.65594187399434	3.63479836476062	3.3159783671657	3.89
4.71030840902061	4.71720392404781	4.71030840902061	3.68163750043619	3.9
5.31637982369497	5.30846502939794	5.31637982369497	3.51452688254363	3.91
5.3975179022141	5.37486017945961	5.3975179022141	2.95715055250132	3.92
4.95042662306139	4.914527976875	4.95042662306139	2.08440555835465	3.93
4.02340038872168	3.9777323442652	4.02340038872168	0.99146544257677	3.94
2.71292578977256	2.66242595980414	2.71292578977256	-0.199849677350229	3.95
1.15604778458409	1.10515009557291	1.15604778458409	-1.35746757511333	3.96
-0.486512678142784	-0.533221949206658	-0.486512678142784	-2.35530254790949	3.97
-2.04952326463088	-2.08774621238786	-2.04952326463088	-3.10404835650836	3.98
-3.38238348372074	-3.40766854812418	-3.35623428740738	-3.51355416590988	3.99
-4.36027539745666	-4.37007557925969	-3.49556640679884	-4.36027539745666	4
-4.89699840141425	-4.89035788651596	-3.13888486768823	-4.89699840141425	4.01
-4.95189584389073	-4.92947665196601	-2.45488309207191	-4.95189584389073	4.02
-4.53261398469814	-4.49561138506037	-1.52142190089645	-4.53261398469814	4.03
-3.69028542489495	-3.64197233970094	-0.441815451803564	-3.69028542489495	4.04
-2.51978378770244	-2.46523185118693	0.662967668587233	-2.51978378770244	4.05
-1.15064383020958	-1.09522246770504	1.66787621918023	-1.15064383020958	4.06
0.270938458116223	0.322581221968856	2.46287386381962	0.270938458116223	4.07
1.59930024323762	1.64189459058277	2.96989827136416	1.59930024323762	4.08
2.70335310874021	2.73244530039888	3.1488109326652	2.70335310874021	4.09
3.47964631564169	3.49160987142525	3.47964631564169	2.92670942582524	4.1
3.85878588737202	3.85273951674662	3.85878588737202	2.40221826173667	4.11
3.81384718649963	3.79009044933305	3.81384718649963	1.61362706313791	4.12
3.36096016616545	3.32160910469819	3.36096016616545	0.651457457581045	4.13
2.55771598002999	2.50639258682376	2.55771598002999	-0.377947451577415	4.14
1.49394778790158	1.43572496764449	1.49394778790158	-1.3626682842647	4.15
0.290495122830381	0.23130219960666	0.290495122830381	-2.18948395452485	4.16
-0.91842909414617	-0.973004427920945	-0.91842909414617	-2.75979097583382	4.17
-2.00508634479251	-2.04964699009208	-2.00508634479251	-3.01109860699517	4.18
-2.86238058878319	-2.89229901525803	-2.86238058878319	-2.98574729998672	4.19
-3.41159916710121	-3.42432443587308	-2.52232233530881	-3.41159916710121	4.2
-3.60151403564692	-3.59505570322291	-1.85319901365983	-3.60151403564692	4.21
-3.41409789898883	-3.38945041496129	-0.989405523419055	-3.41409789898883	4.22
-2.87131535924341	-2.83027498281312	-0.0265412624903969	-2.87131535924341	4.23
-2.03053173571731	-1.97698420241816	0.929218354344093	-2.03053173571731	4.24
-0.980243887916367	-0.919640021728271	1.77564527530908	-0.980243887916367	4.25
0.170851969216072	0.232800735903187	2.42682556773546	0.170851969216072	4.26
1.30494484917865	1.3620241079346	2.81422553858517	1.30494484917865	4.27
2.30939166224876	2.35581996768709	2.91363678282255	2.30939166224876	4.28
3.08767338765341	3.11885923596038	3.08767338765341	2.66069484487085	4.29
3.56714640518703	3.57966587997248	3.56714640518703	2.14696072813334	4.3
3.70302825196843	3.69602855229805	3.70302825196843	1.41790092843897	4.31
3.48468149998417	3.45834656344707	3.48468149998417	0.555398565020141	4.32
2.93440180024075	2.89113053912124	2.93440180024075	-0.349747679904077	4.33
2.10550538044135	2.04936988548809	2.10550538044135	-1.20212428384461	4.34
1.07723433558047	1.01403045359726	1.07723433558047	-1.91084689189356	4.35
-0.0489581297436543	-0.113049544985101	-0.0489581297436543	-2.40157602610302	4.36
-1.16142631603339	-1.2203674932136	-1.16142631603339	-2.62584648700187	4.37
-2.15304101787883	-2.20117815161544	-2.15304101787883	-2.6381030758251	4.38
-2.93362134952382	-2.96582809796441	-2.23272705529031	-2.93362134952382	4.39
-3.43297362157768	-3.44591171316777	-1.66751827032361	-3.43297362157768	4.4
-3.60393302769002	-3.59630975812212	-0.933428412815219	-3.60393302769002	4.41
-3.42884841852325	-3.40159811700353	-0.112178675233016	-3.42884841852325	4.42
-2.92538592589392	-2.88076725334979	0.706177631918417	-2.92538592589392	4.43
-2.14300234921627	-2.08520803611812	1.43588614931915	-2.14300234921627	4.44
-1.15653018264944	-1.09117646727866	2.00480895985426	-1.15653018264944	4.45
-0.0595143478427678	0.00680425648063679	2.35731705486033	-0.0595143478427678	4.46
1.04171879578164	1.10272069410484	2.47183122799754	1.04171879578164	4.47
2.04102834897263	2.09070198103637	2.43856025390659	2.04102834897263	4.48
2.8442119726612	2.87761200134482	2.8442119726612	1.89329175759488	4.49
3.37667082116676	3.39025154387942	3.37667082116676	1.30140106530817	4.5
3.5866342390101	3.57922778341375	3.5866342390101	0.581452720259005	4.51
3.45181573382686	3.42392782455719	3.45181573382686	-0.19470822225605	4.52
2.98366066610065	2.93786540292464	2.98366066610065	-0.946510054225601	4.53
2.22728068985209	2.16789816195658	2.22728068985209	-1.59239144726054	4.54
1.25423532309793	1.18731513731922	1.25423532309793	-2.06733451997037	4.55
0.157443401821926	0.0894605847549202	0.157443401821926	-2.33603498928873	4.56
-0.956197009798014	-1.01884215276371	-0.956197009798014	-2.39850985721593	4.57
-1.97704615307774	-2.02850032800102	-1.97704615307774	-2.33240140938178	4.58
-2.80653167963187	-2.84131096659609	-1.67098449623624	-2.80653167963187	4.59
-3.36377638277726	-3.3782658848373	-1.05793838783477	-3.36377638277726	4.6
-3.59192533992952	-3.58477887835895	-0.342172219066956	-3.59192533992952	4.61
-3.46395628108142	-3.43602956666405	0.405332056854915	-3.46395628108142	4.62
-2.98922290393662	-2.94296359241775	1.11359301797859	-2.98922290393662	4.63
-2.21253751552276	-2.15219768110523	1.71232588194205	-2.21253751552276	4.64
-1.20811970496115	-1.13956605834616	2.15309872042474	-1.20811970496115	4.65
-0.0716236667671879	-0.00177369360574184	2.37829690594355	-0.0716236667671879	4.66
1.08623522998267	1.15075959472228	2.44627173212838	1.08623522998267	4.67
2.15019050367384	2.20302742434597	2.36824747580487	2.07212520412469	4.68
3.01439798479625	3.05030715516907	3.01439798479625	1.61761603673657	4.69
3.59355120398847	3.6085417838525	3.59355120398847	1.0061381267781	4.7
3.82795750248996	3.82067829607857	3.82795750248996	0.301398869229938	4.71
3.68988293233624	3.66115870874262	3.68988293233624	-0.425702844311187	4.72
3.18677378004631	3.13991940852321	3.18677378004631	-1.10840882272679	4.73
2.36288466958911	2.30173767352333	2.36288466958911	-1.68447651896073	4.74
1.29525297018432	1.22527838484207	1.29525297018432	-2.1176986053326	4.75
0.0890666527768944	0.0176584838536157	0.0890666527768944	-2.34995563631296	4.76
-1.1365782150378	-1.20262003937506	-1.1365782150378	-2.4586387231856	4.77
-2.26252949517386	-2.31681517641533	-2.02649692958584	-2.39390450955385	4.78
-3.17886227894203	-3.21608561581756	-1.5843259951022	-3.17886227894203	4.79
-3.79765723948947	-3.81376755164397	-0.995339401022957	-3.79765723948947	4.8
-4.05771176398971	-4.05042212088968	-0.318947095283658	-4.05771176398971	4.81
-3.92842632512296	-3.89934175463011	0.377206364665489	-3.92842632512296	4.82
-3.41840312434896	-3.37045388942911	1.02509449934207	-3.41840312434896	4.83
-2.57486473898271	-2.51244536881033	1.5632052751341	-2.57486473898271	4.84
-1.47909805212152	-1.40765763493709	1.95792400718263	-1.47909805212152	4.85
-0.23523824262658	-0.161825929733947	2.21910398806462	-0.23523824262658	4.86
1.03709187385213	1.10487588677522	2.35435297947143	1.03709187385213	4.87
2.21615012860315	2.27172457439318	2.30829248744269	1.87685940151214	4.88
3.19031758727818	3.22857144369144	3.19031758727818	1.47136837013349	4.89
3.86842563931708	3.88528560689009	3.86842563931708	0.935364961226841	4.9
4.18779938208466	4.18099255173625	4.18779938208466	0.326502123123189	4.91
4.11905841580488	4.08916371729833	4.11905841580488	-0.293552237049116	4.92
3.66948880894604	3.61992689520333	3.66948880894604	-0.863073381770462	4.93
2.8832887974991	2.8188978837634	2.8832887974991	-1.32510684901016	4.94
1.83556428292291	1.76225893273785	1.83556428292291	-1.64091874490435	4.95
0.624450513728732	0.549243104983097	0.624450513728732	-1.88944717194269	4.96
-0.637782617345158	-0.707028411737885	-0.637782617345158	-2.04088932466115	4.97
-1.83370006494252	-1.89067421103449	-1.52496941515164	-2.00085303086732	4.98
-2.85308165479116	-2.89260214280256	-1.17000130335732	-2.85308165479116	4.99
-3.60412732113543	-3.62173922652699	-0.713300034795166	-3.60412732113543	5
-4.02277364755079	-4.0164273885432	-0.211675589094404	-4.02277364755079	5.01
-4.07554854875447	-4.04577182521356	0.280163021842963	-4.07554854875447	5.02
-3.7611368159297	-3.71130654547801	0.714260771271256	-3.7611368159297	5.03
-3.11430709881398	-3.04919244765257	1.04778985936612	-3.11430709881398	5.04
-2.20159508637769	-2.12682227828592	1.26368749981819	-2.20159508637769	5.05
-1.11013962771391	-1.0333801693589	1.45898407197695	-1.11013962771391	5.06
0.0603547701062501	0.131447593468592	1.54998398001449	0.0603547701062501	5.07
1.20558974297652	1.26398205868129	1.48187150176983	0.978316787549809	5.08
2.22435454598259	2.26484771253775	2.22435454598259	0.672271583138506	5.09
3.02978174510737	3.04841132815786	3.02978174510737	0.315219186768185	5.1
3.55478831040909	3.54934288327219	3.55478831040909	-0.0486880139555738	5.11
3.75909394794188	3.73008033225294	3.75909394794188	-0.372920745897129	5.12
3.63309078808821	3.58353639686233	3.63309078808821	-0.62051538312886	5.13
3.19759603060895	3.13221815819861	3.19759603060895	-0.769053829199388	5.14
2.50078406546586	2.42568039041275	2.50078406546586	-0.864616816614103	5.15
1.61073103534065	1.53306634893131	1.61073103534065	-0.952655410566543	5.16
0.609596583145192	0.537249511240448	0.609596583145192	-0.941304466175229	5.17
-0.411830424592067	-0.471828429473836	-0.304669686966693	-0.816689350812509	5.18
-1.36454425835805	-1.40677612427201	-0.0248542956231443	-1.36454425835805	5.19
-2.16905326216862	-2.18932764022969	0.246909104657154	-2.16905326216862	5.2
-2.76323410605527	-2.75953829398566	0.471057880598776	-2.76323410605527	5.21
-3.1054619872305	-3.07815133107709	0.613818441864376	-3.1054619872305	5.22
-3.17036168472724	-3.12210819237955	0.657250077447675	-3.17036168472724	5.23
-2.95628833170492	-2.89241573755866	0.609234791255532	-2.95628833170492	5.24
-2.48970000944719	-2.41563591154256	0.573469920922663	-2.48970000944719	5.25
-1.82026370853339	-1.74301022562903	0.524511461535375	-1.82026370853339	5.26
-1.01646290174916	-0.943830847904363	0.398894371131719	-1.01646290174916	5.27
-0.153956892690323	-0.092924063212015	0.209723360296341	-0.308618134538054	5.28
0.691798285548052	0.735064979152295	0.691798285548052	-0.566767404678063	5.29
1.45015743284042	1.47186311393183	1.45015743284042	-0.761281990015845	5.3
2.05805670747971	2.05627302594296	2.05805670747971	-0.863085068483024	5.31
2.46389495356534	2.43872766392196	2.46389495356534	-0.859168528356821	5.32
2.63473499983906	2.5889632393103	2.63473499983906	-0.745607701121263	5.33
2.5629231673109	2.5007183463319	2.5629231673109	-0.572926892075989	5.34
2.26316198790759	2.19057964960299	2.26316198790759	-0.421356747859514	5.35
1.76799084251149	1.69202174202811	1.76799084251149	-0.23671999492523	5.36
1.1256061232051	1.05367834405345	1.1256061232051	-0.0124093038585696	5.37
0.399542979508139	0.338664368095137	0.749140054505685	0.227768905446001	5.38
-0.337801966832691	-0.382009553243342	0.989225463242369	-0.337801966832691	5.39
-1.01692784975284	-1.04035972171057	1.133586907946	-1.01692784975284	5.4
-1.5790482887418	-1.57941589292372	1.16336235844015	-1.5790482887418	5.41
-1.97717655181546	-1.95444059262149	1.0658825595672	-1.97717655181546	5.42
-2.17610366726363	-2.13265457933609	0.851270730643079	-2.17610366726363	5.43
-2.15722448316508	-2.09757085302496	0.617394518853135	-2.15722448316508	5.44
-1.92504248156551	-1.85515363966961	0.400138133674296	-1.92504248156551	5.45
-1.50807995223882	-1.43438532612684	0.136107311625475	-1.50807995223882	5.46
-0.953484323721389	-0.882765904033085	-0.153488864968109	-0.953484323721389	5.47
-0.319904221595646	-0.25925601538498	-0.319904221595646	-0.950703918035287	5.48
0.328413578493582	0.373045028835046	0.328413578493582	-1.17393565162421	5.49
0.927590055542967	0.951878142141481	0.927590055542967	-1.28617509698335	5.5
1.41652410647015	1.41843302809956	1.41652410647015	-1.28261372587659	5.51
1.74209461876313	1.72166687014154	1.74209461876313	-1.15584989586299	5.52
1.86756053177336	1.82688174420613	1.86756053177336	-0.952992766090232	5.53
1.77955188983463	1.72246024819982	1.77955188983463	-0.73325878780815	5.54
1.48821409732204	1.42015279990643	1.48821409732204	-0.503704914247272	5.55
1.02214115389838	0.949793439388271	1.02214115389838	-0.244803504710314	5.56
0.425626954360013	0.356189414231475	0.524973796335344	0.0261526697192016	5.57
-0.241555642885872	-0.301288753380422	0.795078412560225	-0.241555642885872	5.58
-0.909345483908585	-0.954052018933829	0.969326854938482	-0.909345483908585	5.59
-1.50483628059677	-1.53024939087192	1.03544306296627	-1.50483628059677	5.6
-1.96415039512799	-1.96772752422746	1.00485113021159	-1.96415039512799	5.61
-2.23975983919497	-2.22110844207463	0.874320654127605	-2.23975983919497	5.62
-2.29448450680946	-2.25513437534159	0.712225621148559	-2.29448450680946	5.63
-2.10981353704632	-2.05476598309146	0.55116252077613	-2.10981353704632	5.64
-1.69524652730131	-1.62915573226171	0.388195414535458	-1.69524652730131	5.65
-1.08792047571513	-1.01703378989494	0.21237635555133	-1.08792047571513	5.66
-0.34774984641694	-0.27895003125306	0.0303848368067329	-0.447415809977225	5.67
0.456159068287308	0.516397058385476	0.456159068287308	-0.61328345811701	5.68
1.24983787002892	1.29505917025163	1.24983787002892	-0.694552973441602	5.69
1.95929773864506	1.98561592515302	1.95929773864506	-0.683191422079512	5.7
2.51492888981371	2.51970809774207	2.51492888981371	-0.587934725821866	5.71
2.85808211726313	2.84088470005868	2.85808211726313	-0.449136340525084	5.72
2.95130643707614	2.91407023920613	2.95130643707614	-0.318336918429616	5.73
2.7828541519736	2.72889887008861	2.7828541519736	-0.193567102107366	5.74
2.36474948922878	2.29925094595098	2.36474948922878	-0.067884391829391	5.75
1.73192257777855	1.66120858041102	1.73192257777855	0.0535917661403713	5.76
0.93772704657625	0.868516374095624	0.93772704657625	0.158238634474034	5.77
0.0523921204789755	-0.00795207018137375	0.631905636955186	0.0523921204789755	5.78
-0.842498887227378	-0.888874918495294	0.612484620253118	-0.842498887227378	5.79
-1.66311736797357	-1.69122054546495	0.518507586318463	-1.66311736797357	5.8
-2.33509045132134	-2.34232371228997	0.363814680310382	-2.33509045132134	5.81
-2.80278565870746	-2.78793457011302	0.208280032235156	-2.80278565870746	5.82
-3.02567529622278	-2.98980379629706	0.0860782067627724	-3.02567529622278	5.83
-2.98475196369657	-2.93231805413027	-0.0212310973273694	-2.98475196369657	5.84
-2.68808485121235	-2.62403750616283	-0.133622682216865	-2.68808485121235	5.85
-2.17173876698089	-2.10205188125146	-0.242872642819939	-2.17173876698089	5.86
-1.49137856848142	-1.42231506632667	-0.336401667979951	-1.49137856848142	5.87
-0.712104305896441	-0.65050134311205	-0.400555073980531	-0.712104305896441	5.88
0.0924141060056339	0.139862792677121	0.0924141060056339	-0.651344815811037	5.89
0.845675524201228	0.874909572562878	0.845675524201228	-0.538339051580467	5.9
1.47791132165853	1.48642858299145	1.47791132165853	-0.432226118909805	5.91
1.93339672681646	1.92025577800649	1.93339672681646	-0.334209667547088	5.92
2.17901303648248	2.14587548956853	2.17901303648248	-0.24772785945486	5.93
2.20431300950763	2.15386688713651	2.20431300950763	-0.143107437737857	5.94
2.0199539264999	1.9578702903416	2.0199539264999	-0.0303591786959987	5.95
1.65585247302705	1.58773695624669	1.65585247302705	0.0831065664056131	5.96
1.15572271953716	1.08803174736652	1.15572271953716	0.190299444320409	5.97
0.576906995587575	0.516423509126043	0.576906995587575	0.283515582911538	5.98
-0.0161050272130321	-0.0638424983457252	0.510758897825745	-0.0161050272130321	5.99
-0.5592056281456	-0.589552517703263	0.452076348858564	-0.5592056281456	6
-0.996086572421605	-1.00631604979519	0.420681059475774	-0.996086572421605	6.01
-1.28395722459158	-1.27283881664459	0.400392151408027	-1.28395722459158	6.02
-1.39906129874147	-1.36758334989485	0.375207732767892	-1.39906129874147	6.03
-1.33777892375027	-1.28930070071885	0.328152223795461	-1.33777892375027	6.04
-1.11531615765858	-1.05510725126057	0.262030113346687	-1.11531615765858	6.05
-0.762226235944724	-0.696052149978237	0.185149426542491	-0.762226235944724	6.06
-0.323986945054656	-0.258126535376365	0.103172726916116	-0.323986945054656	6.07
0.144702005166955	0.204030269163888	0.144702005166955	-0.244746172117461	6.08
0.589011582119858	0.635740310839858	0.589011582119858	-0.212541728228349	6.09
0.955774012803687	0.985061806268245	0.955774012803687	-0.195142342529202	6.1
1.20326209284627	1.21310299812547	1.20326209284627	-0.221663404442526	6.11
1.30405366997952	1.29334280566157	1.30405366997952	-0.269450888870096	6.12
1.24725651763291	1.21702621525914	1.24725651763291	-0.300693389330942	6.13
1.04273099169132	0.996047563024571	1.04273099169132	-0.310184649942103	6.14
0.716037089522869	0.657187555453257	0.716037089522869	-0.292630485120616	6.15
0.304293536261001	0.239793353796935	0.304293536261001	-0.247364753532902	6.16
-0.147377929528144	-0.211569529325766	0.175919414954222	-0.183086068543678	6.17
-0.589718018575657	-0.647314765479257	0.156744377753142	-0.589718018575657	6.18
-0.97287620096215	-1.01816556478719	0.120407075562965	-0.97287620096215	6.19
-1.25319374694116	-1.2819091915556	0.102263378741847	-1.25319374694116	6.2
-1.39928879549747	-1.40847389003818	0.144910286831017	-1.39928879549747	6.21
-1.39588130873437	-1.38489532094844	0.215255482490191	-1.39588130873437	6.22
-1.24720386544092	-1.21710842516067	0.261362134841478	-1.24720386544092	6.23
-0.97436326800977	-0.927981031181019	0.277174541962062	-0.97436326800977	6.24
-0.609794105458166	-0.552055132063458	0.258869771314234	-0.609794105458166	6.25
-0.19308189452821	-0.129813445457909	0.205049453468787	-0.19308189452821	6.26
0.231227235030512	0.293721333485539	0.231227235030512	-0.20529124668505	6.27
0.614466795826941	0.670328242014427	0.614466795826941	-0.22702571641795	6.28
0.911589237941665	0.955417545183974	0.911589237941665	-0.243756084967694	6.29
1.09000277879041	1.11728966270344	1.09000277879041	-0.302139135573067	6.3
1.13400962878504	1.14197696493143	1.13400962878504	-0.381708079916033	6.31
1.04309269243545	1.03123362220649	1.04309269243545	-0.468256316849298	6.32
0.829960826098857	0.799711951755084	0.829960826098857	-0.521508029391365	6.33
0.52111909304082	0.475485197181342	0.52111909304082	-0.525905622179462	6.34
0.156446709383553	0.0998042004332068	0.156446709383553	-0.474930988800928	6.35
-0.216376191979969	-0.278393714523353	-0.0292092059276539	-0.364889194454172	6.36
-0.550084087897315	-0.611099654108734	0.0747289059759385	-0.550084087897315	6.37
-0.804535592408126	-0.858495228787819	0.193967644499042	-0.804535592408126	6.38
-0.949501503770063	-0.991129026323751	0.322476268606646	-0.949501503770063	6.39
-0.965730129413306	-0.990990394410893	0.497084217057592	-0.965730129413306	6.4
-0.848174933652641	-0.854693459334224	0.664925828861368	-0.848174933652641	6.41
-0.607266723565099	-0.594424353293617	0.811900234181672	-0.607266723565099	6.42
-0.268392873484473	-0.237714090025769	0.907640434053673	-0.268392873484473	6.43
0.1295807643661	0.175096597316556	0.925625847835174	0.1295807643661	6.44
0.540780033536976	0.596612378440607	0.862015293837978	0.50383081509838	6.45
0.919890723175835	0.980232144700631	0.919890723175835	0.408233483607323	6.46
1.22353239496089	1.28203973729101	1.22353239496089	0.271341502602146	6.47
1.41416307139728	1.46524083202876	1.41416307139728	0.087182251131506	6.48
1.4670998292299	1.50609552762584	1.4670998292299	-0.139524136586638	6.49
1.36966659278275	1.39235725567665	1.36966659278275	-0.40634343884523	6.5
1.12890524300464	1.13360002662689	1.12890524300464	-0.671996587854815	6.51
0.769660141759282	0.75523530054203	0.769660141759282	-0.890840056003792	6.52
0.328638346981197	0.296948100007965	0.328638346981197	-1.03615054019002	6.53
-0.148328966639413	-0.193707805279624	-0.148328966639413	-1.07732701024328	6.54
-0.614340971248061	-0.66924572679227	-0.614340971248061	-1.0105505122284	6.55
-1.02112181622229	-1.07947718640729	-0.585098505404825	-1.02112181622229	6.56
-1.3269018842267	-1.38363042471152	-0.407882088605117	-1.3269018842267	6.57
-1.50095869951235	-1.54975831572335	-0.180579836623069	-1.50095869951235	6.58
-1.52535914379404	-1.56140604676613	0.111237584267044	-1.52535914379404	6.59
-1.39912625250278	-1.41926771213126	0.438885083014257	-1.39912625250278	6.6
-1.13734626351056	-1.13944107811829	0.742186017749682	-1.13734626351056	6.61
-0.76894439216525	-0.753176615276393	0.97976136239266	-0.76894439216525	6.62
-0.333060241687203	-0.300788863580155	1.12207360990192	-0.333060241687203	6.63
0.123933802589161	0.169404453203978	1.15183531832547	0.123933802589161	6.64
0.552307704347687	0.606142271661281	1.05968798492282	0.552307704347687	6.65
0.906265821886054	0.963265921867152	0.906265821886054	0.648461470995665	6.66
1.15211401300816	1.20618870349018	1.15211401300816	0.430050566961651	6.67
1.2686185102492	1.31451112485666	1.2686185102492	0.134564513541196	6.68
1.24623579610247	1.27941542964998	1.24623579610247	-0.208068808064186	6.69
1.08702576997238	1.10449129334742	1.08702576997238	-0.570721877014369	6.7
0.809557008354592	0.809715883519883	0.809557008354592	-0.898437855671188	6.71
0.448126019029904	0.430808503797329	0.448126019029904	-1.13812741377286	6.72
0.0460574444497335	0.0131436995611757	0.0460574444497335	-1.26049688632	6.73
-0.352347101370314	-0.397385738439784	-0.352347101370314	-1.25454659966811	6.74
-0.706211709603026	-0.758590340947193	-0.706211709603026	-1.12389946683702	6.75
-0.979104312468066	-1.0336021268113	-0.704274661207667	-0.979104312468066	6.76
-1.14231757573893	-1.19356656767283	-0.453363824444408	-1.14231757573893	6.77
-1.17853077684759	-1.22141208655039	-0.111300470545755	-1.17853077684759	6.78
-1.08502197132259	-1.11529672203127	0.26453102539876	-1.08502197132259	6.79
-0.873954135979453	-0.888681579097152	0.634709344164207	-0.873954135979453	6.8
-0.569810581056717	-0.567643133563116	0.946011992555713	-0.569810581056717	6.81
-0.205260160043223	-0.186565613956849	1.16330264201773	-0.205260160043223	6.82
0.182609137332165	0.215711642045367	1.26371987698257	0.182609137332165	6.83
0.554110276675271	0.598138842371462	1.23534800329265	0.554110276675271	6.84
0.870572674479598	0.92111488097966	1.08293592882573	0.841408281139751	6.85
1.10042651118305	1.15252392662067	1.10042651118305	0.660725982941488	6.86
1.22464659605649	1.27290698300079	1.22464659605649	0.417280060032908	6.87
1.23632518683086	1.27576001885883	1.23632518683086	0.101932123396541	6.88
1.13768950723546	1.16447302599292	1.13768950723546	-0.234503360621725	6.89
0.93993566130502	0.951815883559148	0.93993566130502	-0.561956499725856	6.9
0.665641421214467	0.661605465401578	0.665641421214467	-0.813421663195038	6.91
0.346815062407633	0.327162576129421	0.346815062407633	-0.961462570462908	6.92
0.0178857942137376	-0.0154611728630132	0.0178857942137376	-0.993911419025506	6.93
-0.290655550239355	-0.33403734046051	-0.290655550239355	-0.912979740040041	6.94
-0.55306599034678	-0.6018886281084	-0.501377884175043	-0.731176099456648	6.95
-0.748429623894179	-0.797817058989352	-0.317875442070163	-0.748429623894179	6.96
-0.863354290757203	-0.908576335865842	-0.0980727326687793	-0.863354290757203	6.97
-0.896186263621	-0.93279121054571	0.16685282293017	-0.896186263621	6.98
-0.855676644200167	-0.88004564227663	0.422580724787759	-0.855676644200167	6.99
-0.754457521997461	-0.764149162384947	0.627087777265568	-0.754457521997461	7
-0.609326851255505	-0.603711497360542	0.74234932454424	-0.609326851255505	7.01
-0.442780676055146	-0.422501163551401	0.752799821721167	-0.442780676055146	7.02
-0.276779628239487	-0.243818113652408	0.653453172243168	-0.276779628239487	7.03
-0.133288062637799	-0.091547324907306	0.453797356099295	-0.133288062637799	7.04
-0.0290531199608615	0.0177232947165305	0.179506491630323	-0.0337819115622921	7.05
0.0293442936627108	0.0763566283833464	0.0293442936627108	-0.268866615392747	7.06
0.0431091183890619	0.085543009741357	0.0431091183890619	-0.512291820236696	7.07
0.0183982631263663	0.0521203323945268	0.0183982631263663	-0.739619393179902	7.08
-0.0352020517871043	-0.0136164783839907	-0.0352020517871043	-0.936955344422646	7.09
-0.101593399178889	-0.0935063925849581	-0.101593399178889	-1.04601981741721	7.1
-0.162600576181697	-0.169062764377231	-0.162600576181697	-1.03312568399237	7.11
-0.198882029195208	-0.21907324547916	-0.198882029195208	-0.893857935208195	7.12
-0.194403795463949	-0.226059138045388	-0.194403795463949	-0.640066233716626	7.13
-0.145977326048572	-0.185698181735105	-0.0308153832540825	-0.297294805457634	7.14
-0.0581189217442717	-0.101602829397694	0.307491778687555	-0.0581189217442717	7.15
0.0616708903713907	0.0182233352242225	0.632753210916149	0.0616708903713907	7.16
0.201481388684362	0.162243239242772	0.93129271471617	0.201481388684362	7.17
0.342952793698088	0.312057457735979	1.16038441066528	0.342952793698088	7.18
0.465451430889913	0.445755723233342	1.30096544915858	0.465451430889913	7.19
0.550355375792677	0.543717746713189	1.3236133763603	0.550355375792677	7.2
0.582085951353303	0.588805814876988	1.20265582692808	0.582085951353303	7.21
0.548392112608299	0.567704893933859	0.940526021818455	0.548392112608299	7.22
0.443690314145575	0.473366100087026	0.558247418948885	0.284100536264733	7.23
0.272706101657988	0.309504472439021	0.272706101657988	-0.139871316105951	7.24
0.0511705294513127	0.0914802135375426	0.0511705294513127	-0.577116893396015	7.25
-0.197126647381988	-0.157299267969811	-0.197126647381988	-0.973344305172194	7.26
-0.444842259680796	-0.409354721349782	-0.444842259680796	-1.32289624472671	7.27
-0.663510635299804	-0.63585685897971	-0.663510635299804	-1.55281837051916	7.28
-0.827668686662369	-0.81043858312744	-0.827668686662369	-1.65791252968532	7.29
-0.916087707086077	-0.910401099890967	-0.916087707086077	-1.59604089638254	7.3
-0.910755942496793	-0.917239528409111	-0.910755942496793	-1.36870754177361	7.31
-0.801416458903938	-0.819335197336876	-0.696558155575879	-0.983191022986921	7.32
-0.592026035471576	-0.619326048860706	-0.217182763991268	-0.592026035471576	7.33
-0.303418359758504	-0.336871099269666	0.301813026730463	-0.303418359758504	7.34
0.0342941521767997	-0.00182106557367395	0.810453793260564	0.0342941521767997	7.35
0.387484075626204	0.351851317248557	1.27985700876475	0.387484075626204	7.36
0.722102710050639	0.690300516386777	1.65912186455789	0.722102710050639	7.37
1.00347374096492	0.978667067086644	1.89743875510088	1.00347374096492	7.38
1.19952719846567	1.18413665777322	1.96221669460486	1.19952719846567	7.39
1.28608796679763	1.28150397003172	1.83545522832033	1.28608796679763	7.4
1.24983683115059	1.25600061699937	1.52448302164066	1.22761216612239	7.41
1.0893107056553	1.10544695547419	1.0893107056553	0.767347116333198	7.42
0.816733789172398	0.84095222969767	0.816733789172398	0.221535835645055	7.43
0.45821820401816	0.487905738162642	0.45821820401816	-0.353569839615501	7.44
0.0499859451864051	0.082142132576499	0.0499859451864051	-0.896145191550405	7.45
-0.367792456874712	-0.336310621506751	-0.367792456874712	-1.38329868119013	7.46
-0.755304077437469	-0.727445623494921	-0.755304077437469	-1.7732515947228	7.47
-1.07547071533754	-1.05396519239084	-1.07547071533754	-2.00485593690551	7.48
-1.29821478502611	-1.28499111115222	-1.29821478502611	-2.04464074793014	7.49
-1.40436874056949	-1.40031628436227	-1.40436874056949	-1.88026527960135	7.5
-1.38670642694257	-1.39199929712738	-1.22221070394754	-1.53187657878341	7.51
-1.24929796268402	-1.26334817462752	-0.7495616987831	-1.24929796268402	7.52
-1.00833388465025	-1.02971547261089	-0.213699046889849	-1.00833388465025	7.53
-0.693413454259663	-0.719589579642229	0.328560842781144	-0.693413454259663	7.54
-0.342756636312996	-0.370878550770565	0.818733715958024	-0.342756636312996	7.55
0.00498151810564773	-0.0224655273553096	1.24316400660649	0.00498151810564773	7.56
0.316740557885554	0.292268274935563	1.54965015091397	0.316740557885554	7.57
0.565299816590117	0.546178438558504	1.70426989458805	0.565299816590117	7.58
0.730271238668271	0.718509172202234	1.67234896288711	0.730271238668271	7.59
0.80161956048482	0.798259706370303	1.46011095721376	0.80161956048482	7.6
0.782652829711835	0.787584975397746	1.09635882134617	0.782652829711835	7.61
0.688604000826764	0.701186088941268	0.688604000826764	0.365869546052591	7.62
0.543081947878008	0.562073228069757	0.543081947878008	-0.0827782868169236	7.63
0.372563754818748	0.395913856146648	0.372563754818748	-0.49371538977889	7.64
0.203515443472847	0.228774477633706	0.203515443472847	-0.842667472511959	7.65
0.06021354374131	0.084995074080462	0.06021354374131	-1.1085254816758	7.66
-0.0398979882117574	-0.0179865584242373	-0.0398979882117574	-1.25268071818785	7.67
-0.0857326262514501	-0.0685547170836705	-0.0857326262514501	-1.25330481562478	7.68
-0.0718347792828355	-0.0612673639349804	-0.0718347792828355	-1.09939901458443	7.69
-0.00295558947443152	0.000175701506647585	-0.00295558947443152	-0.810840826152727	7.7
0.104689320458109	0.100523092097234	0.104689320458109	-0.423833025121453	7.71
0.226175968584721	0.215141022190537	0.235180072905777	0.00791088882048058	7.72
0.335938293520692	0.318968876099164	0.583995255093244	0.335938293520692	7.73
0.412929591942346	0.391533168499768	0.85020930228722	0.412929591942346	7.74
0.439753098818057	0.416172282101103	1.05060594109323	0.439753098818057	7.75
0.403809047812089	0.38064532778354	1.1347340071919	0.403809047812089	7.76
0.304392857296926	0.283674752713868	1.10010656304003	0.304392857296926	7.77
0.150965418486825	0.134206024889475	0.927305131319465	0.150965418486825	7.78
-0.0407790250521333	-0.051751789596861	0.642039292925952	-0.0407790250521333	7.79
-0.248703923351835	-0.252575755647698	0.281852038503475	-0.248703923351835	7.8
-0.445322901855464	-0.442044553502211	-0.108663908782329	-0.445322901855464	7.81
-0.601084243985778	-0.591169203717068	-0.478933331751934	-0.7091861580364	7.82
-0.691704617297072	-0.676219285285843	-0.691704617297072	-0.928256957529652	7.83
-0.702841098127132	-0.682928705039713	-0.702841098127132	-1.02877507486445	7.84
-0.628273927048596	-0.60585500499803	-0.628273927048596	-1.04967438410939	7.85
-0.470638577837537	-0.448228843701961	-0.470638577837537	-0.969250550163014	7.86
-0.243892037458012	-0.223436809562254	-0.243892037458012	-0.767811346511912	7.87
0.0272076304442358	0.0440559342009702	0.0272076304442358	-0.462066360886694	7.88
0.311737910661127	0.323264775284618	0.311737910661127	-0.0930278477117639	7.89
0.579230502438536	0.584217039020948	0.61559749983093	0.294092308726723	7.9
0.801051252224355	0.798853911112444	0.94396926360634	0.655718865893092	7.91
0.949698385965339	0.940988748059745	1.17399468720022	0.94812821453928	7.92
1.0044137849088	0.990066698964374	1.27176142730932	1.0044137849088	7.93
0.956761651327897	0.937806659749859	1.23468313163967	0.956761651327897	7.94
0.813428656174637	0.791603340728935	1.08925300981496	0.813428656174637	7.95
0.5916661420944	0.569241212598777	0.864870104800922	0.5916661420944	7.96
0.314846822012179	0.294147860138245	0.546139367115794	0.296894088853333	7.97
0.0113267033229761	-0.00584697931358302	0.15790422990035	-0.135372524134127	7.98
-0.286434120721702	-0.298683977681236	-0.253805562954812	-0.563993997925107	7.99
-0.546626688270567	-0.552526050797717	-0.546626688270567	-0.940956184266448	8
-0.743934007205028	-0.742786888647808	-0.743934007205028	-1.21445809933056	8.01
-0.862331667641235	-0.854418293183208	-0.862331667641235	-1.36047966714027	8.02
-0.894675041394105	-0.881152558478244	-0.894675041394105	-1.36714360099998	8.03
-0.843743536635877	-0.825727547739604	-0.843743536635877	-1.26217977298015	8.04
-0.721704755615912	-0.700472969656535	-0.721704755615912	-1.04258373828798	8.05
-0.548063364716296	-0.52589433923822	-0.548063364716296	-0.753115985104439	8.06
-0.346267695163932	-0.325623795465832	-0.151538838041788	-0.412624348884757	8.07
-0.140608792597766	-0.12339057700835	0.255475543849161	-0.140608792597766	8.08
0.0449777970389185	0.0574549412421303	0.627802029576237	0.0449777970389185	8.09
0.191500331008919	0.198082819170301	0.925128514684135	0.191500331008919	8.1
0.289493039040007	0.289029728723646	1.12352457920951	0.289493039040007	8.11
0.337647714453757	0.330245654644309	1.20448279079095	0.337647714453757	8.12
0.339615782765836	0.326461144586934	1.16280378472464	0.339615782765836	8.13
0.302413335728356	0.284988221777351	1.04329139854198	0.302413335728356	8.14
0.239906700428613	0.219765817962122	0.839307147463026	0.239906700428613	8.15
0.170967422114725	0.149542284749825	0.586800641102853	0.170967422114725	8.16
0.110363489997411	0.0898565152957188	0.297135375495024	0.045002109026947	8.17
0.0647834622384387	0.0481459768456405	0.0647834622384387	-0.272819522771456	8.18
0.0364382324697468	0.0249602614195344	0.0364382324697468	-0.547503809096569	8.19
0.0246462529640255	0.0189612510370053	0.0246462529640255	-0.758396584193678	8.2
0.0247827340057538	0.0252163328858392	0.0247827340057538	-0.886933845238216	8.21
0.0263021170409548	0.0332969873533777	0.0263021170409548	-0.929308128914505	8.22
0.0164018189710327	0.0292002003317773	0.0164018189710327	-0.922081669131359	8.23
-0.0151296479689578	0.00160775254851811	-0.0151296479689578	-0.867211211004003	8.24
-0.0739641728078885	-0.0549945119127919	-0.0739641728078885	-0.772741100869963	8.25
-0.161522447884553	-0.141774817901156	-0.161522447884553	-0.63756909717371	8.26
-0.27249986018759	-0.253781909158544	-0.211470287338108	-0.47216283328293	8.27
-0.394187224418508	-0.378880692684687	-0.0209967679868992	-0.394187224418508	8.28
-0.510195338949784	-0.499905713000921	0.14268325294939	-0.510195338949784	8.29
-0.600075090585661	-0.595180993499854	0.275016143102693	-0.600075090585661	8.3
-0.642526124145106	-0.643488762678102	0.375423430712867	-0.642526124145106	8.31
-0.619067081378745	-0.626027225200941	0.445354743503167	-0.619067081378745	8.32
-0.513671936290083	-0.525648612478314	0.528074279226425	-0.513671936290083	8.33
-0.326736605073179	-0.342478075966224	0.629347651400733	-0.326736605073179	8.34
-0.0735300607241509	-0.0904532428031791	0.710453484293733	-0.0735300607241509	8.35
0.224699677258859	0.20757966011714	0.758668015277614	0.224699677258859	8.36
0.538982256504634	0.522707307889515	0.762875694744185	0.489826961166482	8.37
0.834281735197704	0.821223339312829	0.834281735197704	0.445083624817586	8.38
1.07128488405971	1.06262876617617	1.07128488405971	0.379230549192813	8.39
1.21516310004388	1.21181996169702	1.21516310004388	0.288248445354908	8.4
1.24171686056435	1.2431286276298	1.24171686056435	0.171417624721994	8.41
1.13597814742667	1.14190469198462	1.13597814742667	0.0115549824037347	8.42
0.894487339720022	0.904852319573664	0.894487339720022	-0.204464037682383	8.43
0.532556816096837	0.545876869027093	0.532556816096837	-0.459460416606834	8.44
0.0859833842624954	0.100421804457431	0.0859833842624954	-0.714697957582749	8.45
-0.396797340124051	-0.382747948338797	-0.396797340124051	-0.92599021752507	8.46
-0.862320823193723	-0.849520446189073	-0.777526074056172	-1.06698013898874	8.47
-1.25724807569358	-1.24670524643453	-0.837968804489609	-1.25724807569358	8.48
-1.53142355760471	-1.52453600750189	-0.828179054886653	-1.53142355760471	8.49
-1.64451778322028	-1.64179991885905	-0.735927161867999	-1.64451778322028	8.5
-1.57334629593641	-1.57469489938281	-0.558542138943483	-1.57334629593641	8.51
-1.31460013087428	-1.31921262550883	-0.273489255579745	-1.31460013087428	8.52
-0.884690366234201	-0.892490420735011	0.0976063930266935	-0.884690366234201	8.53
-0.323372985002996	-0.333395655345967	0.513944671384243	-0.323372985002996	8.54
0.307239745787026	0.296547270974236	0.913641425829786	0.307239745787026	8.55
0.934696292919504	0.924633333786385	1.2414710648815	0.93455398781958	8.56
1.49103487166485	1.48171329929669	1.49103487166485	1.13981530604928	8.57
1.91411314569332	1.90577693052787	1.91411314569332	1.23676331823858	8.58
2.14721956906619	2.14125926226475	2.14721956906619	1.21563450225657	8.59
2.14993209308299	2.14739354664275	2.14993209308299	1.06523944312878	8.6
1.9087419363266	1.90888501363914	1.9087419363266	0.788865521337646	8.61
1.44025456848102	1.442350120221	1.44025456848102	0.378924653409868	8.62
0.788550434623478	0.792507525024726	0.788550434623478	-0.129999650505909	8.63
0.0173995101229844	0.0229860962302794	0.0173995101229844	-0.676645522627501	8.64
-0.791883583587103	-0.785400519804745	-0.791883583587103	-1.17270286968751	8.65
-1.55134011262873	-1.54518974332947	-1.22172913379851	-1.56341865367533	8.66
-2.18097079769551	-2.17500857486002	-1.44462830915037	-2.18097079769551	8.67
-2.61232642909756	-2.60626868656069	-1.52534664648011	-2.61232642909756	8.68
-2.78992827884696	-2.78462548412915	-1.45291819760988	-2.78992827884696	8.69
-2.68132688079904	-2.67783152054731	-1.2258107887202	-2.68132688079904	8.7
-2.28450903055733	-2.28236594754482	-0.856242244582211	-2.28450903055733	8.71
-1.63278406678899	-1.63139222405083	-0.372409284149559	-1.63278406678899	8.72
-0.791493606352335	-0.790893639210945	0.235605521169758	-0.791493606352335	8.73
0.157057615289451	0.156719231844053	0.854875528250107	0.157057615289451	8.74
1.11828602699429	1.11666194143011	1.39265900235291	1.11597205095194	8.75
1.99501922421836	1.99328132496433	1.99501922421836	1.45713008158788	8.76
2.70037245250208	2.69790982929812	2.70037245250208	1.64971575802864	8.77
3.16460752145787	3.16065593415327	3.16460752145787	1.67257913648633	8.78
3.34021254038637	3.3351973669815	3.34021254038637	1.52775585972455	8.79
3.20253510747418	3.19709016645897	3.20253510747418	1.23038187974728	8.8
2.75916370723424	2.75412897009011	2.75916370723424	0.807734631007098	8.81
2.05194974314239	2.04653591139798	2.05194974314239	0.299312012279051	8.82
1.15049107976401	1.14473533827871	1.15049107976401	-0.270047656971442	8.83
0.145878811654578	0.141021752383178	0.145878811654578	-0.870779824348293	8.84
-0.862222268722416	-0.866077005587034	-0.862222268722416	-1.37153107976108	8.85
-1.7769396327408	-1.77926424939729	-1.42428236260559	-1.7769396327408	8.86
-2.51108533934133	-2.51181512666429	-1.55515174379988	-2.51108533934133	8.87
-2.99676008845586	-2.99517515158488	-1.50910667658862	-2.99676008845586	8.88
-3.18769386445348	-3.18321837253356	-1.29276130791897	-3.18769386445348	8.89
-3.06394876980243	-3.05741523488457	-0.934178972002767	-3.06394876980243	8.9
-2.63934590819381	-2.63135181195999	-0.476636649286376	-2.63934590819381	8.91
-1.96065798179821	-1.95130610801215	0.0281580893218311	-1.96065798179821	8.92
-1.09951396753218	-1.08924919170534	0.550116908103742	-1.09951396753218	8.93
-0.14271554406744	-0.13261457489685	1.04812255204496	-0.14271554406744	8.94
0.815778298077904	0.82441266727454	1.45757852669354	0.815778298077904	8.95
1.6813362505509	1.68770254851273	1.70334790164686	1.44037657618371	8.96
2.36900248347216	2.37265069149715	2.36900248347216	1.46734697933851	8.97
2.81258124782428	2.812748271161	2.81258124782428	1.33274844041808	8.98
2.9696717058395	2.96579698564542	2.9696717058395	1.05041030018105	8.99
2.82416849697736	2.81649968584839	2.82416849697736	0.633570943123187	9
2.3898412808362	2.37916268967179	2.3898412808362	0.138755488368245	9.01
1.71064692763777	1.69774826423231	1.71064692763777	-0.377067873297344	9.02
0.854910504656458	0.840598314350509	0.854910504656458	-0.887844564159132	9.03
-0.0937631243498073	-0.108210649632799	-0.0937631243498073	-1.33259488952986	9.04
-1.04368127396212	-1.05668641126963	-1.04368127396212	-1.66567370887325	9.05
-1.90164285530523	-1.91181096188929	-1.59105359031124	-1.90164285530523	9.06
-2.58262876656035	-2.58887458360005	-1.54968436100346	-2.58262876656035	9.07
-3.01996212480633	-3.02142132837718	-1.34775634751509	-3.01996212480633	9.08
-3.17064408667637	-3.16682300942176	-1.00967455474106	-3.17064408667637	9.09
-3.01666678360452	-3.00776775922499	-0.569349229166134	-3.01666678360452	9.1
-2.56731898607961	-2.55424031131417	-0.0591480030457503	-2.56731898607961	9.11
-1.86174772379013	-1.84549959257751	0.477835184225441	-1.86174772379013	9.12
-0.966422517947276	-0.948226001644873	1.0042540939028	-0.966422517947276	9.13
0.0323805706617987	0.050947397791843	1.45579663122666	0.0323805706617987	9.14
1.04062618169535	1.05758671282167	1.7736056023608	1.04062618169535	9.15
1.96452106826606	1.97812483902686	1.96452106826606	1.68428883208539	9.16
2.71589022019333	2.72464636795223	2.71589022019333	1.63136542089193	9.17
3.22064262078207	3.22352682335878	3.22064262078207	1.41925011043753	9.18
3.42719174021746	3.4234192783455	3.42719174021746	1.06599171947637	9.19
3.31179221789729	3.30159416465137	3.31179221789729	0.608594024177908	9.2
2.88226489558695	2.86662107636178	2.88226489558695	0.0939066948566768	9.21
2.17724248653088	2.15746496163676	2.17724248653088	-0.433747710284809	9.22
1.26141433736183	1.23935839372645	1.26141433736183	-0.969037531589625	9.23
0.219019190653422	0.196630605574343	0.219019190653422	-1.44815138520077	9.24
-0.850833731648843	-0.871547112653994	-0.850833731648843	-1.78866627482379	9.25
-1.84241356102268	-1.8594083642702	-1.71704668679692	-1.95412197063238	9.26
-2.65523484438373	-2.66678614002527	-1.66332797814191	-2.65523484438373	9.27
-3.20628408317081	-3.21073782224919	-1.44353021626276	-3.20628408317081	9.28
-3.44069073288713	-3.43742735069376	-1.0769608413311	-3.44069073288713	9.29
-3.33485563121329	-3.32336192772826	-0.598842338302322	-3.33485563121329	9.3
-2.89486005016409	-2.87663294700715	-0.0565815570905167	-2.89486005016409	9.31
-2.157683503329	-2.13485388272183	0.501315048082282	-2.157683503329	9.32
-1.18976669294508	-1.16387812030518	1.07988117486514	-1.18976669294508	9.33
-0.0861117922854386	-0.0595564795691749	1.59227358170085	-0.0861117922854386	9.34
1.04041875057014	1.06543838721046	1.95656229693318	1.04041875057014	9.35
2.07629555430892	2.09678991631158	2.13160755566901	1.87127518493193	9.36
2.91629429309155	2.92987713316038	2.91629429309155	1.81636561683896	9.37
3.47240593371666	3.47794907121751	3.47240593371666	1.58463154163563	9.38
3.68169925725758	3.67824598794457	3.68169925725758	1.19290937147725	9.39
3.51269175957421	3.50043762258157	3.51269175957421	0.670764570993604	9.4
2.97426578049439	2.95402994901294	2.97426578049439	0.0660172278573435	9.41
2.11505200066888	2.08856829714279	2.11505200066888	-0.573532568524019	9.42
1.01672259696935	0.986463345460132	1.01672259696935	-1.22630030857576	9.43
-0.215273774587698	-0.246443348085641	-0.215273774587698	-1.79567973329464	9.44
-1.4623509011828	-1.49157547924632	-1.4623509011828	-2.20490500686279	9.45
-2.60395935735141	-2.62808350334201	-2.1088527107115	-2.60395935735141	9.46
-3.52622290559088	-3.54264773643824	-2.06828877460348	-3.52622290559088	9.47
-4.13332057864803	-4.14029087043451	-1.83455676185865	-4.13332057864803	9.48
-4.36114000505697	-4.3575965821831	-1.43218099775022	-4.36114000505697	9.49
-4.18286245221321	-4.16873159361779	-0.899170747396438	-4.18286245221321	9.5
-3.60924747144694	-3.5855941115136	-0.282674641195516	-3.60924747144694	9.51
-2.69076003147327	-2.66020788789352	0.358695838138299	-2.69076003147327	9.52
-1.50775196519383	-1.47303590206441	1.03566801846598	-1.50775196519383	9.53
-0.165470184439323	-0.129849491070561	1.64868613477021	-0.165470184439323	9.54
1.20549121670761	1.23903958296362	2.10202071843135	1.20549121670761	9.55
2.47130178628146	2.50001295367578	2.47130178628146	2.0362881291066	9.56
3.5137130124832	3.53346939289814	3.5137130124832	2.02399085181375	9.57
4.23688741428401	4.24528917485507	4.23688741428401	1.81902652852173	9.58
4.57749827609806	4.57410971424659	4.57749827609806	1.44986163598504	9.59
4.50473267805345	4.48922901448666	4.50473267805345	0.956009449632544	9.6
4.02417620066543	3.99824551181305	4.02417620066543	0.385831579251486	9.61
3.18191241219611	3.14750454386898	3.18191241219611	-0.204701291202867	9.62
2.05889352601056	2.01925868227137	2.05889352601056	-0.796444538187382	9.63
0.76389885655119	0.723292059085246	0.76389885655119	-1.35249835395613	9.64
-0.581164752052441	-0.619561740033514	-0.581164752052441	-1.7585041490746	9.65
-1.85375904067307	-1.88572796132465	-1.67873668009044	-1.9811835767178	9.66
-2.94096990749809	-2.96365074474264	-1.6720799821406	-2.94096990749809	9.67
-3.74767923880409	-3.7585094491932	-1.50374672272871	-3.74767923880409	9.68
-4.19966944750787	-4.19720409596834	-1.19145557231112	-4.19966944750787	9.69
-4.25711370545764	-4.24176139552366	-0.773558563860991	-4.25711370545764	9.7
-3.92242406560299	-3.89486636340285	-0.297652778242329	-3.92242406560299	9.71
-3.23387112983116	-3.19637761847952	0.185384341524162	-3.23387112983116	9.72
-2.26139856515303	-2.21815029307433	0.654633738963294	-2.26139856515303	9.73
-1.096858981818	-1.05175256672876	1.11088799560788	-1.096858981818	9.74
0.153330616099187	0.195585754215228	1.43999663891971	0.153330616099187	9.75
1.37315150043759	1.40902798984068	1.61440806490831	1.33593963180886	9.76
2.45238759932662	2.47856118505333	2.45238759932662	1.30929908885679	9.77
3.29622869473532	3.30938536568821	3.29622869473532	1.15701065659054	9.78
3.83350885262806	3.83233335938283	3.83350885262806	0.903978211476238	9.79
4.02031371970312	4.00465512568728	4.02031371970312	0.581249935204493	9.8
3.84340540376093	3.81467932972767	3.84340540376093	0.22402897834203	9.81
3.3225280885466	3.28349274105971	3.3225280885466	-0.129947331656105	9.82
2.50938210698184	2.46353456182341	2.50938210698184	-0.446540439888168	9.83
1.4810525146032	1.43287705176307	1.4810525146032	-0.785443698849627	9.84
0.332603927808569	0.286768657312356	0.332603927808569	-1.02749674534696	9.85
-0.834121406072549	-0.873399003647722	-0.834121406072549	-1.15818651900075	9.86
-1.92164474050109	-1.95044349308158	-0.88765683281134	-1.92164474050109	9.87
-2.84003365389898	-2.85548916273332	-0.797644510359747	-2.84003365389898	9.88
-3.5096487466129	-3.51027924583233	-0.652053678007	-3.5096487466129	9.89
-3.86901137534371	-3.85478640588226	-0.460303236373279	-3.86901137534371	9.9
-3.8865665899685	-3.8584062936713	-0.245634030353105	-3.8865665899685	9.91
-3.56894378923818	-3.52909532249932	-0.0341959609081677	-3.56894378923818	9.92
-2.95671170067444	-2.90876799571942	0.144700180699403	-2.95671170067444	9.93
-2.11124604760307	-2.0603580107553	0.327321706516495	-2.11124604760307	9.94
-1.10682316145393	-1.05839095552041	0.471384876703454	-1.10682316145393	9.95
-0.0285620594593323	0.0131289373240482	0.551398743099203	-0.0285620594593323	9.96
1.02940576062668	1.06061114584907	1.02940576062668	0.329418284080809	9.97
1.97382031237773	1.99183540762609	1.97382031237773	0.273858873303498	9.98
2.72772067468862	2.73053503542193	2.72772067468862	0.198971398934951	9.99
3.23600254724186	3.22317893126389	3.23600254724186	0.127860539034784	10
3.46351468542039	3.43612828263501	3.46351468542039	0.0663339137513571	10.01
3.40201857687555	3.36294997934331	3.40201857687555	0.0246215086388837	10.02
3.07399432695963	3.02645345446819	3.07399432695963	0.0128097152945126	10.03
2.52747464840498	2.47598759073989	2.52747464840498	0.00498566853821902	10.04
0	0	0	0	10.05


==> figures_tikz/UQplot_Acc.dat <==
time FOM ROM Max Inf
3	0.376191429519898	0.366134269886425	0.503005515598775	0.36029824359957
3.01	0.0680557232865975	0.0487811307457916	0.0301257708423357	-0.51162505057377
3.02	-0.293779176509834	-0.320383256801316	-0.0241356888871296	-0.311091568365896
3.03	-0.743570860792895	-0.77398591141745	-0.151390733781619	-0.774705006720245
3.04	-0.83991314883405	-0.86840178714042	-0.437540667443654	-0.86886131352589
3.05	-0.401640042092558	-0.424903585567137	-0.419229619527111	-0.473597667445833
3.06	0.198489291759985	0.179024049489885	0.171084650225285	0.10059507537973
3.07	0.597777339512205	0.579272789810725	0.57450232555176	0.53496104937161
3.08	0.776270268679425	0.75778117565089	0.77663081637183	-0.173611400290711
3.09	0.807774036891185	0.79015701736308	0.79244959549698	0.218805324374024
3.1	0.680820220795985	0.665771657069865	0.676488572465765	0.550048983893955
3.11	0.53815561793857	0.52822257626155	0.532235753808485	-0.117317606888351
3.12	0.70765271950161	0.70466063220528	0.703577139981785	0.435791772396441
3.13	1.16388474690192	1.16544243562267	1.17431715422496	0.187166047266598
3.14	1.39769986805812	1.39759567567236	1.40856074271128	-0.162506053864862
3.15	1.14371846286494	1.13766175481038	1.14692801549793	-0.064695317529503
3.16	0.654402278490525	0.643298476723945	0.64001487334104	0.53976443765332
3.17	0.268662263416075	0.256300295149556	0.257863789890982	-0.315112590902479
3.18	0.16815656199587	0.157585853593505	0.34858664232784	0.105984451770502
3.19	0.230351265356662	0.221633094558158	0.77850475942575	0.205337822316655
3.2	0.0193165828485976	0.0108428636060697	-0.134517946860639	0.0085438863095007
3.21	-0.497094380188759	-0.50338092191826	-0.499073454976544	-0.525841739096375
3.22	-0.64916919768255	-0.646895733578585	-0.173435847553439	-0.647153626035785
3.23	-0.128510033355916	-0.11406816186429	0.454328161091946	-0.111950172161444
3.24	0.476412580476004	0.50003139546322	0.489883300833442	0.314072696674171
3.25	0.834043471990585	0.86287006210611	0.87632042696677	-0.277996122103029
3.26	1.40354362739814	1.43559050362037	1.43693828749574	0.465583153216313
3.27	2.20988280909065	2.23970991373808	2.24304926761045	1.48282425472146
3.28	2.42513665698743	2.44310966631564	2.45340859496307	1.34415461209132
3.29	1.68579407487445	1.68679224291296	1.69338776589606	0.244827045307263
3.3	0.63287621331753	0.62072593369111	0.622453756692095	0.352398177436133
3.31	-0.085843362562513	-0.104202053302636	-0.0612544586431725	-0.101063843172815
3.32	-0.430243520005716	-0.450884941639459	-0.0525376946011435	-0.436687236175266
3.33	-0.51610946086863	-0.53821177380174	0.274846340531926	-0.537233359374925
3.34	-0.3062016243684	-0.33063463749005	0.147257652773973	-0.345764552166805
3.35	-0.0540869599643725	-0.0836592216977655	0.128964521625521	-0.0811442255159585
3.36	-0.374123125270543	-0.410764878211572	0.0422613842846126	-0.40808615319788
3.37	-1.21971767239758	-1.257867521096	-0.150203002170441	-1.2625093157871
3.38	-1.642598288993	-1.66987982948968	-0.304531472251989	-1.67592366607178
3.39	-1.14220346151413	-1.15010882020523	-0.09067021753616	-1.15769583006769
3.4	-0.221544638802886	-0.211631304935809	-0.205557546110252	-0.423076140465173
3.41	0.492186751951955	0.51291956761439	0.51860161529827	-0.104153812660633
3.42	0.733148795927515	0.758898247269075	0.77443820431845	-0.1144368444392
3.43	0.68757190978178	0.71707823736564	0.73042340303907	-0.129977649394325
3.44	0.931552492146055	0.966173422240915	0.98059081408815	-0.341064532608386
3.45	1.53392874716395	1.57074585284805	1.5807513987781	1.1603137790035
3.46	1.74565539901237	1.77603284059729	1.79197048064735	0.84577135932748
3.47	1.178181181933	1.19586035088504	1.19769504835463	-0.0164041816661936
3.48	0.308044696742981	0.314231158562283	0.29981628850678	-0.0801699292336685
3.49	-0.316593134091777	-0.317090081673857	0.447685558772663	-0.340643526611872
3.5	-0.486964212037975	-0.490920533476401	-0.481153881419389	-0.56089931735818
3.51	-0.405428293059429	-0.413499443674246	-0.0977996407786415	-0.433577779617729
3.52	-0.612133821330435	-0.626666316736885	-0.367204666619666	-0.6227077630263
3.53	-1.17836327499625	-1.19711535998975	-0.145224623995438	-1.21299585851627
3.54	-1.3812162792367	-1.39622401512968	-0.109944489907409	-1.39873683341237
3.55	-0.85608547901679	-0.86171976960985	-0.668309713677565	-0.869039927506175
3.56	-0.155204764543666	-0.152980814405958	0.491800721531952	-0.163209034168694
3.57	0.288511847843301	0.29484490085616	0.318340616624315	0.053719026934516
3.58	0.6874533842695	0.6959345912254	0.704432733986565	0.59159742094142
3.59	1.1090596466199	1.11704514939383	1.1300222640209	0.00817833656901255
3.6	1.17047729001256	1.17379928369214	1.17790845482304	0.22492701137685
3.61	0.740667043615365	0.737659953067965	0.733005584709305	0.196085501783884
3.62	0.166109502367892	0.159319354155839	0.334755594530128	0.172486873896095
3.63	-0.209672615523441	-0.216512365182454	-0.20156276624189	-0.320776733708927
3.64	-0.279814154347647	-0.284879848275688	-0.0344574684611894	-0.287240353946714
3.65	-0.176870052639321	-0.181127345251771	0.083693774575455	-0.182616732215129
3.66	-0.20596775173264	-0.211502672784958	-0.094253270471125	-0.21398130585984
3.67	-0.431289356601544	-0.437690177306161	0.110574865812977	-0.438478123863127
3.68	-0.487903099010471	-0.491453405456508	-0.289312365347749	-0.491761271138508
3.69	-0.193477941039311	-0.191409096977544	0.136168118345405	-0.189281018852168
3.7	0.142884149529554	0.149810092999527	1.14378437880847	0.125826653392301
3.71	0.339308472065822	0.349516644378686	0.435904084492006	0.349300707759041
3.72	0.62690588150582	0.639603774635965	0.6607963103924	-0.123027421736582
3.73	1.02902589993159	1.04157902895905	1.05396169660502	-0.041221475482386
3.74	1.15310043157244	1.16069763902245	1.16994855471583	0.0224070845862821
3.75	0.808523764400485	0.808408447466665	0.80757522139137	0.0589079274269115
3.76	0.26147649481589	0.255329451757975	0.278193578057267	-0.11369232529363
3.77	-0.160188838712658	-0.168523319737047	0.129225819238371	-0.159848675123749
3.78	-0.342243147288724	-0.34983601869588	0.6609809749035	-0.370881340836905
3.79	-0.296806248215747	-0.302727626930192	0.098496233026985	-0.290013035002234
3.8	-0.07494980328372	-0.080133555367671	0.292944976925109	-0.086931876619593
3.81	0.13867326205205	0.131966365762435	0.134489155457205	-0.87861416878748
3.82	0.0518484444337035	0.0420135778010342	0.0318025150912283	-1.23676064973501
3.83	-0.30305666172343	-0.313829048630844	-0.065129611395188	-0.307312526750397
3.84	-0.488365498363685	-0.49453888873364	0.148818011220876	-0.516457779985435
3.85	-0.263911483342804	-0.261571443791928	-0.255354879137345	-0.5368201135368
3.86	0.164539032419609	0.174716783423247	0.189267115272619	-0.0400569106102922
3.87	0.51628876554643	0.53092916704883	0.548527029043205	-0.22601884592059
3.88	0.630373299436645	0.646456422301285	0.6949385983188	0.608044471537365
3.89	0.610654807144875	0.62756521181084	0.628307089533695	0.311310992715575
3.9	0.82519603131189	0.843655521378485	0.852859031444415	0.655093873020735
3.91	1.29088882374104	1.30857727011635	1.30314118727433	0.364859148698465
3.92	1.46777147727273	1.47868376864432	1.4901853875821	-0.147833774297229
3.93	1.07809181020778	1.07829973726099	1.09107434074491	0.211483766814332
3.94	0.483618084609938	0.474738677835928	0.472371160831379	-0.157362875626365
3.95	0.0712848557846685	0.0572979865075885	0.0405919384645464	-0.747293637655395
3.96	-0.130368621584668	-0.146850598817799	-0.154192569160398	-0.317549898217978
3.97	-0.18510833146025	-0.203112783139852	0.0540278703585195	-0.22242283451001
3.98	-0.081131700042979	-0.100693664671141	0.346009504345676	-0.105747850145183
3.99	0.044172882456538	0.0219150133400271	0.0796501159843285	0.88495194862479
4	-0.100665196128118	-0.126336582253939	-0.11201793181854	-0.398844534035503
4.01	-0.50106023599789	-0.52731167268883	0.287577078319557	-0.533445876367375
4.02	-0.753868796827875	-0.774551370296135	0.132217236376742	-0.775588716401865
4.03	-0.567751979000285	-0.57796077410175	0.17011573817778	-0.59439762447276
4.04	-0.0216241966213259	-0.0212993496161574	-0.0242661083207966	-0.095784338193461
4.05	0.570831005261955	0.57718366369039	0.58113352342542	-0.100455555225999
4.06	0.81060116385705	0.817016591832205	0.81851015434396	0.239615719705629
4.07	0.58396549732558	0.587477389374175	0.58343724611601	0.500211911050255
4.08	0.20774515702796	0.209877640212975	0.238140174491746	-0.367722549670915
4.09	-0.0723609193272975	-0.0688615121684785	0.106478448307323	-0.0718302250203245
4.1	-0.374095722204145	-0.367798031697438	-0.139704250093559	-0.352005633627409
4.11	-0.69783372854925	-0.687104177094725	0.184780938209003	-0.702308776788
4.12	-0.74968193330056	-0.732250600794115	-0.438320694086328	-0.730484001782815
4.13	-0.422453150867624	-0.398173692886036	-0.395068874257858	-0.443534501158288
4.14	0.0142550208011481	0.0422908648486795	0.0617383103005805	-0.92765092502273
4.15	0.309178555408378	0.337195496322226	0.755849021611055	0.318542028139708
4.16	0.426417444349821	0.452250001043777	0.451641364758672	-0.408945679757349
4.17	0.426171089252762	0.449376192183635	0.59091932665563	0.439973205021925
4.18	0.365749836473713	0.386746136146658	0.386306925396003	0.053329239271941
4.19	0.303581906392303	0.32288834322047	0.457897437043334	0.314121960382852
4.2	0.300113313532759	0.317765116908066	0.337571217283248	-0.598799063521155
4.21	0.35357582663546	0.368726895989965	0.365735718437081	-0.067375366478327
4.22	0.354700732091021	0.366019353949064	0.365012898233081	0.124436435222321
4.23	0.342712255585658	0.349896573841575	0.341351263246935	-0.094619552914034
4.24	0.58520709802849	0.58860421486466	0.580802607660595	-0.202521215458317
4.25	1.0438915218228	1.04128580120486	1.02894808521524	0.47454888915519
4.26	1.22008400292256	1.20665248593565	1.21646261120221	0.926380374930005
4.27	0.87021198538753	0.843643184041995	0.84371281180566	0.356134299322951
4.28	0.317650889264791	0.27760276633487	0.267415347604007	-0.177748638483039
4.29	-0.0900187405625535	-0.140270827448694	-0.0344815387452353	-0.141311122216568
4.3	-0.300070956061023	-0.346195157835284	0.118554879170573	-0.337820106952986
4.31	-0.355721880200824	-0.394029571513899	0.428845359192815	-0.400967774711685
4.32	-0.314938971065981	-0.3488708018076	-0.062404767210733	-0.34756843435953
4.33	-0.265121187734646	-0.297826338093534	-0.149543026407437	-0.297980834768072
4.34	-0.258993408178616	-0.293066810115766	0.0524222612971965	-0.281566171056993
4.35	-0.298857037632274	-0.333154154950363	-0.341536091723875	-0.478258238757905
4.36	-0.401724415066469	-0.433204509520276	0.194801793168256	-0.430614373919701
4.37	-0.531782711326955	-0.55692922575581	-0.54280236888211	-0.640365935932005
4.38	-0.560454409165675	-0.57658712215141	-0.56603082976464	-0.8572662224356
4.39	-0.544706144184985	-0.551650097579565	-0.241562819709976	-0.553100942377185
4.4	-0.818793987522625	-0.81789862127923	-0.330824083530444	-0.80672399336255
4.41	-1.35881942305306	-1.34853859868253	0.130452105619141	-1.35859713379019
4.42	-1.55721793420972	-1.53259192100263	-0.435055132561121	-1.53349213404101
4.43	-1.13881363004837	-1.09771564810402	-0.64087460046557	-1.09262629257674
4.44	-0.59157111042736	-0.537925968911535	0.256473611723338	-0.541236692130395
4.45	-0.244215395534034	-0.18328061781625	0.225369640023087	-0.184985381657299
4.46	0.191701325627284	0.256389940364152	0.252994913639919	-0.172926190268936
4.47	0.73990152823435	0.80305050751087	0.80046975832289	0.480821601141421
4.48	0.856837738352915	0.910769693749025	0.911063228527565	0.245769864583007
4.49	0.315498155211663	0.355803956068348	0.357592942152814	-0.0839355800982825
4.5	-0.4298524563463	-0.40151236576809	0.0624074157171665	-0.404697451225095
4.51	-0.932635140086525	-0.91260365513259	-0.278841792462618	-0.91455384095588
4.52	-1.17879806305892	-1.16550333148756	-0.30250840389493	-1.16797390456824
4.53	-1.25058600811795	-1.24430874611714	-0.324746987139787	-1.23905247340386
4.54	-1.07929748310201	-1.08109591205185	-0.0104755213923559	-1.09330301062984
4.55	-0.8719209240378	-0.884278617191335	-0.394447509884895	-0.88385155245074
4.56	-1.19005646304667	-1.21459609429379	-0.485949262845526	-1.21109621450984
4.57	-1.98470759092289	-2.01607252999916	-1.29401972277425	-2.01881011280642
4.58	-2.35410383356445	-2.38051957763766	-1.18022516633519	-2.39669062170044
4.59	-1.82118595768132	-1.83450780247951	-0.620841106803155	-1.84960731885966
4.6	-0.92028718041554	-0.921845629300415	0.183826520192127	-0.93002463231244
4.61	-0.259456966757396	-0.25504826577055	-0.253913096558135	-0.403897830200874
4.62	0.129717549217032	0.136120814024378	0.498314188384651	0.14444368674061
4.63	0.310275635571653	0.317058084123002	0.407267754814907	0.321652582238175
4.64	0.125588584706016	0.132973423367062	0.168740928738834	-0.137172017392419
4.65	-0.129995630783559	-0.118386903203101	0.236737542569818	-0.113469998378575
4.66	0.347361236281472	0.366639882221623	0.350203036069665	0.130720581915519
4.67	1.50945004576002	1.53045810199973	1.53092754006587	0.361007419774109
4.68	2.18118969583383	2.18868320747601	2.20265512890197	1.22576853499264
4.69	1.51266480197852	1.49489241506772	1.4977405037077	0.117926412172483
4.7	-0.285954348986499	-0.326890383121638	0.345269994081355	-0.340909700759841
4.71	-2.22655250060325	-2.27509895141967	-1.13300099441655	-2.28544607011821
4.72	-3.05972863169944	-3.09637404698851	-1.82866705993042	-3.10901194898209
4.73	-2.3780069782399	-2.39289034940006	-1.6130714158403	-2.39701374576353
4.74	-1.03168649724656	-1.02972813131122	-0.758487203400715	-1.02590151748468
4.75	0.0395431417686925	0.0471902660964516	0.0372767628761694	-1.31706503725547
4.76	0.575221291352115	0.580995844620285	0.604863666409675	0.572548904797115
4.77	0.665359657592245	0.667825625615315	0.668477827851005	0.388175227509659
4.78	0.467531159310563	0.469650588379489	0.453278740278267	0.0279443451514164
4.79	0.193641849131958	0.199986501403517	0.187065922179645	0.157003201357494
4.8	0.0520492298068495	0.0658828426073545	0.217859808077251	0.032995569172296
4.81	0.0826966926285125	0.103986898821252	0.765601694229265	0.081521148237416
4.82	0.0780345671428375	0.104014697287974	0.115857929387598	-0.766050775863925
4.83	0.0876593564711995	0.116249937846401	0.170383384156111	0.110170065182454
4.84	0.607104268731835	0.636968500832245	0.636876191529525	0.435591644575591
4.85	1.53476504043663	1.55961554160523	1.56206315415643	0.972434528482245
4.86	1.89015242871538	1.89897977285568	1.89620388193154	1.48209728832669
4.87	1.20776858503908	1.19474871094183	1.18806861627876	0.68435868328809
4.88	0.0816677762661835	0.051271592691331	0.0721311275087825	-1.12894079494217
4.89	-0.78629265179629	-0.825014489938355	-0.573047666601315	-0.8217234376081
4.9	-1.10411875875048	-1.14464049356239	-0.109257555627932	-1.14692239980457
4.91	-1.08552460360108	-1.12696323489464	-0.94141366136223	-1.12189376401528
4.92	-1.37052848174486	-1.41495971786013	-0.626966558483725	-1.41257759486244
4.93	-2.04878519861763	-2.09339005766497	-1.40993158534207	-2.10006561960832
4.94	-2.31465738381812	-2.35004365817061	-1.56335465947448	-2.36140969326611
4.95	-1.74627620348844	-1.76538686533946	-0.580217437418295	-1.76682240717586
4.96	-0.86473610167113	-0.86858946290845	-0.164417860937567	-0.871159341777095
4.97	-0.256077533284993	-0.24967019790507	0.194235911683855	-0.247766027960634
4.98	-0.096869178755625	-0.083685583103012	-0.0728172460311595	-0.228726650143832
4.99	-0.197353113723918	-0.17738790564632	0.242286981240325	-0.181220321248692
5	-0.104759352298624	-0.0764373648993	-0.0606825688577255	-0.078339976826597
5.01	0.269953802732498	0.304623636602309	0.409006918420392	0.307892030244024
5.02	0.375149004586007	0.40942104063881	0.479998405183518	0.316890160332613
5.03	-0.0686238447592615	-0.0399359164984757	-0.0435919760116898	-0.137234549136983
5.04	-0.593720864783755	-0.57041138093275	0.153004953937032	-0.585692805448605
5.05	-0.905214617746865	-0.88582871244769	-0.429424934688331	-0.88588010746013
5.06	-1.30646918502496	-1.29088989780361	-0.0986521561038885	-1.3000234484977
5.07	-1.84152770448837	-1.82744333324551	-1.46174806594619	-1.82334517142297
5.08	-1.97743817566798	-1.95968162017272	-1.46895822810244	-1.95821504583631
5.09	-1.49141373432437	-1.46764246970681	-0.316561799857154	-1.47261737580051
5.1	-0.81103138903578	-0.78450559503257	-0.409327021405914	-0.785999538167525
5.11	-0.362670219668066	-0.338382930470497	-0.183410404004677	-0.320090314914988
5.12	-0.174410966188602	-0.155067196331517	0.0442593301554884	-0.158258965110498
5.13	-0.162783529749249	-0.148717725551085	-0.157087367605412	-0.194781152383148
5.14	-0.313238241061943	-0.303419767472981	0.364665130242817	-0.303879214108747
5.15	-0.479419661945563	-0.471718805847244	-0.211445181595679	-0.472499697426179
5.16	-0.354006013343395	-0.346793958670421	0.0822541299342305	-0.337380230073692
5.17	0.0454989617631328	0.050125885881124	0.924457931139915	0.0714808333838795
5.18	0.247063524485841	0.243667266935037	0.225757026825346	-0.081463234506293
5.19	0.0053866500392498	-0.0094176551349122	0.119575035026821	-0.0120011339229127
5.2	-0.354798134314159	-0.379342083668831	-0.254973525822297	-0.382550010185809
5.21	-0.596541692535335	-0.62735674040954	0.246953703500354	-0.632624866665715
5.22	-0.88897673679406	-0.923317102534155	-0.544782696647625	-0.92118204674301
5.23	-1.24729002273498	-1.2813790658694	-0.0815752101783225	-1.29073111731694
5.24	-1.32200264815816	-1.35080325686524	-0.071190649671199	-1.35293762816268
5.25	-0.97537350225111	-0.996219902355995	-0.0328535661895018	-1.00420064898901
5.26	-0.495835171266434	-0.510030931137675	-0.470981489220963	-0.536010629719525
5.27	-0.172266417301917	-0.18237662795647	0.265232491328255	-0.174972132671149
5.28	-0.0109764182908924	-0.0180999638670815	0.143053509277114	-0.0194785994895414
5.29	0.0368133765300422	0.032880960423672	-0.309424081802839	-0.185442040597426
5.3	-0.071576951727993	-0.0714855072721385	0.130932602936788	-0.068431038353444
5.31	-0.20501642243057	-0.199086816970368	-0.182753783257587	-0.300617959611977
5.32	0.0063315086636988	0.0194043672288708	0.0501652131207295	1.33522229959298
5.33	0.53855716999902	0.55550254343371	0.56787180051839	-0.289777872659785
5.34	0.76142313457508	0.774668307084555	0.77319896985522	-0.180756810337191
5.35	0.376654437265928	0.381361195276213	0.64697621020222	0.371035419384248
5.36	-0.116379500208879	-0.118677515569982	0.261986796274413	-0.109678777481835
5.37	-0.426236694225605	-0.432611849386027	-0.424135644903252	-0.639503696602335
5.38	-0.9428571332561	-0.951850991053575	0.055205701662223	-0.963016203740525
5.39	-1.6713586481177	-1.67850836186113	-1.11409613387735	-1.68057182311055
5.4	-1.8721189227883	-1.86949163506006	-1.20024197637986	-1.88187120067843
5.41	-1.22972263733184	-1.21357874207867	0.23355971211046	-1.22987299214698
5.42	-0.27909536453076	-0.253583214151602	0.0572943647024495	-0.237644560599694
5.43	0.403232268955999	0.431008763295102	0.431679752815335	-0.214917084063345
5.44	0.62467173253115	0.650233629207445	0.64431107103273	0.50592143768935
5.45	0.56830300463	0.59168205403278	0.586330603546795	0.08135078834874
5.46	0.69068984769417	0.714145053325415	0.73625634145625	-0.254552011488151
5.47	1.08332497325548	1.1058092174497	1.10887835198427	0.7226754074497
5.48	1.23543739413437	1.25125254084607	1.24687642721966	0.75045832662858
5.49	0.869141075103955	0.873768211771815	0.87490976237406	0.309466606803552
5.5	0.313758241424719	0.307798823418831	0.303956989619945	-0.181725848891484
5.51	-0.061096086868166	-0.0743872961732875	0.196302492849532	-0.0596393690374235
5.52	-0.14774426547536	-0.165911311995573	-0.172653523442514	-0.380422800995417
5.53	-0.0731964514790345	-0.095875828258788	0.176184204406471	-0.09146904526801
5.54	-0.130399619183152	-0.15814631274119	-0.144292983933981	-0.69855041394302
5.55	-0.369061806359039	-0.400111987191549	0.11544842718048	-0.403456537553654
5.56	-0.446816288701744	-0.476471403085016	-0.333178714340211	-0.484420014293152
5.57	-0.172354491042823	-0.196885593952815	0.54833938581305	-0.206665415827627
5.58	0.221855088198533	0.202620200674164	0.226351064873295	0.111238127793612
5.59	0.497304968464637	0.481894248264776	0.47296535337064	0.100815291314955
5.6	0.625178122804505	0.612744725372655	0.622919480936015	0.54684257605777
5.61	0.653386778661305	0.64407854878404	0.646746863874545	0.0799294467994735
5.62	0.65225430313149	0.646800943699175	0.64445900413282	0.171939028656974
5.63	0.66525254474481	0.664197931453885	0.652322750038785	0.197152944290236
5.64	0.62661989303805	0.629907820791575	0.62771952262202	0.311208258304459
5.65	0.60090899491879	0.60878961932985	0.71008215525428	0.59432519932685
5.66	0.864043004877105	0.876497448255825	0.874055479609365	0.364530622090192
5.67	1.36663456697309	1.38029594795683	1.39919414968646	-0.329094129836081
5.68	1.59031296706883	1.5987881651737	1.61714373128134	0.398504242764295
5.69	1.28135389836714	1.28072317606051	1.29843346285266	-0.221766530115621
5.7	0.739848207999425	0.73160556732924	0.72387981855608	0.386470387934409
5.71	0.324655496404436	0.312858206406681	0.304875328269396	-0.422733137943345
5.72	0.172038427948905	0.159616357328952	0.580603520937355	0.175781057629917
5.73	0.185362024596061	0.172578163995724	0.49392074246098	0.161008223412123
5.74	0.079541901867155	0.0651496916411445	0.114658193971476	-1.70121802391544
5.75	-0.195292996357286	-0.210539063915639	-0.199966878846576	-0.64288029813205
5.76	-0.290688490738362	-0.303141457247249	-0.17083009818992	-0.303707774023477
5.77	-0.0249374441596717	-0.0318925848982442	-0.0244212883140539	-0.177374076835765
5.78	0.331359056447944	0.32919656807404	0.31951092054823	0.102246114426252
5.79	0.55409795410353	0.554879557567915	0.55688300991625	0.195921994536598
5.8	0.707737902190565	0.71046818522715	0.71365703789296	0.0414353169033991
5.81	0.83839780548821	0.842141151189115	0.86137783178398	-0.395873512730503
5.82	0.83769989842013	0.84107438933426	0.843364480353845	0.189199486428045
5.83	0.66592045307704	0.668271629512965	0.667770189505265	0.410097101459975
5.84	0.445083730340386	0.447081786004733	0.92376410423361	0.428345629427348
5.85	0.295896812874136	0.298565223871877	0.305537982363692	-0.283152746778618
5.86	0.202535058682803	0.206301022418351	0.614555215892755	0.194600437235646
5.87	0.19624911597912	0.201339752566631	0.177853363896262	-0.239115110563456
5.88	0.453733014523471	0.459828797673377	0.456277569254246	-0.269442335354506
5.89	0.844897706240095	0.84899353080536	0.853626686344745	0.0278118992042776
5.9	0.82645445755475	0.824039649088025	0.82399071692684	0.390449998112136
5.91	0.287089147435039	0.278005613113636	0.38699812190673	0.276264640103474
5.92	-0.172474185991238	-0.182633292989098	-0.152134946138745	-0.221863468692486
5.93	-0.146002287434802	-0.152201993532274	-0.0904693664178215	-0.159099077841039
5.94	0.143437431051298	0.141166024023238	0.434922658514429	0.146255985402183
5.95	0.364822521594478	0.363485877393392	0.383972891900783	-0.63289591637291
5.96	0.389361428972438	0.386582385475542	0.393462105940293	-0.30226352802669
5.97	0.267303044831226	0.263082582412256	0.61233161784463	0.267389270399141
5.98	0.176691225876255	0.17308313070144	0.177519443284203	0.0420921749213487
5.99	0.229423990618312	0.228422801052933	0.228311551181144	-0.00519748100059435
6	0.375202556271908	0.377165759941173	0.372025840681493	0.27403474912439
6.01	0.510054138282245	0.513981264351935	0.929701624737415	0.500647462883635
6.02	0.544120726856005	0.548788238811995	0.54169352141999	0.124332559128388
6.03	0.527294173916115	0.532442660814335	0.530061023305395	0.327350400899995
6.04	0.67914212580334	0.685040119270875	0.704554792072515	-0.0202255138602119
6.05	0.99651583534288	1.00141795488056	1.00312346251782	0.385389977006276
6.06	1.10185272624744	1.10178391885372	1.10344068359647	0.504694821015185
6.07	0.82260337330157	0.81536547721737	0.939609560859295	0.806684326772525
6.08	0.47042089518978	0.457642819227167	0.473029453135919	-0.250860789656357
6.09	0.246964714517779	0.231062136169309	0.234211278096446	-0.150632272736076
6.1	-0.0437213415307482	-0.0614387342487695	-0.063348624618544	-0.384529524810255
6.11	-0.42318236749208	-0.440167984958672	-0.131972315535375	-0.442016677066928
6.12	-0.5082827205086	-0.52027072148045	-0.43298140655458	-0.51750362355391
6.13	-0.153129074562232	-0.158117366240231	-0.164782788662887	-0.226434679275355
6.14	0.281562515177098	0.281561795589692	0.280155921899531	-0.0461862302459956
6.15	0.55038187279449	0.55276483088887	0.562020568317995	0.436422008279849
6.16	0.79869017695221	0.80242553592075	0.80315798135786	0.490666528909688
6.17	1.07148512575725	1.07517040791181	1.07089599991393	0.375895667063262
6.18	1.13519676018411	1.13621563997451	1.13746770109576	0.353797290157733
6.19	0.852570721792565	0.849391825868065	0.8395330570923	0.558847593814915
6.2	0.331693081682165	0.32560452021427	0.347831426701363	-0.0038346858430429
6.21	-0.165408063558675	-0.170758850149858	-0.138339589603421	-0.204847972673572
6.22	-0.346135710993309	-0.346896294818084	0.248235648740634	-0.354358754206472
6.23	-0.137161446271468	-0.132119743006586	-0.120391778818166	-0.58603024815234
6.24	0.230823305226963	0.239449152983594	0.370438336883142	0.228416804706381
6.25	0.510666629609835	0.519559002588245	0.511597428476255	-0.0294011659706126
6.26	0.655612532279555	0.662797097297325	0.667359403233425	0.335067657093249
6.27	0.68682230917137	0.69190655176321	0.681945833454665	0.536367743680485
6.28	0.590125025324525	0.593763761071235	0.5953344821519	0.0868397300798935
6.29	0.468562196068665	0.472329604250297	0.469623147498384	-0.137344769891635
6.3	0.53465021108433	0.539768792125155	0.53950811728685	0.275437752606936
6.31	0.785934841306565	0.790971663386075	0.80597449731043	-0.0593727052347815
6.32	0.94553481804101	0.9465264326509	0.93706200110271	0.80748049506401
6.33	0.789180801821035	0.782836811398335	0.78296134492768	0.451529225876058
6.34	0.330381911516038	0.31690798384479	0.326628971890185	-0.393957221185665
6.35	-0.19440320327348	-0.21096812579989	-0.211293933182581	-0.344933322052415
6.36	-0.445888876094731	-0.459969505271176	0.135237595168981	-0.465844469808709
6.37	-0.272273304164999	-0.280523649893439	-0.28227587515555	-0.491791165109584
6.38	0.164865638822046	0.161607962016466	0.142273036809053	-0.50856420413888
6.39	0.58580338273865	0.583930404277225	0.58516683106134	0.276823344890295
6.4	0.7821274418155	0.778077093145335	0.76997971324761	0.400856421288046
6.41	0.697909846910645	0.69034159866624	0.70868092356119	-0.50521144368075
6.42	0.436923217228497	0.427253974141917	0.412334979952436	-0.229140509539306
6.43	0.171083530111511	0.162269711048113	0.676934155184045	0.147551981141513
6.44	0.029596756183557	0.0242352171867409	0.0242352171867409	0.0242352171867409
6.45	0.045478128311892	0.0444971283736186	0.0181111510684921	-0.135102546716084
6.46	0.153444596611612	0.155966143634409	0.60004612743933	0.147175780563087
6.47	0.26094449447144	0.265257927992483	0.276704013280278	-0.415958212339201
6.48	0.320825790847894	0.325568024042382	0.329312019562196	-0.147831956347389
6.49	0.325854263688438	0.330525349692203	0.339472960644345	0.159669124953586
6.5	0.286582461092757	0.291469181781912	0.283075210287868	0.076783040071194
6.51	0.25063582689469	0.25646855128327	0.235095881480131	-0.086860366227125
6.52	0.294337153580081	0.301566877741588	0.308349040992172	-0.474596277591252
6.53	0.40192268660585	0.409775514918748	0.394239481905826	0.134331222743559
6.54	0.444471721530619	0.45112701580844	0.44377518782298	-0.131656227029536
6.55	0.357912490181918	0.362023931764699	0.59990491645706	0.366729253584516
6.56	0.209686570479944	0.211275129286813	0.276882154228527	0.185889055891081
6.57	0.0894758037736975	0.089383247824846	0.487569714972892	0.089576241441545
6.58	0.050517523789684	0.049484178024556	1.41398585186824	0.0314505939972013
6.59	0.056276527851852	0.054294598348089	0.593269409054105	0.042503766812997
6.6	-0.0223238965295234	-0.0256288158643998	-0.0246491901499231	-0.156615136498907
6.61	-0.190069096562897	-0.193923932307834	0.113138864556608	-0.193633828330053
6.62	-0.258252464002306	-0.260552578712327	0.0762413938726285	-0.268348905455205
6.63	-0.133643897677495	-0.132982695321085	-0.144511152796811	-0.429755170952527
6.64	0.07685551941386	0.0800080557041605	0.552820789248935	0.0899993098047795
6.65	0.237744104493386	0.241932267650199	0.249328189386121	-0.34348401659392
6.66	0.253593693974144	0.25771358427361	0.61940884051484	0.269586467347459
6.67	0.193393689553019	0.197772631360381	0.21675352859305	-0.218744430662019
6.68	0.322826045238301	0.328429711906377	0.55078677706224	0.323162680575457
6.69	0.61883993253766	0.62415941786018	0.633797960306685	-0.0720552880615565
6.7	0.617332398829265	0.61846186874139	0.613008057092655	0.311903800049364
6.71	0.166247092673687	0.162041322196159	0.483058073868924	0.171902154699382
6.72	-0.273200326827792	-0.279041823229811	0.0305171520458714	-0.276603095173318
6.73	-0.352892763366962	-0.356351487571623	0.266151149426225	-0.370280530589762
6.74	-0.203687535032592	-0.204087452557831	-0.21027347442792	-0.303763697448234
6.75	-0.0317520584013557	-0.0305896997525352	0.190737605853154	-0.0336548977794576
6.76	0.105001202685606	0.106117958512786	0.119722911183838	-0.470015239551321
6.77	0.185999724363817	0.186024658617346	0.177543547905573	-0.261001250695296
6.78	0.200518943717333	0.199158831523586	0.214485248386403	-0.2360209610263
6.79	0.148159896417673	0.145765981648418	0.128435212248902	-0.065874588292604
6.8	0.0122077665118507	0.0095829069805807	0.0128884094659766	0.134651728547953
6.81	-0.154543978393703	-0.155970327995509	0.382952239578051	-0.150984677187943
6.82	-0.219259838979577	-0.217858602884056	0.129228422941354	-0.215918533713578
6.83	-0.128140505206368	-0.123341443980863	-0.127868894166729	-0.298402567635968
6.84	0.0257426805540834	0.0329753852532456	0.113679343122039	-0.288423658601898
6.85	0.145015994137524	0.153197132778697	0.54566434247306	0.159370157915574
6.86	0.20595247935885	0.214089105549996	0.2088650735759	-0.180197174872606
6.87	0.217591637944727	0.225385258833155	0.451759644273408	0.232697901425757
6.88	0.213550049075765	0.221191029759909	0.213717446937795	-0.0325754965517127
6.89	0.211648337914666	0.2193156387084	0.215443956145459	-0.429425373060263
6.9	0.169596578497825	0.177223716802944	0.407256439942837	0.187836312140192
6.91	0.128434892604402	0.136252119673307	0.565386054317105	0.145643946397563
6.92	0.261141197821668	0.269306615623154	0.273477762717902	-0.099522746611846
6.93	0.540685872834685	0.547375980319525	0.54274271334971	0.401446366915875
6.94	0.653036304546205	0.65463278334778	0.658365625709215	0.059324749488843
6.95	0.444156611091946	0.438593962989592	0.428806066208793	0.237817720487251
6.96	0.0926213965944685	0.081177689628664	0.05363802245787	-0.378046700534652
6.97	-0.182403102919968	-0.196804064696057	-0.121184786978095	-0.215441556534717
6.98	-0.282649728413655	-0.297719131234637	-0.281020213437332	-0.84443867688256
6.99	-0.27758947734588	-0.292814708450486	0.0874595276923135	-0.307450138160733
7	-0.388477083086011	-0.404319117998847	-0.355002444935573	-0.444947772958626
7.01	-0.64408798690236	-0.659305899262625	-0.367792100143406	-0.65437583343269
7.02	-0.73349759229256	-0.744592289989215	0.100398978870965	-0.75314383615057
7.03	-0.50950497936986	-0.514126667422675	-0.457692367359723	-0.54015177731943
7.04	-0.238317381692044	-0.237198949650142	-0.233568563796695	-0.369246783039536
7.05	-0.0797964519558105	-0.074328849830951	0.277279018434961	-0.082303528110612
7.06	0.128840354919288	0.138000653629531	0.73170012643479	0.149555760127663
7.07	0.412587965994895	0.423579014053047	0.423403554345104	0.0236583563762689
7.08	0.515028176079485	0.52433371178599	0.54787546627299	-0.0733561930736965
7.09	0.254426660117776	0.259537351377389	0.733980154039225	0.244523148940847
7.1	-0.320751005474339	-0.319090496454227	0.347684365015365	-0.311903667226015
7.11	-0.931339177621145	-0.928981269021395	-0.377275731610104	-0.9302873836754
7.12	-1.17530485960206	-1.16711591657619	-0.229862994498944	-1.16144042924315
7.13	-0.92243719974789	-0.90642327305521	0.311472998213628	-0.9257796883169
7.14	-0.46380711965193	-0.442614280440267	0.299494898665208	-0.435263710274854
7.15	-0.115480399313019	-0.0934688627824495	-0.092812014646408	-0.484415525970886
7.16	0.058777734561116	0.0787448995211885	0.92853227316677	0.0361560845826872
7.17	0.0897043305621785	0.106760928576647	0.49861759689263	0.103213157238389
7.18	-0.0165588203639308	-0.00188617714793878	0.00425697495251953	-0.00626434588290695
7.19	-0.153388163182547	-0.139558982057982	-0.135191905072669	-0.57939644716096
7.2	-0.110486233015735	-0.09628625741186	-0.0903000962606745	-0.401457217906968
7.21	0.113242200933241	0.126439496938929	0.112479287716745	-0.465727000726906
7.22	0.219022023961172	0.227433663379029	0.464540963406643	0.224838031440649
7.23	0.0482001153280084	0.0491825211381468	0.0661781982565145	-0.278693108431992
7.24	-0.193143968529303	-0.199027110012968	-0.056734828102079	-0.190083900074257
7.25	-0.356338282658327	-0.367298058208643	-0.204960970154518	-0.358060037040797
7.26	-0.564230620679845	-0.57881204477975	-0.571424024526935	-0.6749328656966
7.27	-0.81419439339891	-0.83002030609327	0.0412903636359506	-0.84370109765883
7.28	-0.842870906413325	-0.85669815355179	-0.483345696463014	-0.850141837351955
7.29	-0.57196886622982	-0.58253591233774	-0.56550651738767	-0.63743257574258
7.3	-0.26111354592349	-0.270136858044873	0.4615358865204	-0.274346889003581
7.31	-0.14187462064286	-0.151525697775504	-0.14490582287596	-0.489449817274957
7.32	-0.226680680571247	-0.237247589389414	0.316202978906148	-0.239991717778095
7.33	-0.401811427209231	-0.411542751578174	0.127262794148309	-0.405702365268069
7.34	-0.5226726011229	-0.52900540931584	0.141604070524207	-0.535081202300665
7.35	-0.514283864097015	-0.515502181255675	-0.415790861942698	-0.54554301093459
7.36	-0.41791202020787	-0.414012090810457	-0.37986303894336	-0.455938378095984
7.37	-0.313225261177191	-0.305395218978543	0.127667629175623	-0.30229079320378
7.38	-0.259361410337434	-0.248947529310903	-0.25125320913489	-0.396396067961606
7.39	-0.244271226309405	-0.231976896280892	-0.236908776405858	-0.474554655896888
7.4	-0.176799879860024	-0.162815887245306	0.0763476490834825	-0.179844661430874
7.41	-0.0497140126264479	-0.0348884651220037	0.26866365355035	-0.0355332860016519
7.42	-0.0173324281186807	-0.00345831215868977	0.0104662691308521	-0.00197822614694543
7.43	-0.143666329771975	-0.131884356038916	-0.120588189536303	-0.461846377879297
7.44	-0.279769524027603	-0.269776727427903	-0.0469067999778204	-0.291388554238637
7.45	-0.357522635549903	-0.348980326373089	0.227311726492748	-0.348338740687321
7.46	-0.50065041689729	-0.493708361389637	-0.254468738443464	-0.500514651826135
7.47	-0.71698803309128	-0.71075464452667	-0.440052818026223	-0.710548140583045
7.48	-0.814161950266995	-0.806416351808515	-0.015861701401999	-0.811526017971225
7.49	-0.646205304325695	-0.635357564049725	-0.238357914224681	-0.635954148486085
7.5	-0.230881739001526	-0.217738903449662	-0.209865606557559	-0.368240540342908
7.51	0.227013205280761	0.238966150133859	0.239678756719674	-0.53664351254755
7.52	0.409369508578211	0.415766961138352	0.404984696760388	-0.0676153609154085
7.53	0.208956711404706	0.207856685441586	0.199156471171303	-0.226014786772767
7.54	-0.1572948590107	-0.16415349315512	-0.16240081386548	-0.279554682227643
7.55	-0.4443229131418	-0.45367691350525	0.0323208200714824	-0.443203246059379
7.56	-0.567834590689755	-0.57740482853127	0.00248204240422614	-0.581712366718985
7.57	-0.570423684845745	-0.579727461470255	-0.0669821434658165	-0.598946492989895
7.58	-0.57054980094559	-0.58022604156955	0.344751135666757	-0.600625080501515
7.59	-0.616309890276165	-0.62651839695728	-0.612817188883485	-0.750879754490115
7.6	-0.61716558582538	-0.626878921819685	0.185008244819752	-0.63910146158893
7.61	-0.519132732560705	-0.527214524422105	0.0076079061145192	-0.52974126467589
7.62	-0.401697455536968	-0.407826575010846	-0.0072052987560756	-0.395583491740634
7.63	-0.335846299044923	-0.340057811087738	-0.330381813648197	-0.53625665339874
7.64	-0.311355900737176	-0.313524264902678	-0.05789837577068	-0.323859223352711
7.65	-0.310725171715462	-0.310707748983184	0.0648817964813365	-0.332363905153123
7.66	-0.350545630312364	-0.348282555786164	-0.336870649634675	-0.61820742167176
7.67	-0.412861664605851	-0.408071058291813	-0.172606263933976	-0.409625183861909
7.68	-0.425108198957853	-0.417350937726718	0.0396019905555918	-0.438793238308741
7.69	-0.361871203554283	-0.351232444458942	0.107673207341002	-0.357160270739941
7.7	-0.295169413826624	-0.282481208507424	-0.280484465969355	-0.421519296234459
7.71	-0.247157091462735	-0.233219870887253	-0.19827196931963	-0.279860653104883
7.72	-0.15422442463581	-0.139616071403562	0.248763702278478	-0.146317463281287
7.73	-0.0196848227141111	-0.005538713485933	-0.00239863905239931	-0.117662052731157
7.74	0.076246932775445	0.0881345429688475	0.345838010994327	0.100761705198308
7.75	0.0239428573601403	0.031869412941329	0.0341926931447519	-1.23144614971478
7.76	-0.296787494814938	-0.293112008096413	0.12387890308987	-0.315668303222691
7.77	-0.71760509462112	-0.715384097208785	0.445101098868208	-0.733157150240485
7.78	-0.74586640935224	-0.74075802210278	-0.0377212877310494	-0.75883839806097
7.79	-0.271604223300337	-0.263100617126501	0.343798552284274	-0.259209744290319
7.8	0.183486565375622	0.190572688101039	0.224745099480079	0.114376172854294
7.81	0.234305936383313	0.235207738587349	0.443268588200485	0.224144650901807
7.82	0.0261832726485475	0.0203537614534137	-0.549676141389875	0.471241630216073
7.83	-0.198675687039018	-0.208922226089239	0.095392796979803	-0.201322373979046
7.84	-0.363322759975022	-0.375408158602538	-0.0342088515082449	-0.362228336909878
7.85	-0.449152778796466	-0.461292694935544	0.339777863396076	-0.461185330482326
7.86	-0.45737913707632	-0.468881976288554	-0.107034959812835	-0.469282008827714
7.87	-0.422639322447238	-0.433704315876488	-0.42222744253846	-0.69429870060611
7.88	-0.38244364222186	-0.39352606830055	0.049997147161683	-0.386673191517939
7.89	-0.36057241263118	-0.371851817602714	0.0798515422982955	-0.381046597573354
7.9	-0.363765268936641	-0.374940310365248	-0.356831483812481	-0.8067534593333
7.91	-0.382710274163124	-0.393104952158364	0.100052892365492	-0.407885855895455
7.92	-0.418878540993459	-0.427742271105484	0.082400572178604	-0.423234987555552
7.93	-0.457908046106235	-0.464527186259375	0.110687591162697	-0.483371898553864
7.94	-0.45105977305857	-0.454958681414242	-0.161373225472195	-0.454569044764015
7.95	-0.425267700008941	-0.426709315677595	0.300012505336387	-0.436765871339418
7.96	-0.51860617145298	-0.51817697237853	-0.248629893044706	-0.51935854065916
7.97	-0.7227524113802	-0.71966133114371	-0.372380560914307	-0.729554035120435
7.98	-0.788481854697795	-0.78046979720233	-0.0951013583105865	-0.793311555689865
7.99	-0.603945072744625	-0.58994364569798	0.469369418192636	-0.60648353058384
8	-0.375350129903191	-0.356820268648761	0.0492435368238217	-0.357320228117266
8.01	-0.229150744526191	-0.208058188957916	0.480489476994329	-0.215395931880711
8.02	-0.0196079391999229	0.00277186081899979	0.00265311630330641	0.0151635304564121
8.03	0.259560786025447	0.280929275152931	0.351432010334629	0.241596971611589
8.04	0.337006386014858	0.353812261310844	0.53673173768919	0.343570684546921
8.05	0.0982669434473185	0.108536519862842	0.129666704779352	-0.928152393587785
8.06	-0.252616708710244	-0.247887620621347	-0.0867328211281755	-0.241505018014547
8.07	-0.5003418548401	-0.499015878892451	-0.399456975099343	-0.49836391242692
8.08	-0.57456834971478	-0.575396557252835	0.396221351833726	-0.591344437852495
8.09	-0.54517923361631	-0.548455395586865	-0.368619354954409	-0.544004391548565
8.1	-0.57907862289989	-0.585762452566815	0.23381303086366	-0.597696332789535
8.11	-0.712853598149025	-0.72255741729121	-0.471591817375571	-0.71325040753396
8.12	-0.758410084414955	-0.76889613482882	-0.123010069926294	-0.76492631555272
8.13	-0.614722103606185	-0.62407972828664	0.0703827805918385	-0.61830040676389
8.14	-0.417908136568408	-0.426007804854088	-0.419341949970542	-0.469076886155413
8.15	-0.291806765455327	-0.299234180061007	0.0569339991167935	-0.29252953120711
8.16	-0.214104426764768	-0.221049614201951	-0.0880731278457435	-0.207365934025895
8.17	-0.159688124504302	-0.166199639653106	-0.154930506969974	-0.358003514153213
8.18	-0.161060879493822	-0.167274043441255	0.228691139263194	-0.172672488166468
8.19	-0.221787270412832	-0.227551878742775	-0.135036512748517	-0.218165766622006
8.2	-0.291176496135256	-0.295949648595709	-0.291201441522894	-0.434444169024945
8.21	-0.324936757911133	-0.328195208841781	0.081505484556104	-0.34692342304543
8.22	-0.309852831919243	-0.311449796862925	-0.190648479440934	-0.303376124354015
8.23	-0.262144536726644	-0.262395230578247	-0.250595063381749	-0.347953933353003
8.24	-0.224330637439496	-0.223818221793693	-0.216451057497542	-0.430362732573314
8.25	-0.216795972046957	-0.215910929614037	0.280865314009365	-0.220431031933957
8.26	-0.203509543591696	-0.202264501536951	-0.206896331815292	-0.277651695091153
8.27	-0.187081352743002	-0.185565060856511	-0.175929552074834	-0.286141776587337
8.28	-0.246547588250204	-0.244927066266479	-0.250270963679533	-0.374387399019425
8.29	-0.371800582444538	-0.369419859255961	-0.34913318461818	-0.755242671286655
8.3	-0.404345014384458	-0.39974052017234	0.109672097339335	-0.408941430410734
8.31	-0.273521848102052	-0.266072299458997	-0.160130360588722	-0.279642822322422
8.32	-0.107182921358714	-0.0978944626513075	-0.0606230705310725	-0.091107060544271
8.33	0.00807360588439525	0.0178638273505675	-0.389613445800838	0.021054928313268
8.34	0.144567288690482	0.154038329996451	0.163291332593473	-0.452686521974366
8.35	0.306396809088071	0.31437868935494	0.295775709307205	0.211636748192686
8.36	0.350738926060736	0.355559761085929	0.353079094466816	-0.118846559840778
8.37	0.224702079907429	0.225652407568132	0.554712360409685	0.216127228574611
8.38	0.052780291856417	0.050753797987169	1.95281558967305	0.0128670032814588
8.39	-0.0413860350470151	-0.0450387632597472	0.171967099762097	-0.05085135293478
8.4	-0.0322649045773141	-0.0369126186942185	0.0306927292687622	-0.0319430981290805
8.41	0.0395575709975366	0.0335990913479118	0.117736127192757	-0.198275791119834
8.42	0.104895974242317	0.096826473819419	0.511860814519185	0.071656723663859
8.43	0.120175297949274	0.109497191229633	0.756114155992905	0.0978328421249955
8.44	0.0954856060426275	0.082473616197931	0.0853141655134125	-0.509257329543505
8.45	0.062525463861265	0.0480424505181184	1.7034199334791	0.00883910714569325
8.46	0.048060315529596	0.0330852720663783	1.38953953257742	-0.071977151285288
8.47	0.0444185712006916	0.0296360575421925	-0.498527425328455	-0.136767441951464
8.48	0.0226779950775779	0.00852456777888005	-0.227908771101277	0.0123255406499547
8.49	-0.0209199292441798	-0.0338804030212748	-0.0283333397730028	-0.250802030766517
8.5	-0.062939118667343	-0.073855874517449	-0.06803073854857	-0.355178665886028
8.51	-0.0385116672837674	-0.0464161036675972	-0.0408426643974375	-0.146222841925721
8.52	0.151448980400622	0.146869356620507	0.54613311620024	0.161410198388078
8.53	0.436243660966648	0.433338656522377	0.541355162480885	0.441082623702721
8.54	0.548390712719025	0.54407757343241	0.552206652528945	0.5326273861266
8.55	0.365294623982454	0.357871849036118	0.349640600078459	-0.072068780811236
8.56	0.0650689725828495	0.0556624753943065	0.219142113565866	0.0560180527526325
8.57	-0.157757078703208	-0.166904074722978	0.278155846443963	-0.167541369172678
8.58	-0.285694205791023	-0.293178346746118	0.297872274412313	-0.279440114692382
8.59	-0.340315709226091	-0.345712619018948	0.526473728338	-0.363206657852164
8.6	-0.277990237764922	-0.281567532195623	0.268588878082631	-0.288996629152862
8.61	-0.190039224626373	-0.193132795202991	-0.184750486401653	-0.37835359884616
8.62	-0.337743402122487	-0.341642751616476	0.627697233260675	-0.362104724374482
8.63	-0.70311118054197	-0.70609784736457	-0.434792087513162	-0.709649919093835
8.64	-0.87025063119714	-0.867720834514545	0.0249821923091461	-0.878131700902965
8.65	-0.62139896749246	-0.610456557362105	-0.237885472318536	-0.605433337461675
8.66	-0.205255712856217	-0.187380153321849	-0.0657097173458305	-0.179120399507273
8.67	0.100708503014172	0.121980243176412	0.161341327760006	0.111039197003739
8.68	0.259491872336305	0.281433206607961	0.387254514460883	0.289192608564827
8.69	0.309397850422969	0.330612484260424	0.60713404863606	0.322848727740813
8.7	0.262101608257282	0.282194444273214	0.516166852541885	0.283382193269085
8.71	0.195612190570153	0.214996794455458	0.670866036364275	0.22252370268204
8.72	0.254796743406314	0.273768605416617	0.265650613522122	-0.334286922004777
8.73	0.442188483738197	0.459362458406534	0.461428322770787	0.112074763298442
8.74	0.545303813994005	0.55769834129663	0.554077256160075	-0.0659454834018
8.75	0.460427850754173	0.465967781543454	0.470242952038977	-0.414535920570369
8.76	0.358040949821633	0.356899318248883	0.340766436646387	0.204605429366287
8.77	0.313975818883709	0.306875711848276	0.33025106428826	-0.0790953555325835
8.78	0.136934106632084	0.124391450878487	0.836615209504005	0.129598125901462
8.79	-0.173706943520409	-0.189248372681398	-0.177519811955727	-0.537144286133375
8.8	-0.225429289299684	-0.23948088179368	-0.116503710093258	-0.230208427323524
8.81	0.131605136968552	0.121376198840735	0.132681638312145	0.00446308939459819
8.82	0.50484578402727	0.496863613609186	0.491783202166665	-0.093036042558806
8.83	0.723786757529755	0.71652639596816	0.72392083677073	-0.252433651473304
8.84	1.1782154506061	1.17166997237669	1.16765539469172	0.982107875274025
8.85	1.86666317538258	1.85764978985228	1.86406522940189	0.395598163398614
8.86	2.08831897690165	2.06995276951154	2.08507294024715	0.87793193539718
8.87	1.52271811248941	1.49168654407688	1.50103661253469	0.63508399322361
8.88	0.68714070061805	0.647505916062225	0.84534458208432	0.637821576673355
8.89	0.113455355317274	0.071877926434197	0.11267126051943	-0.342040260091052
8.9	-0.155834821701572	-0.19521256227173	0.04726984959199	-0.177842946837045
8.91	-0.211720257235325	-0.247519789554891	-0.226543211628589	-0.310879744738907
8.92	-0.0376274982244092	-0.070142978292006	-0.00735943590112305	-0.091936037023708
8.93	0.164274797341417	0.133049307354115	0.17813737199462	0.130382522402781
8.94	-0.0298318171526326	-0.0611970362026315	-0.0755129642847145	-0.22441239021434
8.95	-0.599763677689205	-0.627604231465745	-0.390937976486243	-0.62731519885508
8.96	-0.952110513172	-0.96802821180186	0.294417436843827	-0.981799713700255
8.97	-0.648601635378505	-0.646193191565485	0.10036809522724	-0.64419770137503
8.98	0.137880287601718	0.157654164156721	0.143566178159549	-0.0620816417624565
8.99	0.95928629606897	0.99289520367192	1.00374932856814	-0.0645739910421035
9	1.45714110826701	1.4941511053697	1.50540266587055	0.0877486983023775
9.01	1.3997891087531	1.39585295532975	1.38778028052607	1.26605355422698
9.02	0.772806189615365	0.75374501268157	0.745088697841315	0.61393362759985
9.03	-0.214611943492466	-0.20308493734144	-0.209006356477339	-0.30593050207947
9.04	-1.01691352901346	-0.955228069107575	-0.429465330873129	-0.953903035169685
9.05	-1.07005442901196	-0.994180655329235	-0.290208650735006	-1.00141016124398
9.06	-0.07199687116861	0.018131678888089	-1.00334393297434	-0.00402052821811274
9.07	1.63201689573204	1.71197626273233	1.72449202824405	-0.122899080703008
9.08	2.74052942110922	2.79519680990231	2.80716453097333	1.73404542672745
9.09	2.53101989197599	2.55407532723996	2.55984804272804	1.71305063756265
9.1	1.5798340939364	1.57695517709276	1.57011207317712	0.379644836266874
9.11	0.69942618517224	0.682517166320915	0.682568883258565	0.209757401185622
9.12	0.19709803983494	0.175139953422036	0.51115670824497	0.182878508737859
9.13	0.0384259222657506	0.0142074514977116	0.0101288719952594	0.447479975916793
9.14	0.0313560971672927	0.00306721137657385	0.00383576940826787	0.056074198134424
9.15	0.0288705779163244	-0.00593089659434045	0.00226664817074036	-0.00498978746683598
9.16	0.0827229441031495	0.0413278368002419	1.43499096701095	0.139860484441217
9.17	0.269719124983185	0.223659138101487	0.37053976749132	0.216050466638951
9.18	0.572544367557795	0.524003408515525	0.528861028939775	0.447212831509505
9.19	0.85711669244224	0.807246491804355	0.82320721958851	-0.0572598588454955
9.2	0.913844963913985	0.862991519730475	0.86890322383118	0.019286299997073
9.21	0.686520716719415	0.635985412443265	0.641815503568985	-0.127861736494913
9.22	0.362561523238329	0.315362100557424	0.295948946698353	0.131337632217314
9.23	0.13683200807117	0.0961629554063265	0.65384283740283	0.0703514016681005
9.24	0.0095483480319731	-0.0228257764498241	0.31300775860675	-0.0331806870967565
9.25	-0.0410901400051029	-0.0644839488080375	0.348857347064751	-0.0737009026566195
9.26	0.0653587315290695	0.0509527448483215	0.0179861095212137	-0.723050611809285
9.27	0.205743141179157	0.198806193173731	0.186709459755089	-0.144068553281849
9.28	-0.026953094836217	-0.0281118335653737	-0.0103852758829286	-0.0666462524678725
9.29	-0.59512672611954	-0.58783925910266	0.138038799201557	-0.59412547258637
9.3	-0.834234033901375	-0.8117383574295	-0.80334159961316	-0.83796509150855
9.31	-0.408106876692404	-0.370580637090548	0.273305853035157	-0.370569284539254
9.32	0.873601372984805	0.94834665687832	0.968141218943505	-0.232847646953225
9.33	1.80354127720197	1.88464657748676	1.88604274895945	0.59737893071912
9.34	1.58153774894151	1.65582921129406	1.6665681196337	0.159787886380851
9.35	0.722974245206005	0.775909453357	0.78422920300978	0.573887359942715
9.36	0.467231850735275	0.510061442026655	0.512767162338685	-0.247656616171062
9.37	1.20438497711128	1.24430414833206	1.24687897284188	0.20213970042085
9.38	1.92534310493349	1.96194964430544	1.9622813031463	1.3768518336559
9.39	1.71701027538016	1.73966287873236	1.74249512249564	0.135853775484206
9.4	0.600115101782495	0.60236635866621	0.602888871843575	-0.252832869644285
9.41	-0.73965122231169	-0.753657846437035	-0.470071507838653	-0.750393345971065
9.42	-1.39334189047666	-1.41312193415251	-0.51538790207301	-1.42745126255521
9.43	-1.02263211609288	-1.04097027744494	-0.32614048572445	-1.0419585409108
9.44	-0.176909157605535	-0.194816499503031	0.122475200034474	-0.18584554298305
9.45	0.500959584746245	0.47866341928494	0.471300807415772	-0.0118532118377889
9.46	0.85285471290783	0.82346457896487	0.826798456964705	0.092340314424507
9.47	0.9242161187732	0.888343772432785	0.902298270213495	0.00375998870615933
9.48	0.743696141344825	0.704372204578435	0.702599885727865	0.513833127957385
9.49	0.498690644478324	0.460590554978864	0.459921375335605	0.121003294527742
9.5	0.505031572787315	0.47217571463911	0.47514620838887	0.363223510881541
9.51	0.778377859485555	0.75079194013803	0.757434777864755	0.473324000809667
9.52	0.93829255606389	0.912194567176125	0.906619924315285	0.0943249445977405
9.53	0.758488618813885	0.73091975061575	0.7461189008414	0.00147178589191511
9.54	0.433090288415699	0.404906253835633	0.493142024528428	0.398363166353607
9.55	0.193714846022601	0.1678401716411	0.364462800874639	0.177012266554204
9.56	0.055435688189018	0.0343111543757072	0.173060139165334	-0.0459014623238212
9.57	-0.00787994335458635	-0.0228023931374658	-0.0285758438007312	-0.141097792704983
9.58	0.0497905717129114	0.0415300810054606	0.0539817167168685	-1.66108615483013
9.59	0.136372278907732	0.133695753926757	0.104775251171744	0.0427484508397005
9.6	-0.0173195215718649	-0.0158785354745781	-0.0190520637131812	-0.115346832686178
9.61	-0.392568163975395	-0.385703934540243	0.306200943180719	-0.394715658302789
9.62	-0.568314119453435	-0.55195368987036	-0.399989959112393	-0.548174520338785
9.63	-0.321299621612425	-0.293161859564509	0.310483995517006	-0.298787653992793
9.64	0.0934476858166565	0.131161571708809	1.36729059078093	0.0962592009212725
9.65	0.393485174728086	0.436480908077894	0.42740606417231	0.080102350626881
9.66	0.54699117628623	0.59179359418648	0.59230956633401	0.432613418577812
9.67	0.59222618839238	0.636641500714625	0.654080226545505	-0.467633811633532
9.68	0.514713430749245	0.55752362195305	0.559969934625475	0.188393476707391
9.69	0.410840093236009	0.451935999222547	0.468888556225334	0.440283545629813
9.7	0.503654029778865	0.542924090348865	0.565508308721985	-0.505541098622495
9.71	0.782876999402055	0.81776549196201	0.81598885896726	0.457809122840697
9.72	0.918180756277225	0.943854165777265	0.932742819174495	0.50053766956374
9.73	0.7300378193166	0.743141393988445	0.739356392504435	0.529541463152475
9.74	0.408469783558752	0.409387905833699	0.410417606771215	-0.09481360451932
9.75	0.168457656052309	0.159568828395187	0.174270103256041	-0.68486604449291
9.76	0.0375504565281452	0.0209792582438659	0.090766760792086	-0.395079608978612
9.77	-0.0156588573078114	-0.03848293985053	-0.0349361016226813	-0.1570172618765
9.78	0.0250540542462526	-0.00307328072055598	-0.00333907689518175	-0.0343796017504041
9.79	0.090285350597892	0.057146543468301	0.021961746987095	-0.201224151053108
9.8	-0.00395700791047755	-0.0416633291965961	-0.0358291613314744	-0.117965990817885
9.81	-0.214905431753083	-0.254572045516226	-0.237948499984156	-0.273493013967079
9.82	-0.231647489384707	-0.269080090715992	-0.27320949021066	-0.417488572936994
9.83	0.0453328090805995	0.0122619924907586	0.0054519877114573	0.327349216824209
9.84	0.352132037246779	0.321968491692051	0.325418680942165	-0.25682215193368
9.85	0.359548987713949	0.32976433159218	0.332450574444725	0.117686169012642
9.86	-0.091464621928411	-0.120779931480229	-0.00669336877736985	-0.125659361574466
9.87	-0.77093341087811	-0.7947581549445	-0.467399932912153	-0.78502985618983
9.88	-1.14363906909938	-1.15395156331808	-0.59484527514696	-1.1560245778726
9.89	-0.854796376076745	-0.846240120132735	-0.0061271001375708	-0.86137206595557
9.9	0.0193203216109687	0.0451886913486551	0.0253825907568149	-1.4269650026779
9.91	1.00483179910475	1.03965679162081	1.03872657420317	0.457738712032032
9.92	1.43996283379243	1.47321441917319	1.47600445673333	0.565166654742575
9.93	1.0993502383267	1.12543596863454	1.12092767961142	0.432016193949181
9.94	0.450197477166611	0.471085126474086	0.464137997066897	-0.243656233486987
9.95	-0.0578857385043395	-0.0375422198698251	-0.0303422010034587	-0.272851090976218
9.96	-0.429924640489561	-0.407491700942387	-0.408670964721088	-0.54715674277587
9.97	-0.670296732283685	-0.644834468257175	-0.370257645282145	-0.64468372390483
9.98	-0.591429150718065	-0.563105261766125	-0.0614012314002775	-0.561440300347275
9.99	-0.213807968377184	-0.18532152040024	0.0226622194599432	-0.166817995774828
10	0.156989400869794	0.180815958267477	0.394090843737572	0.176313709408264
10.01	0.244791380152007	0.259989850729452	0.248558368859704	-0.00766819941535145
10.02	-0.0347684940992261	-0.0287383305648102	-0.00476893560379825	-0.0460088317215186
10.03	-0.496163605079771	-0.495711544318418	0.0921645078894365	-0.500813147840935
10.04	-0.758361374729305	-0.75788414690593	-0.346930924051344	-0.758873409337935
10.05	-0.63620387387713	-0.63231352490727	-0.59339462311733	-0.64040361635285
10.06	-0.324513946990311	-0.318084561425532	-0.216736102725004	-0.301313201417309
10.07	-0.059459380680099	-0.053442545310419	0.0596371187722635	-0.0526233036837815
10.08	0.0908151852164475	0.094138941928693	0.941048946094455	0.092899200448432
10.09	0.135487313721729	0.135423649749597	0.525180490879415	0.145314277349302
10.1	0.124591833262779	0.121855969976965	0.713878073194095	0.10315629395463
10.11	0.101108449921687	0.096959691069864	0.083169029212381	-0.275261485571183
10.12	0.0293650105354793	0.0248782863930557	0.0248782863930557	0.0248782863930557
10.13	-0.0281033347522207	-0.0316788847917555	-0.0347537869535836	-0.225750534605091
10.14	0.152228899412687	0.150383423119922	0.145021102531809	-0.0432767417113619
10.15	0.530972744647105	0.528837961444535	0.5351126764462	-0.355038081562091
10.16	0.69843934339692	0.691531774127465	0.69752197013647	-0.0644157903063725
10.17	0.446188499866733	0.430159741979906	0.415141873446856	0.0440348014786442
10.18	0.0244190515870016	0.00155652543376762	-0.0077156500996643	0.00226621869861747
10.19	-0.288584357251383	-0.310354257655567	0.0006536667151003	-0.301941089035128
10.2	-0.460789441543076	-0.478826068844792	-0.416987648940188	-0.4764912055118
10.21	-0.525991834396945	-0.54151067497044	0.25451981742713	-0.556177742549615
10.22	-0.464527021068615	-0.477636489230045	-0.159776349528875	-0.482774491908029
10.23	-0.379190797375664	-0.39125978008565	-0.395286182826431	-0.62256126322304
10.24	-0.494881751440967	-0.506930277007585	0.131253955989806	-0.51139338807496
10.25	-0.804966423902415	-0.814931286696065	0.171650460164118	-0.832927238887975
10.26	-1.00317213924264	-1.00634191408826	-0.64515379426428	-1.00491417178936
10.27	-0.8625466918	-0.855258105903835	0.323622574794297	-0.86870157875276
10.28	-0.427384089762277	-0.409928823213579	0.570173786782935	-0.430733232907709
10.29	0.0504478115953085	0.07384778972325	0.0632301213368635	-0.525571759762395
10.3	0.246118393567459	0.269862629803005	0.253978233116895	-0.208075947910663
10.31	0.056776428357268	0.077579766583946	0.08079509767881	-0.327097649639399
10.32	-0.32563470683568	-0.307314712438121	-0.189899718838387	-0.309943512872055
10.33	-0.64903973978092	-0.630831667015005	0.199231797800025	-0.641839130385065
10.34	-0.75242120727242	-0.732699439791785	-0.428820190000863	-0.73440245091495
10.35	-0.7178338052243	-0.69746743505739	-0.00244515198079058	-0.70110203033923
10.36	-0.87737644039642	-0.85859986175307	-0.646368932279095	-0.849276088140705
10.37	-1.26092594400144	-1.24319743533971	-0.748834878801745	-1.25442555604283
10.38	-1.37485948746915	-1.35406324969071	0.0937666453247955	-1.36402910263171
10.39	-0.986978726433555	-0.960730746092775	-0.473280527061398	-0.94961114031095
10.4	-0.505065722044305	-0.475674639665452	0.128453454417641	-0.47743191101207
10.41	-0.205122695220794	-0.175837237519669	0.417030415519233	-0.174745969554956
10.42	0.147055135507037	0.174533354911031	0.440600653803072	0.1844226224816
10.43	0.58506105834006	0.60777540743904	0.61548219094384	-0.166898535705588
10.44	0.688045873510875	0.70118985552653	0.867219304881745	0.68737086374058
10.45	0.28527904830851	0.286612577864617	0.291170047590786	0.155337237712995
10.46	-0.276312436374792	-0.284331366125684	0.548988337778565	-0.303068676006322
10.47	-0.65353297576801	-0.67191642199501	0.159512389904015	-0.692517574438795
10.48	-0.78504021584533	-0.807323736785455	0.197903514756961	-0.819827944963625
10.49	-0.75732464863478	-0.778275593256785	-0.659389457130555	-0.78632875872495
10.5	-0.72214273270772	-0.74215983125931	-0.59553121883004	-0.73534727294642
10.51	-0.759855552508125	-0.774808962302725	-0.311083808730567	-0.767916743949545
10.52	-0.747762420651635	-0.764823085494695	-0.28030174764252	-0.76243862308894
10.53	-0.621873573366905	-0.64052495918394	-0.289812923584973	-0.638185440906385
10.54	-0.497005658466979	-0.520650159488235	-0.35841146555034	-0.520629295829385
10.55	-0.457210521927068	-0.479862397829026	0.14711995684449	-0.471888477352604
10.56	-0.428181642046748	-0.446488723469516	0.0988412800289635	-0.444616009337492
10.57	-0.375687356253236	-0.388211285722618	0.122118173847896	-0.391602360372327
10.58	-0.379086236525254	-0.386169302702127	-0.229119513024692	-0.381874555887268
10.59	-0.472004264843931	-0.474600666763055	0.109476423385713	-0.46951523952378
10.6	-0.5991493144455	-0.5977747142867	-0.110765517938062	-0.601001870601905
10.61	-0.6894202092911	-0.684109807990415	0.077419336312174	-0.683834518247595
10.62	-0.681930295314185	-0.672726759890805	-0.126015816663744	-0.675084104599565
10.63	-0.63250327957464	-0.620177980583465	-0.0469464915459904	-0.6229213305272
10.64	-0.732686060226865	-0.71826145427215	-0.251712791995946	-0.71863941794829
10.65	-0.98279979061273	-0.96547404298253	-0.173970438984077	-0.96881309320151
10.66	-1.06639386758306	-1.04346822151309	-0.50494686710229	-1.03955039408596
10.67	-0.83598489906718	-0.806298490617905	-0.225229208762641	-0.80193435097854
10.68	-0.54303712776487	-0.508709512561905	-0.426294749425737	-0.501573718814445
10.69	-0.354941543167936	-0.318858418002161	0.228625174572934	-0.315466617775564
10.7	-0.115298838167972	-0.0794401832040985	-0.0369698812685176	-0.100665105948366
10.71	0.193005288193055	0.225784788292517	0.237912525464266	0.113659077413419
10.72	0.263099810753276	0.288745963281003	0.29366220818181	-0.304975074950049
10.73	-0.0211122963484193	-0.00464170383954792	-0.00402197617128613	-0.057161756594961
10.74	-0.366165293145572	-0.357512316911843	0.331710695544554	-0.36546459595598
10.75	-0.574686697044295	-0.571901729690205	-0.379208917815786	-0.56431104365858
10.76	-0.784890786445025	-0.787182570217195	0.0588085577249195	-0.791375824325675
10.77	-1.02735367989534	-1.03328642132821	0.121891881996768	-1.04168457222882
10.78	-1.05712188240491	-1.0640039714142	-0.197644590184213	-1.06381286021578
10.79	-0.78441154310155	-0.790786341456885	-0.00741569917759955	-0.80225313154845
10.8	-0.409579563283567	-0.41639252237288	0.060582702909976	-0.420622900983385
10.81	-0.147454746688693	-0.156391830930621	0.157113519250459	-0.152828510733294
10.82	-0.0920135942017725	-0.103608686260511	-0.0207257220726932	-0.0976714998660515
10.83	-0.147605778466415	-0.160421472435303	-0.16701403254444	-0.296589420393623
10.84	-0.0452041664619613	-0.0570597200407805	-0.0475464757612713	-0.106159966918503
10.85	0.240035986015678	0.228862317902684	0.330671681219505	0.193271028796954
10.86	0.354510335074828	0.340831938171671	0.7262704333928	0.319921936624745
10.87	0.112574068105337	0.0942434133080315	0.394323867932398	0.0737684029440525
10.88	-0.272855967305215	-0.294492294564715	-0.184700743129105	-0.305900915930634
10.89	-0.5508609046638	-0.5727217199188	0.0909862508089855	-0.58686716640655
10.9	-0.624449229737465	-0.644196195202455	-0.56347248797313	-0.665631075120395
10.91	-0.58250670999906	-0.59971272834011	-0.398325778910405	-0.60135668550192
10.92	-0.66934287208456	-0.684598373836725	-0.559919880439105	-0.680330652215035
10.93	-0.91376169405291	-0.92585374029005	-0.295188888106945	-0.92697087208352
10.94	-1.00046154806777	-1.00587560860021	-0.990693243422735	-1.03713092546218
10.95	-0.76471899661354	-0.761108328191975	-0.273586468745035	-0.762603165038595
10.96	-0.401726141403605	-0.390062975770999	0.0311169918175218	-0.381325358589783
10.97	-0.139464745132346	-0.122418875377596	0.317007435224717	-0.108252101364742
10.98	-0.065015360403131	-0.0447224045403157	0.308065128294872	-0.0460029384967272
10.99	-0.0959545030404285	-0.0729872588835355	0.00795019072120165	-0.117066319744448
11	-0.00722148858466955	0.0185721351078485	0.0411969210630981	1.29346342954811
11.01	0.226658107146192	0.25357089798449	0.247924335991252	-0.489862355939758
11.02	0.315497943042335	0.339549079630101	0.334179727763796	-0.175454609042387
11.03	0.105822150990714	0.123992317774902	0.473538785530873	0.135355844287849
11.04	-0.219810535202442	-0.207537429388592	-0.187211380356259	-0.59907199919403
11.05	-0.453860133283624	-0.445985186896647	-0.352625364248245	-0.451246562739075
11.06	-0.525541085128585	-0.521043345354025	-0.237129497642429	-0.51335001896965
11.07	-0.504956470870045	-0.504102158273835	-0.367632839667413	-0.503730287683935
11.08	-0.56581304779094	-0.56942546642742	-0.557045790143325	-0.836532455118115
11.09	-0.736128556760145	-0.74357379747873	-0.134689144080441	-0.74583278864326
11.1	-0.802672579263255	-0.81143689995903	-0.57093007265372	-0.81703640154052
11.11	-0.65044949420826	-0.65852682015207	-0.340726622508436	-0.65648074924154
11.12	-0.422397905787493	-0.429838632880885	-0.0939647927891765	-0.42144062463457
11.13	-0.272136149761031	-0.279879723234401	-0.0302105262845326	-0.265949431447703
11.14	-0.201553912603365	-0.209982722475904	-0.218024277492376	-0.51186258528261
11.15	-0.184138683923622	-0.193060907842637	-0.201457236491512	-0.471471715832698
11.16	-0.238218311012391	-0.247095012576533	0.0225411363206358	-0.248401605432715
11.17	-0.303643962886195	-0.311370991516621	0.0368223713316147	-0.297520794056538
11.18	-0.212520366490591	-0.218104870169726	-0.219905209931285	-0.325658311512763
11.19	0.0237162805809761	0.019279031592864	-0.0223023696045082	1.23933997877614
11.2	0.125374744268304	0.119184607425762	0.128784457534786	-0.81435717624107
11.21	-0.043426757600335	-0.053096716864969	-0.0463811693296913	-0.386882823657206
11.22	-0.265833042736235	-0.277911001149478	0.191496250441341	-0.263411312823449
11.23	-0.408258964954017	-0.421042878077017	-0.055121951483513	-0.424029193694166
11.24	-0.622395431083815	-0.634880503637225	-0.332632666138953	-0.635391008173915
11.25	-0.91421135819792	-0.92435796980601	0.194591061490837	-0.93864431014855
11.26	-0.989499240070335	-0.99400906518787	-0.311284068148073	-0.989745725093065
11.27	-0.72392517082849	-0.721284762471765	-0.0167026387997076	-0.72497801278179
11.28	-0.346000334815944	-0.337931515532875	0.34379860875601	-0.34342974972842
11.29	-0.0837674613814015	-0.07309301802985	-0.0621105113610445	-0.138018864550754
11.3	0.0308777772724209	0.0424165464641218	0.0416871871585004	-0.21942040569457
11.31	0.0442411373023995	0.056215064980967	1.17244154342369	0.0391031836166917
11.32	0.00500041912803485	0.0177018229289115	-0.216440592025841	0.034373436304109
11.33	-0.034367241100618	-0.0205567079581991	-0.020480339344763	-0.073414463489073
11.34	-0.0420169724793645	-0.0271781618678396	0.19130055810603	-0.0311557797616357
11.35	-0.01260471586648	0.00256499429361166	-0.0201464212516424	0.00208510143275633
11.36	0.0427750642631704	0.0571745594050605	0.0347924299362039	-0.62375671147984
11.37	0.106853189055006	0.119330694294139	0.169732984862532	0.0805662450352495
11.38	0.165355778225342	0.175012939927223	0.182048059304795	-0.462356297381404
11.39	0.212169872666297	0.218502718446884	0.232901347497645	-0.388047983993762
11.4	0.247281125592255	0.250145533774948	0.263168654776709	-0.67587708223527
11.41	0.274741260556217	0.274232782919436	0.406653607033301	0.270639140510946
11.42	0.304792833867389	0.301115239515617	0.297665998878565	-0.068041200035901
11.43	0.340191228392606	0.333513729965643	0.341142545879684	-0.498582915610836
11.44	0.36071188832312	0.351166622940845	0.349712272842629	-0.208171106952891
11.45	0.379867075858676	0.367824594310615	0.368839339524447	0.0874922602569265
11.46	0.457273362718421	0.443218466442724	0.450491909438589	-0.20758218730485
11.47	0.586100611856965	0.56994268079525	0.569899961686195	0.235534422872847
11.48	0.65495194522353	0.636016754459185	0.634878225408265	-0.0195855460551703
11.49	0.613869570605495	0.59204485097094	0.603665751928725	-0.233516830734814
11.5	0.5184366115262	0.494727157487307	0.503188201281105	-0.222043807758999
11.51	0.450480831784615	0.426477489949278	0.430009378408788	-0.088850951384957
11.52	0.461584031771643	0.438595044001158	0.442260249357026	-0.0431792465597672
11.53	0.50953475338964	0.487986437598551	0.508921547944165	0.0255425668098018
11.54	0.479950279829763	0.459862446608985	0.478511205372181	-0.436462404179349
11.55	0.364114664458541	0.346463606152744	0.345977251297366	-0.340842017374076
11.56	0.272212558004541	0.259193513218414	0.268722947582242	-0.384049002934454
11.57	0.377116952987247	0.371014964762368	0.380230784791004	-0.091667497255301
11.58	0.841356796495125	0.842417149828595	0.847516758125085	-0.133183918327193
11.59	1.48383608670577	1.48795878550893	1.49497651042182	1.04411382543931
11.6	1.74979123506497	1.75002210296368	1.74655867182917	0.74985154124371
11.61	1.40041068992355	1.39285380107302	1.38871516968785	1.01673465995501
11.62	0.800555461110845	0.787259389848915	0.801177798468645	-0.226726534752865
11.63	0.347500832204345	0.332974936096349	0.340651148461706	-0.333413689287764
11.64	0.123583548068744	0.110785141595199	0.0785708522427795	-0.132893219442534
11.65	0.078924267576139	0.068438882035807	0.0382820906664256	-0.43175713589466
11.66	0.125540514777051	0.116287268316533	0.425009998599927	0.125877996164431
11.67	0.180975681146021	0.171475292766604	0.161362068894367	-0.213834372531672
11.68	0.246106837156435	0.235507560489651	0.247789878637219	-0.489425182022526
11.69	0.265438145157125	0.253304411004124	0.258653631417259	-0.589480880335175
11.7	0.0628110813902115	0.0493998813212279	0.121227942610418	0.0464297431147445
11.71	-0.315059146281774	-0.327098954488935	-0.333773211022632	-0.622208670264645
11.72	-0.50355314875536	-0.509724980226675	0.10994259338617	-0.52892775017073
11.73	-0.327053925294782	-0.324923611364594	0.246555011544253	-0.318416240434701
11.74	-0.029767797495442	-0.0208822029865806	-0.0197167661483943	-0.137072330868705
11.75	0.177001482405502	0.189682195281928	0.187637436381525	-0.59277805402517
11.76	0.356693532468877	0.371054894668703	0.68447413565469	0.359620805687365
11.77	0.528885162708415	0.54296234351497	0.5446505202686	0.307823579369939
11.78	0.52723594079632	0.538863811089265	0.530404856939165	0.435199160580942
11.79	0.307650686628732	0.316058476987112	0.306661446934968	-0.0626116972387025
11.8	0.0737521761492865	0.0800046491064275	0.757893553408855	0.06486009004563
11.81	-0.0626667693578355	-0.0576649266790955	0.0230485708268059	-0.0723780040836185
11.82	-0.223968541672882	-0.220352509967792	0.065642540764168	-0.22051966805195
11.83	-0.431733265854101	-0.429008176128539	-0.330892933993854	-0.426710384053072
11.84	-0.475693363181128	-0.472188387931852	0.0100021290245318	-0.465167630780696
11.85	-0.272025652956768	-0.267014964583019	0.128215369569664	-0.259621158119211
11.86	0.0117814825743056	0.0170142695865028	-0.504548655601015	0.0342935693842955
11.87	0.201943649337334	0.205521157403573	0.299951987225746	0.19259306779711
11.88	0.257490352803072	0.258489767029158	0.261390942567392	-0.479208528436795
11.89	0.230981579688423	0.229736609460187	0.474479571757379	0.212825864519539
11.9	0.234811707391491	0.232250451594765	0.406031759463564	0.211623111852029
11.91	0.301781443448676	0.29809089645791	0.288130548604255	-0.183417778838383
11.92	0.320623880518789	0.314869426750618	0.61046853746855	0.322850550716396
11.93	0.233184785923457	0.224657718680038	0.341331127119376	0.233507980028909
11.94	0.148906311843413	0.13800286635093	0.108640461467134	-0.0964546229689765
11.95	0.115167646296175	0.102440153621936	0.89591390665195	0.0940211614564885
11.96	0.0220318575087068	0.0078142690842518	0.00916207681988125	0.1402214683178
11.97	-0.136770889094351	-0.151125942893019	-0.0975852467497735	-0.261584382123527
11.98	-0.172951831565777	-0.184987095263338	-0.191832316042001	-0.320499482032603
11.99	-0.000308866609517477	-0.00852923659316065	0.0134725281789138	-0.0126862140857418
12	0.243388341061131	0.238425720481071	0.623078810850895	0.229614034018421
12.01	0.415333631026325	0.412267855615496	0.399524304009865	0.0329398455115532
12.02	0.514343302825385	0.512391950768545	0.5064368951464	-0.157463425362996
12.03	0.56027475103516	0.55920696367572	0.68793371548449	0.547877075379595
12.04	0.51852683927719	0.518449330055465	0.52293229605084	-0.167203684349158
12.05	0.453707719219813	0.455430976309717	0.477257658011109	-0.161533900354069
12.06	0.563620280882175	0.56793482877019	0.570419079081305	0.368564102189297
12.07	0.84510398350267	0.850593180590935	0.861462121069185	-0.0929199331929385
12.08	0.99537572516787	0.998418746053945	0.999667011896155	0.52835056991866
12.09	0.853573215120125	0.85168043499873	0.84773206494341	0.52799588117795
12.1	0.61056812666712	0.604314960520765	0.605206242619785	0.0108277310493714
12.11	0.440860277597884	0.432056274076399	0.44494722606564	-0.081916272746907
12.12	0.293541210648178	0.283452151163024	0.334942490333918	0.232664471576222
12.13	0.150873326711027	0.140767721306942	0.261361052189106	0.142081959521114
12.14	0.168364137067805	0.15973488302399	0.235427063797552	0.0117282925080051
12.15	0.351481246751157	0.344441004018717	0.33941318602963	0.239094069481876
12.16	0.429704844191259	0.422963934551319	0.403661494079093	0.0895195883632895
12.17	0.361136165616691	0.354876685048362	0.35303485665298	0.00359101234981593
12.18	0.477453472223634	0.473623857524356	0.461360828544876	-0.0438763402292869
12.19	0.86268589979583	0.86112305542373	0.87287708909068	0.276920720371174
12.2	1.17034833726925	1.1674350256315	1.16557437363866	0.53190956122261
12.21	1.08131410943332	1.07338604102701	1.07670154482726	0.19786088102503
12.22	0.527659907652745	0.51466586362812	0.53657405803243	0.0166034855160489
12.23	-0.15116931832306	-0.164219086294397	-0.155952617681806	-0.388685312613567
12.24	-0.305625293665842	-0.311796828902342	-0.292625501067255	-0.734017301445885
12.25	0.224811936065462	0.227310774967648	0.318278907201229	0.176829892609966
12.26	0.84470048444771	0.850396553204955	0.86312435321638	-0.102874711970723
12.27	1.03178951175184	1.03406265106375	1.03817673303598	0.0410203127968769
12.28	0.79858123886291	0.795378835744465	0.790210434463505	0.459182479505197
12.29	0.430510893573601	0.424532667897973	0.426603803676659	0.0449611289153551
12.3	0.249611168504627	0.245232589043923	0.254237277677912	-0.550016150701175
12.31	0.357285600047837	0.356653518920409	0.75817001700487	0.336655561183598
12.32	0.527045357479015	0.52862782322001	0.528690694942525	-0.248343167379316
12.33	0.558361365933865	0.559454180144755	0.564259818741405	-0.0567299470569115
12.34	0.482551341138214	0.481830732137002	0.484745621418538	0.218521935249101
12.35	0.392257034258874	0.389856185914886	0.397605382187998	0.0937989873186275
12.36	0.338540006722057	0.335162591902836	0.333176087162219	-0.128908987314906
12.37	0.309664903175471	0.305824286796032	0.381551945924589	0.308144635736134
12.38	0.220455269346404	0.216388580630023	0.246018491836338	-0.744396767119495
12.39	0.072171116001047	0.0687558830112015	0.0909165431491905	-0.45953558603472
12.4	0.0207609789713623	0.01962352998788	-0.070044227938739	-0.129289395578522
12.41	0.135359061089878	0.137278565340696	0.533633142306835	0.137498620820174
12.42	0.283267693684838	0.28740366793327	0.50813558731139	0.284393586361371
12.43	0.372998746466224	0.378207418355844	0.54156301511248	0.366377952677051
12.44	0.473309737883571	0.479006068853664	0.482885570919403	0.320456594353462
12.45	0.594887551115645	0.60019431673155	0.61663459199686	-0.352063416310365
12.46	0.61155079438543	0.615062772840295	0.608072390573705	0.492146051287092
12.47	0.475584768524056	0.476645612139555	0.500792337440135	-0.296190064861892
12.48	0.285145263153293	0.284431209218441	0.295189737821413	-0.18548323442131
12.49	0.148297395828945	0.146968403251655	0.269082210143016	0.154787248190549
12.5	0.117398189099607	0.116106894264023	0.163131733274325	0.099421426278039
12.51	0.143432946893343	0.141830035863949	0.156966111375563	-0.494892098220729
12.52	0.080900027102139	0.078252425275048	1.11377153352571	0.0696611808357425
12.53	-0.081051825499328	-0.0841333346386835	-0.092009005582961	-0.346053687892467
12.54	-0.145074257639206	-0.146416269993015	0.446189975308621	-0.15749879312651
12.55	-0.0084088278209214	-0.0064717312758937	0.0133994759360164	-0.0073748121030266
12.56	0.209166521830354	0.213933004721213	0.52079334986893	0.216544668478343
12.57	0.367587022930075	0.373734657408808	0.395078319391044	-0.645940851116135
12.58	0.414045837073831	0.420499661438731	0.60226758569897	0.42200380745246
12.59	0.396482350950272	0.403161082505163	0.489340703298157	0.394048731419261
12.6	0.444251157789397	0.451572687420786	0.51739397210049	0.428148946733184
12.61	0.574533249041085	0.581912378790385	0.60036469229606	-0.0090232647077088
12.62	0.62281957502723	0.62838237327481	0.643099835290405	-0.0417510440854334
12.63	0.50268421694213	0.50508705495251	0.50253028163337	0.2080852139057
12.64	0.31796504782103	0.317537570270642	0.332420135181227	-0.09888612123981
12.65	0.187142784017814	0.185036589437498	0.810373240065265	0.171369946528672
12.66	0.14727536233479	0.144321422635265	0.159090848980578	0.0286224103717501
12.67	0.160132902894014	0.156410196481282	0.57046440223065	0.159915943227319
12.68	0.131251362117269	0.126473524816419	0.158839570867959	-0.438344842971219
12.69	0.0446257994507049	0.0392258634018704	0.397290528260112	-0.0747673990412515
12.7	0.0114337713635875	0.0067917171307298	-0.054335748849466	0.00171329117825702
12.71	0.0929186385542625	0.0901069961953775	0.51722333388663	0.111899163307848
12.72	0.209061049661406	0.20801588203798	0.201701759845974	-0.0779624157956945
12.73	0.285234398383874	0.285420846296008	0.285364843585606	-0.316694902902623
12.74	0.324018922676998	0.325126497278782	0.315676886698594	0.165945670964533
12.75	0.342349294467892	0.34426562862707	0.36012078257701	-0.422865120275804
12.76	0.332677607418265	0.335328641772468	0.356190828756605	0.05864980902301
12.77	0.302219984872009	0.305655914199013	0.402415783065653	0.311833845672613
12.78	0.27284629696839	0.27718992676091	0.28021379013368	0.21944506569659
12.79	0.258370950978818	0.26365266730696	0.278454558642847	-0.493009420011867
12.8	0.269973451387624	0.276054760357609	0.281327350347202	-0.32562121765308
12.81	0.296113814135001	0.30261091095944	0.355773459640697	0.276425157927873
12.82	0.282264895759654	0.288713258533191	0.283457953940515	-0.183673256865689
12.83	0.253378391455783	0.259853018676624	0.255190214280796	0.135587838211627
12.84	0.351165663930117	0.35795433104148	0.4467396582284	0.353977644345747
12.85	0.56031460508302	0.56621831032494	0.56508737176807	0.455125991031066
12.86	0.63097760343793	0.633295570582525	0.633877370012175	0.304930391113831
12.87	0.440740358434348	0.437908254923831	0.444103917746148	0.0241171569743657
12.88	0.143705306494477	0.136755194765502	0.158613271595048	-0.489996078538631
12.89	-0.0842327904488235	-0.093087570828421	0.083399975728467	-0.083843577308641
12.9	-0.187151870531943	-0.196278499244744	-0.0312633082354342	-0.186347588735303
12.91	-0.207614508569461	-0.216582501537492	0.177735246165648	-0.213835603650995
12.92	-0.267816168503232	-0.276905747918063	0.197770123506926	-0.272316799809596
12.93	-0.392360083682889	-0.401086117596595	-0.118236662358683	-0.384641675747377
12.94	-0.429960592083958	-0.436708957489016	-0.444582617727183	-0.48616518941402
12.95	-0.336124708436337	-0.339875909799657	0.171651708407705	-0.343078804095658
12.96	-0.300344895166383	-0.301367988519314	0.151167227719092	-0.293686142868012
12.97	-0.395795214740391	-0.393789488389725	-0.081637479775707	-0.392412642938721
12.98	-0.44712593438535	-0.440484838545563	-0.239286127374799	-0.44247486133288
12.99	-0.340766626149475	-0.328435291243213	-0.324393083438044	-0.51771842985341
13	-0.176857706670564	-0.159597926798244	0.0321312762448439	-0.168276321983867
13.01	-0.0685165673545645	-0.0479446380054565	0.128495686097301	-0.0544262232384635
13.02	-0.0023825188876423	0.0202069178765484	0.0431728883199608	0.057716273896002
13.03	0.0340544774498567	0.057615223562808	0.0290350024051183	-0.345040557277298
13.04	-0.0270008382735836	-0.00329904839423243	-0.00287170326831614	-0.0298942733271942
13.05	-0.104289916972133	-0.08027469070467	0.390248628778292	-0.0868439851770985

